OpenMP GNU and Intel Fortran programs for solving the time-dependent Gross-Pitaevskii equation

We present Open Multi-Processing (OpenMP) version of Fortran 90 programs for solving the Gross-Pitaevskii (GP) equation for a Bose-Einstein condensate in one, two, and three spatial dimensions, optimized for use with GNU and Intel compilers. We use the split-step Crank-Nicolson algorithm for imaginary- and real-time propagation, which enables efficient calculation of stationary and non-stationary solutions, respectively. The present OpenMP programs are designed for computers with multi-core processors and optimized for compiling with both commercially-licensed Intel Fortran and popular free open-source GNU Fortran compiler. The programs are easy to use and are elaborated with helpful comments for the users. All input parameters are listed at the beginning of each program. Different output files provide physical quantities such as energy, chemical potential, root-mean-square sizes, densities, etc. We also present speedup test results for new versions of the programs.

==> BEC-GP-OMP-FOR/output/imag1d-th-out.txt <==
 Number of Threads =          16
 Imaginary time propagation 1d,   OPTION =   2
 
  Number of Atoms N =      2000, Unit of length AHO =  0.00000100 m
  Scattering length a =     74.10*a0
  Nonlinearity G_3D =      98.5549029
  Nonlinearity G_1D =      62.7419999
  Parameter of trap: GAMMA =   1.00
  Transverse trap parameter =  0.500
 
 # Space Stp: NX =     8000
  Space Step: DX =   0.002500
 # Time Stp : NSTP =         0, NPAS =    200000, NRUN =     20000
   Time Step:   DT =   0.000020
 
                   -----------------------------------------------------
                    Norm      Chem        Ener/N      <x>      |Psi(0)|^2
                   -----------------------------------------------------
Initial :          1.0000     0.50000     0.50000    0.70711    0.56419
After NPAS iter.:  0.9996    10.36950     6.25698    2.04954    0.16489
After NRUN iter.:  0.9996    10.36950     6.25698    2.04954    0.16489
                   -----------------------------------------------------
 
 Clock Time:     18 seconds
   CPU Time:    298 seconds


==> BEC-GP-OMP-FOR/output/imag2d-th-den1d_x.txt <==
     -5.00     0.00000E+000
     -4.98     0.39533E-010
     -4.96     0.15941E-009
     -4.94     0.36350E-009
     -4.92     0.65829E-009
     -4.90     0.10530E-008
     -4.88     0.15600E-008
     -4.86     0.21947E-008
     -4.84     0.29765E-008
     -4.82     0.39287E-008
     -4.80     0.50794E-008
     -4.78     0.64624E-008
     -4.76     0.81176E-008
     -4.74     0.10092E-007
     -4.72     0.12442E-007
     -4.70     0.15233E-007
     -4.68     0.18541E-007
     -4.66     0.22457E-007
     -4.64     0.27086E-007
     -4.62     0.32552E-007
     -4.60     0.38998E-007
     -4.58     0.46592E-007
     -4.56     0.55528E-007
     -4.54     0.66035E-007
     -4.52     0.78375E-007
     -4.50     0.92855E-007
     -4.48     0.10983E-006
     -4.46     0.12971E-006
     -4.44     0.15297E-006
     -4.42     0.18016E-006
     -4.40     0.21191E-006
     -4.38     0.24896E-006
     -4.36     0.29216E-006
     -4.34     0.34246E-006
     -4.32     0.40099E-006
     -4.30     0.46903E-006
     -4.28     0.54806E-006
     -4.26     0.63976E-006
     -4.24     0.74607E-006
     -4.22     0.86920E-006
     -4.20     0.10117E-005
     -4.18     0.11764E-005
     -4.16     0.13666E-005
     -4.14     0.15862E-005
     -4.12     0.18392E-005
     -4.10     0.21308E-005
     -4.08     0.24662E-005
     -4.06     0.28518E-005
     -4.04     0.32947E-005
     -4.02     0.38030E-005
     -4.00     0.43857E-005
     -3.98     0.50530E-005
     -3.96     0.58166E-005
     -3.94     0.66896E-005
     -3.92     0.76866E-005
     -3.90     0.88242E-005
     -3.88     0.10121E-004
     -3.86     0.11598E-004
     -3.84     0.13278E-004
     -3.82     0.15188E-004
     -3.80     0.17357E-004
     -3.78     0.19818E-004
     -3.76     0.22607E-004
     -3.74     0.25765E-004
     -3.72     0.29338E-004
     -3.70     0.33375E-004
     -3.68     0.37934E-004
     -3.66     0.43076E-004
     -3.64     0.48870E-004
     -3.62     0.55393E-004
     -3.60     0.62729E-004
     -3.58     0.70971E-004
     -3.56     0.80223E-004
     -3.54     0.90597E-004
     -3.52     0.10222E-003
     -3.50     0.11522E-003
     -3.48     0.12976E-003
     -3.46     0.14600E-003
     -3.44     0.16412E-003
     -3.42     0.18432E-003
     -3.40     0.20681E-003
     -3.38     0.23183E-003
     -3.36     0.25963E-003
     -3.34     0.29050E-003
     -3.32     0.32473E-003
     -3.30     0.36265E-003
     -3.28     0.40462E-003
     -3.26     0.45102E-003
     -3.24     0.50227E-003
     -3.22     0.55882E-003
     -3.20     0.62114E-003
     -3.18     0.68976E-003
     -3.16     0.76524E-003
     -3.14     0.84816E-003
     -3.12     0.93917E-003
     -3.10     0.10390E-002
     -3.08     0.11482E-002
     -3.06     0.12678E-002
     -3.04     0.13985E-002
     -3.02     0.15411E-002
     -3.00     0.16967E-002
     -2.98     0.18662E-002
     -2.96     0.20506E-002
     -2.94     0.22511E-002
     -2.92     0.24687E-002
     -2.90     0.27048E-002
     -2.88     0.29606E-002
     -2.86     0.32374E-002
     -2.84     0.35366E-002
     -2.82     0.38597E-002
     -2.80     0.42082E-002
     -2.78     0.45837E-002
     -2.76     0.49877E-002
     -2.74     0.54221E-002
     -2.72     0.58885E-002
     -2.70     0.63887E-002
     -2.68     0.69246E-002
     -2.66     0.74980E-002
     -2.64     0.81109E-002
     -2.62     0.87653E-002
     -2.60     0.94631E-002
     -2.58     0.10206E-001
     -2.56     0.10997E-001
     -2.54     0.11838E-001
     -2.52     0.12730E-001
     -2.50     0.13676E-001
     -2.48     0.14677E-001
     -2.46     0.15737E-001
     -2.44     0.16856E-001
     -2.42     0.18037E-001
     -2.40     0.19283E-001
     -2.38     0.20594E-001
     -2.36     0.21972E-001
     -2.34     0.23421E-001
     -2.32     0.24940E-001
     -2.30     0.26532E-001
     -2.28     0.28199E-001
     -2.26     0.29942E-001
     -2.24     0.31761E-001
     -2.22     0.33660E-001
     -2.20     0.35638E-001
     -2.18     0.37696E-001
     -2.16     0.39836E-001
     -2.14     0.42058E-001
     -2.12     0.44363E-001
     -2.10     0.46750E-001
     -2.08     0.49221E-001
     -2.06     0.51775E-001
     -2.04     0.54413E-001
     -2.02     0.57133E-001
     -2.00     0.59935E-001
     -1.98     0.62820E-001
     -1.96     0.65785E-001
     -1.94     0.68831E-001
     -1.92     0.71955E-001
     -1.90     0.75157E-001
     -1.88     0.78435E-001
     -1.86     0.81788E-001
     -1.84     0.85213E-001
     -1.82     0.88708E-001
     -1.80     0.92273E-001
     -1.78     0.95904E-001
     -1.76     0.99598E-001
     -1.74     0.10335E+000
     -1.72     0.10717E+000
     -1.70     0.11104E+000
     -1.68     0.11497E+000
     -1.66     0.11894E+000
     -1.64     0.12296E+000
     -1.62     0.12703E+000
     -1.60     0.13114E+000
     -1.58     0.13528E+000
     -1.56     0.13946E+000
     -1.54     0.14368E+000
     -1.52     0.14792E+000
     -1.50     0.15218E+000
     -1.48     0.15647E+000
     -1.46     0.16077E+000
     -1.44     0.16509E+000
     -1.42     0.16943E+000
     -1.40     0.17376E+000
     -1.38     0.17811E+000
     -1.36     0.18246E+000
     -1.34     0.18680E+000
     -1.32     0.19114E+000
     -1.30     0.19547E+000
     -1.28     0.19979E+000
     -1.26     0.20410E+000
     -1.24     0.20839E+000
     -1.22     0.21266E+000
     -1.20     0.21691E+000
     -1.18     0.22113E+000
     -1.16     0.22532E+000
     -1.14     0.22948E+000
     -1.12     0.23361E+000
     -1.10     0.23770E+000
     -1.08     0.24176E+000
     -1.06     0.24577E+000
     -1.04     0.24974E+000
     -1.02     0.25367E+000
     -1.00     0.25754E+000
     -0.98     0.26137E+000
     -0.96     0.26515E+000
     -0.94     0.26887E+000
     -0.92     0.27253E+000
     -0.90     0.27614E+000
     -0.88     0.27970E+000
     -0.86     0.28319E+000
     -0.84     0.28661E+000
     -0.82     0.28998E+000
     -0.80     0.29328E+000
     -0.78     0.29651E+000
     -0.76     0.29968E+000
     -0.74     0.30278E+000
     -0.72     0.30580E+000
     -0.70     0.30876E+000
     -0.68     0.31164E+000
     -0.66     0.31445E+000
     -0.64     0.31718E+000
     -0.62     0.31984E+000
     -0.60     0.32242E+000
     -0.58     0.32493E+000
     -0.56     0.32736E+000
     -0.54     0.32970E+000
     -0.52     0.33197E+000
     -0.50     0.33416E+000
     -0.48     0.33627E+000
     -0.46     0.33829E+000
     -0.44     0.34024E+000
     -0.42     0.34210E+000
     -0.40     0.34387E+000
     -0.38     0.34557E+000
     -0.36     0.34718E+000
     -0.34     0.34870E+000
     -0.32     0.35014E+000
     -0.30     0.35150E+000
     -0.28     0.35276E+000
     -0.26     0.35395E+000
     -0.24     0.35504E+000
     -0.22     0.35605E+000
     -0.20     0.35697E+000
     -0.18     0.35781E+000
     -0.16     0.35856E+000
     -0.14     0.35922E+000
     -0.12     0.35979E+000
     -0.10     0.36027E+000
     -0.08     0.36067E+000
     -0.06     0.36098E+000
     -0.04     0.36120E+000
     -0.02     0.36133E+000
      0.00     0.36137E+000
      0.02     0.36133E+000
      0.04     0.36120E+000
      0.06     0.36098E+000
      0.08     0.36067E+000
      0.10     0.36027E+000
      0.12     0.35979E+000
      0.14     0.35922E+000
      0.16     0.35856E+000
      0.18     0.35781E+000
      0.20     0.35697E+000
      0.22     0.35605E+000
      0.24     0.35504E+000
      0.26     0.35395E+000
      0.28     0.35276E+000
      0.30     0.35150E+000
      0.32     0.35014E+000
      0.34     0.34870E+000
      0.36     0.34718E+000
      0.38     0.34557E+000
      0.40     0.34387E+000
      0.42     0.34210E+000
      0.44     0.34024E+000
      0.46     0.33829E+000
      0.48     0.33627E+000
      0.50     0.33416E+000
      0.52     0.33197E+000
      0.54     0.32970E+000
      0.56     0.32736E+000
      0.58     0.32493E+000
      0.60     0.32242E+000
      0.62     0.31984E+000
      0.64     0.31718E+000
      0.66     0.31445E+000
      0.68     0.31164E+000
      0.70     0.30876E+000
      0.72     0.30580E+000
      0.74     0.30278E+000
      0.76     0.29968E+000
      0.78     0.29651E+000
      0.80     0.29328E+000
      0.82     0.28998E+000
      0.84     0.28661E+000
      0.86     0.28319E+000
      0.88     0.27970E+000
      0.90     0.27614E+000
      0.92     0.27253E+000
      0.94     0.26887E+000
      0.96     0.26515E+000
      0.98     0.26137E+000
      1.00     0.25754E+000
      1.02     0.25367E+000
      1.04     0.24974E+000
      1.06     0.24577E+000
      1.08     0.24176E+000
      1.10     0.23770E+000
      1.12     0.23361E+000
      1.14     0.22948E+000
      1.16     0.22532E+000
      1.18     0.22113E+000
      1.20     0.21691E+000
      1.22     0.21266E+000
      1.24     0.20839E+000
      1.26     0.20410E+000
      1.28     0.19979E+000
      1.30     0.19547E+000
      1.32     0.19114E+000
      1.34     0.18680E+000
      1.36     0.18246E+000
      1.38     0.17811E+000
      1.40     0.17376E+000
      1.42     0.16943E+000
      1.44     0.16509E+000
      1.46     0.16077E+000
      1.48     0.15647E+000
      1.50     0.15218E+000
      1.52     0.14792E+000
      1.54     0.14368E+000
      1.56     0.13946E+000
      1.58     0.13528E+000
      1.60     0.13114E+000
      1.62     0.12703E+000
      1.64     0.12296E+000
      1.66     0.11894E+000
      1.68     0.11497E+000
      1.70     0.11104E+000
      1.72     0.10717E+000
      1.74     0.10335E+000
      1.76     0.99598E-001
      1.78     0.95904E-001
      1.80     0.92273E-001
      1.82     0.88708E-001
      1.84     0.85213E-001
      1.86     0.81788E-001
      1.88     0.78435E-001
      1.90     0.75157E-001
      1.92     0.71955E-001
      1.94     0.68831E-001
      1.96     0.65785E-001
      1.98     0.62820E-001
      2.00     0.59935E-001
      2.02     0.57133E-001
      2.04     0.54413E-001
      2.06     0.51775E-001
      2.08     0.49221E-001
      2.10     0.46750E-001
      2.12     0.44363E-001
      2.14     0.42058E-001
      2.16     0.39836E-001
      2.18     0.37696E-001
      2.20     0.35638E-001
      2.22     0.33660E-001
      2.24     0.31761E-001
      2.26     0.29942E-001
      2.28     0.28199E-001
      2.30     0.26532E-001
      2.32     0.24940E-001
      2.34     0.23421E-001
      2.36     0.21972E-001
      2.38     0.20594E-001
      2.40     0.19283E-001
      2.42     0.18037E-001
      2.44     0.16856E-001
      2.46     0.15737E-001
      2.48     0.14677E-001
      2.50     0.13676E-001
      2.52     0.12730E-001
      2.54     0.11838E-001
      2.56     0.10997E-001
      2.58     0.10206E-001
      2.60     0.94631E-002
      2.62     0.87653E-002
      2.64     0.81109E-002
      2.66     0.74980E-002
      2.68     0.69246E-002
      2.70     0.63887E-002
      2.72     0.58885E-002
      2.74     0.54221E-002
      2.76     0.49877E-002
      2.78     0.45837E-002
      2.80     0.42082E-002
      2.82     0.38597E-002
      2.84     0.35366E-002
      2.86     0.32374E-002
      2.88     0.29606E-002
      2.90     0.27048E-002
      2.92     0.24687E-002
      2.94     0.22511E-002
      2.96     0.20506E-002
      2.98     0.18662E-002
      3.00     0.16967E-002
      3.02     0.15411E-002
      3.04     0.13985E-002
      3.06     0.12678E-002
      3.08     0.11482E-002
      3.10     0.10390E-002
      3.12     0.93917E-003
      3.14     0.84816E-003
      3.16     0.76524E-003
      3.18     0.68976E-003
      3.20     0.62114E-003
      3.22     0.55882E-003
      3.24     0.50228E-003
      3.26     0.45102E-003
      3.28     0.40462E-003
      3.30     0.36265E-003
      3.32     0.32473E-003
      3.34     0.29050E-003
      3.36     0.25963E-003
      3.38     0.23183E-003
      3.40     0.20681E-003
      3.42     0.18432E-003
      3.44     0.16412E-003
      3.46     0.14600E-003
      3.48     0.12976E-003
      3.50     0.11522E-003
      3.52     0.10222E-003
      3.54     0.90598E-004
      3.56     0.80223E-004
      3.58     0.70972E-004
      3.60     0.62730E-004
      3.62     0.55394E-004
      3.64     0.48871E-004
      3.66     0.43077E-004
      3.68     0.37935E-004
      3.70     0.33376E-004
      3.72     0.29338E-004
      3.74     0.25766E-004
      3.76     0.22608E-004
      3.78     0.19818E-004
      3.80     0.17358E-004
      3.82     0.15189E-004
      3.84     0.13279E-004
      3.86     0.11598E-004
      3.88     0.10122E-004
      3.90     0.88247E-005
      3.92     0.76871E-005
      3.94     0.66901E-005
      3.96     0.58172E-005
      3.98     0.50535E-005
      4.00     0.43862E-005
      4.02     0.38035E-005
      4.04     0.32953E-005
      4.06     0.28523E-005
      4.08     0.24667E-005
      4.10     0.21313E-005
      4.12     0.18398E-005
      4.14     0.15867E-005
      4.16     0.13671E-005
      4.18     0.11769E-005
      4.20     0.10122E-005
      4.22     0.86970E-006
      4.24     0.74657E-006
      4.26     0.64026E-006
      4.28     0.54855E-006
      4.30     0.46952E-006
      4.32     0.40147E-006
      4.34     0.34294E-006
      4.36     0.29263E-006
      4.38     0.24944E-006
      4.40     0.21238E-006
      4.42     0.18062E-006
      4.44     0.15343E-006
      4.46     0.13017E-006
      4.48     0.11029E-006
      4.50     0.93308E-007
      4.52     0.78825E-007
      4.54     0.66481E-007
      4.56     0.55970E-007
      4.58     0.47029E-007
      4.60     0.39431E-007
      4.62     0.32980E-007
      4.64     0.27510E-007
      4.66     0.22875E-007
      4.68     0.18953E-007
      4.70     0.15638E-007
      4.72     0.12840E-007
      4.74     0.10482E-007
      4.76     0.84974E-008
      4.78     0.68314E-008
      4.80     0.54360E-008
      4.82     0.42709E-008
      4.84     0.33022E-008
      4.86     0.25012E-008
      4.88     0.18439E-008
      4.90     0.13106E-008
      4.92     0.88476E-009
      4.94     0.55329E-009
      4.96     0.30577E-009
      4.98     0.13435E-009
      5.00     0.00000E+000


==> BEC-GP-OMP-FOR/output/imag2d-th-den1d_y.txt <==
     -5.00     0.00000E+000
     -4.98     0.58647E-021
     -4.96     0.24344E-020
     -4.94     0.58208E-020
     -4.92     0.11248E-019
     -4.90     0.19514E-019
     -4.88     0.31821E-019
     -4.86     0.49942E-019
     -4.84     0.76463E-019
     -4.82     0.11513E-018
     -4.80     0.17137E-018
     -4.78     0.25298E-018
     -4.76     0.37118E-018
     -4.74     0.54207E-018
     -4.72     0.78872E-018
     -4.70     0.11441E-017
     -4.68     0.16554E-017
     -4.66     0.23896E-017
     -4.64     0.34423E-017
     -4.62     0.49490E-017
     -4.60     0.71023E-017
     -4.58     0.10174E-016
     -4.56     0.14550E-016
     -4.54     0.20771E-016
     -4.52     0.29604E-016
     -4.50     0.42121E-016
     -4.48     0.59834E-016
     -4.46     0.84854E-016
     -4.44     0.12014E-015
     -4.42     0.16982E-015
     -4.40     0.23965E-015
     -4.38     0.33765E-015
     -4.36     0.47495E-015
     -4.34     0.66698E-015
     -4.32     0.93512E-015
     -4.30     0.13089E-014
     -4.28     0.18292E-014
     -4.26     0.25520E-014
     -4.24     0.35547E-014
     -4.22     0.49433E-014
     -4.20     0.68631E-014
     -4.18     0.95129E-014
     -4.16     0.13164E-013
     -4.14     0.18187E-013
     -4.12     0.25086E-013
     -4.10     0.34545E-013
     -4.08     0.47493E-013
     -4.06     0.65187E-013
     -4.04     0.89327E-013
     -4.02     0.12221E-012
     -4.00     0.16691E-012
     -3.98     0.22760E-012
     -3.96     0.30985E-012
     -3.94     0.42113E-012
     -3.92     0.57144E-012
     -3.90     0.77413E-012
     -3.88     0.10470E-011
     -3.86     0.14137E-011
     -3.84     0.19057E-011
     -3.82     0.25648E-011
     -3.80     0.34461E-011
     -3.78     0.46226E-011
     -3.76     0.61906E-011
     -3.74     0.82769E-011
     -3.72     0.11048E-010
     -3.70     0.14723E-010
     -3.68     0.19588E-010
     -3.66     0.26017E-010
     -3.64     0.34500E-010
     -3.62     0.45674E-010
     -3.60     0.60366E-010
     -3.58     0.79654E-010
     -3.56     0.10493E-009
     -3.54     0.13800E-009
     -3.52     0.18119E-009
     -3.50     0.23752E-009
     -3.48     0.31083E-009
     -3.46     0.40610E-009
     -3.44     0.52969E-009
     -3.42     0.68976E-009
     -3.40     0.89671E-009
     -3.38     0.11638E-008
     -3.36     0.15080E-008
     -3.34     0.19508E-008
     -3.32     0.25193E-008
     -3.30     0.32481E-008
     -3.28     0.41809E-008
     -3.26     0.53726E-008
     -3.24     0.68926E-008
     -3.22     0.88278E-008
     -3.20     0.11288E-007
     -3.18     0.14409E-007
     -3.16     0.18363E-007
     -3.14     0.23362E-007
     -3.12     0.29674E-007
     -3.10     0.37628E-007
     -3.08     0.47634E-007
     -3.06     0.60201E-007
     -3.04     0.75957E-007
     -3.02     0.95676E-007
     -3.00     0.12031E-006
     -2.98     0.15104E-006
     -2.96     0.18930E-006
     -2.94     0.23685E-006
     -2.92     0.29585E-006
     -2.90     0.36893E-006
     -2.88     0.45929E-006
     -2.86     0.57083E-006
     -2.84     0.70825E-006
     -2.82     0.87729E-006
     -2.80     0.10848E-005
     -2.78     0.13392E-005
     -2.76     0.16505E-005
     -2.74     0.20307E-005
     -2.72     0.24942E-005
     -2.70     0.30584E-005
     -2.68     0.37439E-005
     -2.66     0.45753E-005
     -2.64     0.55818E-005
     -2.62     0.67983E-005
     -2.60     0.82658E-005
     -2.58     0.10033E-004
     -2.56     0.12157E-004
     -2.54     0.14707E-004
     -2.52     0.17760E-004
     -2.50     0.21411E-004
     -2.48     0.25768E-004
     -2.46     0.30960E-004
     -2.44     0.37134E-004
     -2.42     0.44462E-004
     -2.40     0.53146E-004
     -2.38     0.63418E-004
     -2.36     0.75545E-004
     -2.34     0.89836E-004
     -2.32     0.10665E-003
     -2.30     0.12639E-003
     -2.28     0.14952E-003
     -2.26     0.17659E-003
     -2.24     0.20819E-003
     -2.22     0.24503E-003
     -2.20     0.28788E-003
     -2.18     0.33765E-003
     -2.16     0.39533E-003
     -2.14     0.46205E-003
     -2.12     0.53911E-003
     -2.10     0.62791E-003
     -2.08     0.73007E-003
     -2.06     0.84737E-003
     -2.04     0.98179E-003
     -2.02     0.11355E-002
     -2.00     0.13111E-002
     -1.98     0.15111E-002
     -1.96     0.17385E-002
     -1.94     0.19967E-002
     -1.92     0.22892E-002
     -1.90     0.26198E-002
     -1.88     0.29930E-002
     -1.86     0.34132E-002
     -1.84     0.38855E-002
     -1.82     0.44153E-002
     -1.80     0.50085E-002
     -1.78     0.56712E-002
     -1.76     0.64102E-002
     -1.74     0.72326E-002
     -1.72     0.81459E-002
     -1.70     0.91582E-002
     -1.68     0.10278E-001
     -1.66     0.11514E-001
     -1.64     0.12875E-001
     -1.62     0.14372E-001
     -1.60     0.16014E-001
     -1.58     0.17811E-001
     -1.56     0.19775E-001
     -1.54     0.21917E-001
     -1.52     0.24246E-001
     -1.50     0.26776E-001
     -1.48     0.29516E-001
     -1.46     0.32479E-001
     -1.44     0.35676E-001
     -1.42     0.39118E-001
     -1.40     0.42815E-001
     -1.38     0.46780E-001
     -1.36     0.51022E-001
     -1.34     0.55550E-001
     -1.32     0.60374E-001
     -1.30     0.65503E-001
     -1.28     0.70944E-001
     -1.26     0.76705E-001
     -1.24     0.82790E-001
     -1.22     0.89206E-001
     -1.20     0.95955E-001
     -1.18     0.10304E+000
     -1.16     0.11046E+000
     -1.14     0.11822E+000
     -1.12     0.12632E+000
     -1.10     0.13475E+000
     -1.08     0.14351E+000
     -1.06     0.15259E+000
     -1.04     0.16199E+000
     -1.02     0.17170E+000
     -1.00     0.18170E+000
     -0.98     0.19199E+000
     -0.96     0.20255E+000
     -0.94     0.21337E+000
     -0.92     0.22444E+000
     -0.90     0.23573E+000
     -0.88     0.24722E+000
     -0.86     0.25891E+000
     -0.84     0.27077E+000
     -0.82     0.28277E+000
     -0.80     0.29490E+000
     -0.78     0.30713E+000
     -0.76     0.31945E+000
     -0.74     0.33182E+000
     -0.72     0.34422E+000
     -0.70     0.35664E+000
     -0.68     0.36903E+000
     -0.66     0.38139E+000
     -0.64     0.39368E+000
     -0.62     0.40588E+000
     -0.60     0.41797E+000
     -0.58     0.42992E+000
     -0.56     0.44170E+000
     -0.54     0.45330E+000
     -0.52     0.46469E+000
     -0.50     0.47585E+000
     -0.48     0.48676E+000
     -0.46     0.49739E+000
     -0.44     0.50773E+000
     -0.42     0.51774E+000
     -0.40     0.52743E+000
     -0.38     0.53676E+000
     -0.36     0.54572E+000
     -0.34     0.55429E+000
     -0.32     0.56246E+000
     -0.30     0.57021E+000
     -0.28     0.57753E+000
     -0.26     0.58440E+000
     -0.24     0.59081E+000
     -0.22     0.59675E+000
     -0.20     0.60221E+000
     -0.18     0.60718E+000
     -0.16     0.61165E+000
     -0.14     0.61561E+000
     -0.12     0.61906E+000
     -0.10     0.62198E+000
     -0.08     0.62439E+000
     -0.06     0.62626E+000
     -0.04     0.62760E+000
     -0.02     0.62840E+000
      0.00     0.62867E+000
      0.02     0.62840E+000
      0.04     0.62760E+000
      0.06     0.62626E+000
      0.08     0.62439E+000
      0.10     0.62198E+000
      0.12     0.61906E+000
      0.14     0.61561E+000
      0.16     0.61165E+000
      0.18     0.60718E+000
      0.20     0.60221E+000
      0.22     0.59675E+000
      0.24     0.59081E+000
      0.26     0.58440E+000
      0.28     0.57753E+000
      0.30     0.57021E+000
      0.32     0.56246E+000
      0.34     0.55429E+000
      0.36     0.54572E+000
      0.38     0.53676E+000
      0.40     0.52743E+000
      0.42     0.51774E+000
      0.44     0.50773E+000
      0.46     0.49739E+000
      0.48     0.48676E+000
      0.50     0.47585E+000
      0.52     0.46469E+000
      0.54     0.45330E+000
      0.56     0.44170E+000
      0.58     0.42992E+000
      0.60     0.41797E+000
      0.62     0.40588E+000
      0.64     0.39368E+000
      0.66     0.38139E+000
      0.68     0.36903E+000
      0.70     0.35664E+000
      0.72     0.34422E+000
      0.74     0.33182E+000
      0.76     0.31945E+000
      0.78     0.30713E+000
      0.80     0.29490E+000
      0.82     0.28277E+000
      0.84     0.27077E+000
      0.86     0.25891E+000
      0.88     0.24722E+000
      0.90     0.23573E+000
      0.92     0.22444E+000
      0.94     0.21337E+000
      0.96     0.20255E+000
      0.98     0.19199E+000
      1.00     0.18170E+000
      1.02     0.17170E+000
      1.04     0.16199E+000
      1.06     0.15259E+000
      1.08     0.14351E+000
      1.10     0.13475E+000
      1.12     0.12632E+000
      1.14     0.11822E+000
      1.16     0.11046E+000
      1.18     0.10304E+000
      1.20     0.95955E-001
      1.22     0.89206E-001
      1.24     0.82790E-001
      1.26     0.76705E-001
      1.28     0.70944E-001
      1.30     0.65503E-001
      1.32     0.60374E-001
      1.34     0.55550E-001
      1.36     0.51022E-001
      1.38     0.46780E-001
      1.40     0.42815E-001
      1.42     0.39118E-001
      1.44     0.35676E-001
      1.46     0.32479E-001
      1.48     0.29516E-001
      1.50     0.26776E-001
      1.52     0.24246E-001
      1.54     0.21917E-001
      1.56     0.19775E-001
      1.58     0.17811E-001
      1.60     0.16014E-001
      1.62     0.14372E-001
      1.64     0.12875E-001
      1.66     0.11514E-001
      1.68     0.10278E-001
      1.70     0.91582E-002
      1.72     0.81459E-002
      1.74     0.72326E-002
      1.76     0.64102E-002
      1.78     0.56712E-002
      1.80     0.50085E-002
      1.82     0.44153E-002
      1.84     0.38855E-002
      1.86     0.34132E-002
      1.88     0.29930E-002
      1.90     0.26198E-002
      1.92     0.22892E-002
      1.94     0.19967E-002
      1.96     0.17385E-002
      1.98     0.15111E-002
      2.00     0.13111E-002
      2.02     0.11355E-002
      2.04     0.98179E-003
      2.06     0.84737E-003
      2.08     0.73007E-003
      2.10     0.62791E-003
      2.12     0.53911E-003
      2.14     0.46205E-003
      2.16     0.39533E-003
      2.18     0.33765E-003
      2.20     0.28788E-003
      2.22     0.24503E-003
      2.24     0.20819E-003
      2.26     0.17659E-003
      2.28     0.14952E-003
      2.30     0.12639E-003
      2.32     0.10665E-003
      2.34     0.89836E-004
      2.36     0.75545E-004
      2.38     0.63418E-004
      2.40     0.53146E-004
      2.42     0.44462E-004
      2.44     0.37134E-004
      2.46     0.30960E-004
      2.48     0.25768E-004
      2.50     0.21411E-004
      2.52     0.17760E-004
      2.54     0.14707E-004
      2.56     0.12157E-004
      2.58     0.10033E-004
      2.60     0.82658E-005
      2.62     0.67983E-005
      2.64     0.55818E-005
      2.66     0.45753E-005
      2.68     0.37439E-005
      2.70     0.30584E-005
      2.72     0.24942E-005
      2.74     0.20307E-005
      2.76     0.16505E-005
      2.78     0.13392E-005
      2.80     0.10848E-005
      2.82     0.87729E-006
      2.84     0.70825E-006
      2.86     0.57083E-006
      2.88     0.45929E-006
      2.90     0.36893E-006
      2.92     0.29585E-006
      2.94     0.23685E-006
      2.96     0.18930E-006
      2.98     0.15104E-006
      3.00     0.12031E-006
      3.02     0.95676E-007
      3.04     0.75957E-007
      3.06     0.60201E-007
      3.08     0.47634E-007
      3.10     0.37628E-007
      3.12     0.29674E-007
      3.14     0.23362E-007
      3.16     0.18363E-007
      3.18     0.14409E-007
      3.20     0.11288E-007
      3.22     0.88278E-008
      3.24     0.68926E-008
      3.26     0.53726E-008
      3.28     0.41809E-008
      3.30     0.32481E-008
      3.32     0.25193E-008
      3.34     0.19508E-008
      3.36     0.15080E-008
      3.38     0.11638E-008
      3.40     0.89671E-009
      3.42     0.68976E-009
      3.44     0.52969E-009
      3.46     0.40610E-009
      3.48     0.31083E-009
      3.50     0.23752E-009
      3.52     0.18119E-009
      3.54     0.13800E-009
      3.56     0.10493E-009
      3.58     0.79654E-010
      3.60     0.60366E-010
      3.62     0.45674E-010
      3.64     0.34500E-010
      3.66     0.26017E-010
      3.68     0.19588E-010
      3.70     0.14723E-010
      3.72     0.11048E-010
      3.74     0.82769E-011
      3.76     0.61906E-011
      3.78     0.46226E-011
      3.80     0.34461E-011
      3.82     0.25648E-011
      3.84     0.19057E-011
      3.86     0.14137E-011
      3.88     0.10470E-011
      3.90     0.77413E-012
      3.92     0.57144E-012
      3.94     0.42113E-012
      3.96     0.30985E-012
      3.98     0.22760E-012
      4.00     0.16691E-012
      4.02     0.12221E-012
      4.04     0.89327E-013
      4.06     0.65187E-013
      4.08     0.47493E-013
      4.10     0.34545E-013
      4.12     0.25086E-013
      4.14     0.18187E-013
      4.16     0.13164E-013
      4.18     0.95129E-014
      4.20     0.68631E-014
      4.22     0.49433E-014
      4.24     0.35547E-014
      4.26     0.25520E-014
      4.28     0.18292E-014
      4.30     0.13089E-014
      4.32     0.93512E-015
      4.34     0.66698E-015
      4.36     0.47495E-015
      4.38     0.33766E-015
      4.40     0.23966E-015
      4.42     0.16982E-015
      4.44     0.12014E-015
      4.46     0.84857E-016
      4.48     0.59837E-016
      4.50     0.42124E-016
      4.52     0.29606E-016
      4.54     0.20774E-016
      4.56     0.14552E-016
      4.58     0.10177E-016
      4.60     0.71050E-017
      4.62     0.49518E-017
      4.64     0.34450E-017
      4.66     0.23923E-017
      4.68     0.16581E-017
      4.70     0.11468E-017
      4.72     0.79141E-018
      4.74     0.54473E-018
      4.76     0.37382E-018
      4.78     0.25560E-018
      4.80     0.17397E-018
      4.82     0.11770E-018
      4.84     0.78985E-019
      4.86     0.52406E-019
      4.88     0.34206E-019
      4.90     0.21788E-019
      4.92     0.13366E-019
      4.94     0.77157E-020
      4.96     0.40068E-020
      4.98     0.16900E-020
      5.00     0.00000E+000


==> BEC-GP-OMP-FOR/output/imag2d-th-out.txt <==
 Number of Threads =          16
 Imaginary time propagation 2d,   OPTION =   2
 
  Number of Atoms N =       500, Unit of length AHO =  0.00000100 m
  Scattering length a =     94.60*a0 
  Nonlinearity G_3D =      31.4542001
  Nonlinearity G_2D =      12.5484103
  Parameters of trap: GAMMA =   1.00, NU =   2.00
  Axial trap parameter =  1.000
 
 # Space Stp: NX =      500, NY =      500
  Space Step: DX =   0.020000, DY =   0.020000
 # Time Stp : NSTP =         0, NPAS =     30000, NRUN =      5000
   Time Step:   DT =   0.000100
 
                   -----------------------------------------------------
                    Norm      Chem        Ener/N    <rho>   |Psi(0,0)|^2
                   -----------------------------------------------------
Initial :          1.0000     1.50000     1.50000    0.86603    0.45016
After NPAS iter.:  0.9993     3.25488     2.49049    1.17972    0.21460
After NRUN iter.:  0.9999     3.25488     2.49049    1.17972    0.21460
                   -----------------------------------------------------
 
 Clock Time:      30 seconds
   CPU Time:     414 seconds


==> BEC-GP-OMP-FOR/output/imag2d-th-rms.txt <==
 Imaginary time propagation 2d,   OPTION =   2
 
                   -----------------------------------------------------
Values of rms size:        <x>             <y>             <rho>
                   -----------------------------------------------------
           Initial:       0.70711         0.50000         0.86603
  After NPAS iter.:       1.01265         0.60521         1.17972
  After NRUN iter.:       1.01265         0.60521         1.17972
                   -----------------------------------------------------


==> BEC-GP-OMP-FOR/output/imag3d-th-den1d_x.txt <==
     -6.00    0.000000E+000
     -5.95    0.347579E-013
     -5.90    0.149666E-012
     -5.85    0.379229E-012
     -5.80    0.790809E-012
     -5.75    0.150241E-011
     -5.70    0.271343E-011
     -5.65    0.475565E-011
     -5.60    0.817614E-011
     -5.55    0.138708E-010
     -5.50    0.232980E-010
     -5.45    0.388174E-010
     -5.40    0.642257E-010
     -5.35    0.105595E-009
     -5.30    0.172584E-009
     -5.25    0.280462E-009
     -5.20    0.453231E-009
     -5.15    0.728399E-009
     -5.10    0.116424E-008
     -5.05    0.185075E-008
     -5.00    0.292610E-008
     -4.95    0.460115E-008
     -4.90    0.719580E-008
     -4.85    0.111924E-007
     -4.80    0.173140E-007
     -4.75    0.266375E-007
     -4.70    0.407578E-007
     -4.65    0.620215E-007
     -4.60    0.938603E-007
     -4.55    0.141262E-006
     -4.50    0.211430E-006
     -4.45    0.314701E-006
     -4.40    0.465817E-006
     -4.35    0.685662E-006
     -4.30    0.100364E-005
     -4.25    0.146086E-005
     -4.20    0.211445E-005
     -4.15    0.304323E-005
     -4.10    0.435526E-005
     -4.05    0.619764E-005
     -4.00    0.876929E-005
     -3.95    0.123372E-004
     -3.90    0.172575E-004
     -3.85    0.240014E-004
     -3.80    0.331881E-004
     -3.75    0.456252E-004
     -3.70    0.623583E-004
     -3.65    0.847304E-004
     -3.60    0.114453E-003
     -3.55    0.153692E-003
     -3.50    0.205160E-003
     -3.45    0.272235E-003
     -3.40    0.359079E-003
     -3.35    0.470780E-003
     -3.30    0.613504E-003
     -3.25    0.794644E-003
     -3.20    0.102299E-002
     -3.15    0.130889E-002
     -3.10    0.166438E-002
     -3.05    0.210335E-002
     -3.00    0.264159E-002
     -2.95    0.329692E-002
     -2.90    0.408911E-002
     -2.85    0.503992E-002
     -2.80    0.617287E-002
     -2.75    0.751309E-002
     -2.70    0.908695E-002
     -2.65    0.109217E-001
     -2.60    0.130451E-001
     -2.55    0.154844E-001
     -2.50    0.182665E-001
     -2.45    0.214164E-001
     -2.40    0.249572E-001
     -2.35    0.289092E-001
     -2.30    0.332889E-001
     -2.25    0.381092E-001
     -2.20    0.433783E-001
     -2.15    0.490995E-001
     -2.10    0.552711E-001
     -2.05    0.618864E-001
     -2.00    0.689332E-001
     -1.95    0.763949E-001
     -1.90    0.842499E-001
     -1.85    0.924727E-001
     -1.80    0.101034E+000
     -1.75    0.109900E+000
     -1.70    0.119038E+000
     -1.65    0.128408E+000
     -1.60    0.137972E+000
     -1.55    0.147692E+000
     -1.50    0.157525E+000
     -1.45    0.167433E+000
     -1.40    0.177374E+000
     -1.35    0.187310E+000
     -1.30    0.197203E+000
     -1.25    0.207015E+000
     -1.20    0.216710E+000
     -1.15    0.226255E+000
     -1.10    0.235616E+000
     -1.05    0.244763E+000
     -1.00    0.253666E+000
     -0.95    0.262298E+000
     -0.90    0.270633E+000
     -0.85    0.278646E+000
     -0.80    0.286315E+000
     -0.75    0.293619E+000
     -0.70    0.300538E+000
     -0.65    0.307055E+000
     -0.60    0.313153E+000
     -0.55    0.318816E+000
     -0.50    0.324032E+000
     -0.45    0.328787E+000
     -0.40    0.333071E+000
     -0.35    0.336873E+000
     -0.30    0.340186E+000
     -0.25    0.343002E+000
     -0.20    0.345314E+000
     -0.15    0.347117E+000
     -0.10    0.348408E+000
     -0.05    0.349184E+000
      0.00    0.349442E+000
      0.05    0.349184E+000
      0.10    0.348408E+000
      0.15    0.347117E+000
      0.20    0.345314E+000
      0.25    0.343002E+000
      0.30    0.340186E+000
      0.35    0.336873E+000
      0.40    0.333071E+000
      0.45    0.328787E+000
      0.50    0.324032E+000
      0.55    0.318816E+000
      0.60    0.313153E+000
      0.65    0.307055E+000
      0.70    0.300538E+000
      0.75    0.293619E+000
      0.80    0.286315E+000
      0.85    0.278646E+000
      0.90    0.270633E+000
      0.95    0.262298E+000
      1.00    0.253666E+000
      1.05    0.244763E+000
      1.10    0.235616E+000
      1.15    0.226255E+000
      1.20    0.216710E+000
      1.25    0.207015E+000
      1.30    0.197203E+000
      1.35    0.187310E+000
      1.40    0.177374E+000
      1.45    0.167433E+000
      1.50    0.157525E+000
      1.55    0.147692E+000
      1.60    0.137972E+000
      1.65    0.128408E+000
      1.70    0.119038E+000
      1.75    0.109900E+000
      1.80    0.101034E+000
      1.85    0.924727E-001
      1.90    0.842499E-001
      1.95    0.763949E-001
      2.00    0.689332E-001
      2.05    0.618864E-001
      2.10    0.552711E-001
      2.15    0.490995E-001
      2.20    0.433783E-001
      2.25    0.381092E-001
      2.30    0.332889E-001
      2.35    0.289092E-001
      2.40    0.249572E-001
      2.45    0.214164E-001
      2.50    0.182665E-001
      2.55    0.154844E-001
      2.60    0.130451E-001
      2.65    0.109217E-001
      2.70    0.908695E-002
      2.75    0.751309E-002
      2.80    0.617287E-002
      2.85    0.503992E-002
      2.90    0.408911E-002
      2.95    0.329692E-002
      3.00    0.264159E-002
      3.05    0.210335E-002
      3.10    0.166438E-002
      3.15    0.130889E-002
      3.20    0.102299E-002
      3.25    0.794644E-003
      3.30    0.613504E-003
      3.35    0.470780E-003
      3.40    0.359079E-003
      3.45    0.272235E-003
      3.50    0.205160E-003
      3.55    0.153692E-003
      3.60    0.114453E-003
      3.65    0.847304E-004
      3.70    0.623583E-004
      3.75    0.456252E-004
      3.80    0.331881E-004
      3.85    0.240014E-004
      3.90    0.172575E-004
      3.95    0.123372E-004
      4.00    0.876929E-005
      4.05    0.619764E-005
      4.10    0.435526E-005
      4.15    0.304323E-005
      4.20    0.211445E-005
      4.25    0.146086E-005
      4.30    0.100364E-005
      4.35    0.685662E-006
      4.40    0.465817E-006
      4.45    0.314701E-006
      4.50    0.211430E-006
      4.55    0.141262E-006
      4.60    0.938605E-007
      4.65    0.620216E-007
      4.70    0.407580E-007
      4.75    0.266377E-007
      4.80    0.173141E-007
      4.85    0.111925E-007
      4.90    0.719593E-008
      4.95    0.460128E-008
      5.00    0.292622E-008
      5.05    0.185087E-008
      5.10    0.116436E-008
      5.15    0.728519E-009
      5.20    0.453349E-009
      5.25    0.280579E-009
      5.30    0.172700E-009
      5.35    0.105710E-009
      5.40    0.643384E-010
      5.45    0.389288E-010
      5.50    0.234079E-010
      5.55    0.139793E-010
      5.60    0.828298E-011
      5.65    0.486056E-011
      5.70    0.281592E-011
      5.75    0.160160E-011
      5.80    0.885204E-012
      5.85    0.466242E-012
      5.90    0.224817E-012
      5.95    0.902679E-013
      6.00    0.000000E+000


==> BEC-GP-OMP-FOR/output/imag3d-th-den1d_y.txt <==
     -5.00    0.000000E+000
     -4.95    0.173438E-013
     -4.90    0.770623E-013
     -4.85    0.205051E-012
     -4.80    0.455355E-012
     -4.75    0.930892E-012
     -4.70    0.182214E-011
     -4.65    0.347696E-011
     -4.60    0.652466E-011
     -4.55    0.120944E-010
     -4.50    0.221960E-010
     -4.45    0.403788E-010
     -4.40    0.728610E-010
     -4.35    0.130450E-009
     -4.30    0.231783E-009
     -4.25    0.408736E-009
     -4.20    0.715399E-009
     -4.15    0.124282E-008
     -4.10    0.214299E-008
     -4.05    0.366764E-008
     -4.00    0.623022E-008
     -3.95    0.105043E-007
     -3.90    0.175780E-007
     -3.85    0.291948E-007
     -3.80    0.481250E-007
     -3.75    0.787331E-007
     -3.70    0.127837E-006
     -3.65    0.205999E-006
     -3.60    0.329437E-006
     -3.55    0.522843E-006
     -3.50    0.823481E-006
     -3.45    0.128710E-005
     -3.40    0.199634E-005
     -3.35    0.307266E-005
     -3.30    0.469292E-005
     -3.25    0.711229E-005
     -3.20    0.106955E-004
     -3.15    0.159593E-004
     -3.10    0.236281E-004
     -3.05    0.347086E-004
     -3.00    0.505857E-004
     -2.95    0.731456E-004
     -2.90    0.104931E-003
     -2.85    0.149335E-003
     -2.80    0.210837E-003
     -2.75    0.295289E-003
     -2.70    0.410248E-003
     -2.65    0.565365E-003
     -2.60    0.772822E-003
     -2.55    0.104781E-002
     -2.50    0.140904E-002
     -2.45    0.187926E-002
     -2.40    0.248575E-002
     -2.35    0.326081E-002
     -2.30    0.424204E-002
     -2.25    0.547266E-002
     -2.20    0.700146E-002
     -2.15    0.888259E-002
     -2.10    0.111751E-001
     -2.05    0.139421E-001
     -2.00    0.172497E-001
     -1.95    0.211650E-001
     -1.90    0.257553E-001
     -1.85    0.310849E-001
     -1.80    0.372138E-001
     -1.75    0.441947E-001
     -1.70    0.520714E-001
     -1.65    0.608762E-001
     -1.60    0.706286E-001
     -1.55    0.813336E-001
     -1.50    0.929808E-001
     -1.45    0.105544E+000
     -1.40    0.118982E+000
     -1.35    0.133239E+000
     -1.30    0.148243E+000
     -1.25    0.163912E+000
     -1.20    0.180153E+000
     -1.15    0.196863E+000
     -1.10    0.213932E+000
     -1.05    0.231247E+000
     -1.00    0.248690E+000
     -0.95    0.266142E+000
     -0.90    0.283486E+000
     -0.85    0.300604E+000
     -0.80    0.317383E+000
     -0.75    0.333714E+000
     -0.70    0.349493E+000
     -0.65    0.364619E+000
     -0.60    0.379001E+000
     -0.55    0.392551E+000
     -0.50    0.405190E+000
     -0.45    0.416845E+000
     -0.40    0.427449E+000
     -0.35    0.436943E+000
     -0.30    0.445276E+000
     -0.25    0.452403E+000
     -0.20    0.458286E+000
     -0.15    0.462893E+000
     -0.10    0.466201E+000
     -0.05    0.468193E+000
      0.00    0.468858E+000
      0.05    0.468193E+000
      0.10    0.466201E+000
      0.15    0.462893E+000
      0.20    0.458286E+000
      0.25    0.452403E+000
      0.30    0.445276E+000
      0.35    0.436943E+000
      0.40    0.427449E+000
      0.45    0.416845E+000
      0.50    0.405190E+000
      0.55    0.392551E+000
      0.60    0.379001E+000
      0.65    0.364619E+000
      0.70    0.349493E+000
      0.75    0.333714E+000
      0.80    0.317383E+000
      0.85    0.300604E+000
      0.90    0.283486E+000
      0.95    0.266142E+000
      1.00    0.248690E+000
      1.05    0.231247E+000
      1.10    0.213932E+000
      1.15    0.196863E+000
      1.20    0.180153E+000
      1.25    0.163912E+000
      1.30    0.148243E+000
      1.35    0.133239E+000
      1.40    0.118982E+000
      1.45    0.105544E+000
      1.50    0.929808E-001
      1.55    0.813336E-001
      1.60    0.706286E-001
      1.65    0.608762E-001
      1.70    0.520714E-001
      1.75    0.441947E-001
      1.80    0.372138E-001
      1.85    0.310849E-001
      1.90    0.257553E-001
      1.95    0.211650E-001
      2.00    0.172497E-001
      2.05    0.139421E-001
      2.10    0.111751E-001
      2.15    0.888259E-002
      2.20    0.700146E-002
      2.25    0.547266E-002
      2.30    0.424204E-002
      2.35    0.326081E-002
      2.40    0.248575E-002
      2.45    0.187926E-002
      2.50    0.140904E-002
      2.55    0.104781E-002
      2.60    0.772822E-003
      2.65    0.565365E-003
      2.70    0.410248E-003
      2.75    0.295289E-003
      2.80    0.210837E-003
      2.85    0.149335E-003
      2.90    0.104931E-003
      2.95    0.731456E-004
      3.00    0.505857E-004
      3.05    0.347086E-004
      3.10    0.236281E-004
      3.15    0.159593E-004
      3.20    0.106955E-004
      3.25    0.711229E-005
      3.30    0.469292E-005
      3.35    0.307266E-005
      3.40    0.199634E-005
      3.45    0.128710E-005
      3.50    0.823481E-006
      3.55    0.522843E-006
      3.60    0.329437E-006
      3.65    0.205999E-006
      3.70    0.127837E-006
      3.75    0.787331E-007
      3.80    0.481251E-007
      3.85    0.291949E-007
      3.90    0.175780E-007
      3.95    0.105043E-007
      4.00    0.623028E-008
      4.05    0.366769E-008
      4.10    0.214304E-008
      4.15    0.124286E-008
      4.20    0.715447E-009
      4.25    0.408784E-009
      4.30    0.231830E-009
      4.35    0.130497E-009
      4.40    0.729070E-010
      4.45    0.404242E-010
      4.50    0.222408E-010
      4.55    0.121385E-010
      4.60    0.656816E-011
      4.65    0.351976E-011
      4.70    0.186411E-011
      4.75    0.971779E-012
      4.80    0.494680E-012
      4.85    0.241887E-012
      4.90    0.109621E-012
      4.95    0.421689E-013
      5.00    0.000000E+000


==> BEC-GP-OMP-FOR/output/imag3d-th-den1d_z.txt <==
     -4.00    0.000000E+000
     -3.95    0.177198E-012
     -3.90    0.811296E-012
     -3.85    0.225928E-011
     -3.80    0.531005E-011
     -3.75    0.115724E-010
     -3.70    0.242436E-010
     -3.65    0.495881E-010
     -3.60    0.997357E-010
     -3.55    0.197912E-009
     -3.50    0.388099E-009
     -3.45    0.752657E-009
     -3.40    0.144412E-008
     -3.35    0.274181E-008
     -3.30    0.515153E-008
     -3.25    0.957888E-008
     -3.20    0.176269E-007
     -3.15    0.321011E-007
     -3.10    0.578545E-007
     -3.05    0.103187E-006
     -3.00    0.182125E-006
     -2.95    0.318103E-006
     -2.90    0.549804E-006
     -2.85    0.940327E-006
     -2.80    0.159137E-005
     -2.75    0.266485E-005
     -2.70    0.441543E-005
     -2.65    0.723870E-005
     -2.60    0.117415E-004
     -2.55    0.188427E-004
     -2.50    0.299167E-004
     -2.45    0.469912E-004
     -2.40    0.730194E-004
     -2.35    0.112244E-003
     -2.30    0.170676E-003
     -2.25    0.256716E-003
     -2.20    0.381932E-003
     -2.15    0.562023E-003
     -2.10    0.817971E-003
     -2.05    0.117739E-002
     -2.00    0.167603E-002
     -1.95    0.235941E-002
     -1.90    0.328451E-002
     -1.85    0.452133E-002
     -1.80    0.615426E-002
     -1.75    0.828302E-002
     -1.70    0.110229E-001
     -1.65    0.145044E-001
     -1.60    0.188711E-001
     -1.55    0.242774E-001
     -1.50    0.308839E-001
     -1.45    0.388521E-001
     -1.40    0.483378E-001
     -1.35    0.594838E-001
     -1.30    0.724118E-001
     -1.25    0.872151E-001
     -1.20    0.103951E+000
     -1.15    0.122636E+000
     -1.10    0.143239E+000
     -1.05    0.165681E+000
     -1.00    0.189837E+000
     -0.95    0.215530E+000
     -0.90    0.242544E+000
     -0.85    0.270623E+000
     -0.80    0.299478E+000
     -0.75    0.328798E+000
     -0.70    0.358253E+000
     -0.65    0.387504E+000
     -0.60    0.416210E+000
     -0.55    0.444034E+000
     -0.50    0.470648E+000
     -0.45    0.495741E+000
     -0.40    0.519022E+000
     -0.35    0.540223E+000
     -0.30    0.559101E+000
     -0.25    0.575443E+000
     -0.20    0.589067E+000
     -0.15    0.599822E+000
     -0.10    0.607589E+000
     -0.05    0.612283E+000
      0.00    0.613853E+000
      0.05    0.612283E+000
      0.10    0.607589E+000
      0.15    0.599822E+000
      0.20    0.589067E+000
      0.25    0.575443E+000
      0.30    0.559101E+000
      0.35    0.540223E+000
      0.40    0.519022E+000
      0.45    0.495741E+000
      0.50    0.470648E+000
      0.55    0.444034E+000
      0.60    0.416210E+000
      0.65    0.387504E+000
      0.70    0.358253E+000
      0.75    0.328798E+000
      0.80    0.299478E+000
      0.85    0.270623E+000
      0.90    0.242544E+000
      0.95    0.215530E+000
      1.00    0.189837E+000
      1.05    0.165681E+000
      1.10    0.143239E+000
      1.15    0.122636E+000
      1.20    0.103951E+000
      1.25    0.872151E-001
      1.30    0.724118E-001
      1.35    0.594838E-001
      1.40    0.483378E-001
      1.45    0.388521E-001
      1.50    0.308839E-001
      1.55    0.242774E-001
      1.60    0.188711E-001
      1.65    0.145044E-001
      1.70    0.110229E-001
      1.75    0.828302E-002
      1.80    0.615426E-002
      1.85    0.452133E-002
      1.90    0.328451E-002
      1.95    0.235941E-002
      2.00    0.167603E-002
      2.05    0.117739E-002
      2.10    0.817971E-003
      2.15    0.562023E-003
      2.20    0.381932E-003
      2.25    0.256716E-003
      2.30    0.170676E-003
      2.35    0.112244E-003
      2.40    0.730194E-004
      2.45    0.469912E-004
      2.50    0.299167E-004
      2.55    0.188427E-004
      2.60    0.117415E-004
      2.65    0.723870E-005
      2.70    0.441543E-005
      2.75    0.266485E-005
      2.80    0.159137E-005
      2.85    0.940327E-006
      2.90    0.549804E-006
      2.95    0.318104E-006
      3.00    0.182126E-006
      3.05    0.103187E-006
      3.10    0.578550E-007
      3.15    0.321015E-007
      3.20    0.176274E-007
      3.25    0.957932E-008
      3.30    0.515196E-008
      3.35    0.274223E-008
      3.40    0.144453E-008
      3.45    0.753064E-009
      3.50    0.388499E-009
      3.55    0.198306E-009
      3.60    0.100123E-009
      3.65    0.499681E-010
      3.70    0.246161E-010
      3.75    0.119358E-010
      3.80    0.566123E-011
      3.85    0.259117E-011
      3.90    0.110911E-011
      3.95    0.409615E-012
      4.00    0.000000E+000


==> BEC-GP-OMP-FOR/output/imag3d-th-out.txt <==
 Number of Threads =          16
 Imaginary time propagation 3D, OPTION =  2
 
  Number of Atoms N =      1000, Unit of length AHO =  0.00000100 m
  Scattering length a =     67.53*a0
  Nonlinearity G_3D =      44.9069998
  Parameters of trap: GAMMA = 1.0000, NU = 1.4142, LAMBDA = 2.0000
 
 # Space Stp: NX =      240, NY =      200, NZ =      160
  Space Step: DX =   0.050000, DY =   0.050000, DZ =   0.050000
 # Time Stp : NSTP =         0, NPAS =      5000, NRUN =       500
   Time Step:   DT =   0.000400
 
                   -----------------------------------------------------
                    Norm      Chem        Ener/N     <r>     |Psi(0,0,0)|^2
                   -----------------------------------------------------
Initial :          1.0000      2.2071      2.2071     1.0505     0.3020
After NPAS iter.:  0.9931      4.3446      3.4862     1.4583     0.0834
After NRUN iter.:  0.9931      4.3446      3.4862     1.4583     0.0834
                   -----------------------------------------------------
 
 Clock Time:     411 seconds
   CPU Time:    4349 seconds


==> BEC-GP-OMP-FOR/output/imag3d-th-rms.txt <==
 Imaginary time propagation 3D, OPTION =  2
 
                   -----------------------------------------------------
Values of rms size:     <r>          <x>          <y>          <z>
                   -----------------------------------------------------
           Initial:     1.05050      0.70711      0.59460      0.50000
  After NPAS iter.:      1.4583       1.0514       0.7984       0.6196
  After NRUN iter.:      1.4583       1.0514       0.7984       0.6196
                   -----------------------------------------------------


==> BEC-GP-OMP-FOR/output/imagaxi-th-den1d_rho.txt <==
     0.000  0.14955881E+00
     0.020  0.14955881E+00
     0.040  0.14950669E+00
     0.060  0.14941289E+00
     0.080  0.14927892E+00
     0.100  0.14910532E+00
     0.120  0.14889235E+00
     0.140  0.14864017E+00
     0.160  0.14834891E+00
     0.180  0.14801867E+00
     0.200  0.14764957E+00
     0.220  0.14724169E+00
     0.240  0.14679514E+00
     0.260  0.14631004E+00
     0.280  0.14578649E+00
     0.300  0.14522464E+00
     0.320  0.14462460E+00
     0.340  0.14398652E+00
     0.360  0.14331057E+00
     0.380  0.14259691E+00
     0.400  0.14184572E+00
     0.420  0.14105720E+00
     0.440  0.14023155E+00
     0.460  0.13936901E+00
     0.480  0.13846980E+00
     0.500  0.13753420E+00
     0.520  0.13656247E+00
     0.540  0.13555491E+00
     0.560  0.13451184E+00
     0.580  0.13343359E+00
     0.600  0.13232050E+00
     0.620  0.13117298E+00
     0.640  0.12999140E+00
     0.660  0.12877621E+00
     0.680  0.12752785E+00
     0.700  0.12624681E+00
     0.720  0.12493359E+00
     0.740  0.12358871E+00
     0.760  0.12221276E+00
     0.780  0.12080633E+00
     0.800  0.11937003E+00
     0.820  0.11790454E+00
     0.840  0.11641054E+00
     0.860  0.11488876E+00
     0.880  0.11333997E+00
     0.900  0.11176496E+00
     0.920  0.11016458E+00
     0.940  0.10853968E+00
     0.960  0.10689118E+00
     0.980  0.10522004E+00
     1.000  0.10352723E+00
     1.020  0.10181379E+00
     1.040  0.10008077E+00
     1.060  0.98329288E-01
     1.080  0.96560480E-01
     1.100  0.94775527E-01
     1.120  0.92975647E-01
     1.140  0.91162095E-01
     1.160  0.89336163E-01
     1.180  0.87499176E-01
     1.200  0.85652493E-01
     1.220  0.83797508E-01
     1.240  0.81935641E-01
     1.260  0.80068345E-01
     1.280  0.78197095E-01
     1.300  0.76323393E-01
     1.320  0.74448761E-01
     1.340  0.72574740E-01
     1.360  0.70702886E-01
     1.380  0.68834768E-01
     1.400  0.66971963E-01
     1.420  0.65116053E-01
     1.440  0.63268623E-01
     1.460  0.61431253E-01
     1.480  0.59605518E-01
     1.500  0.57792981E-01
     1.520  0.55995191E-01
     1.540  0.54213675E-01
     1.560  0.52449938E-01
     1.580  0.50705456E-01
     1.600  0.48981671E-01
     1.620  0.47279986E-01
     1.640  0.45601766E-01
     1.660  0.43948324E-01
     1.680  0.42320928E-01
     1.700  0.40720786E-01
     1.720  0.39149052E-01
     1.740  0.37606815E-01
     1.760  0.36095097E-01
     1.780  0.34614856E-01
     1.800  0.33166972E-01
     1.820  0.31752256E-01
     1.840  0.30371440E-01
     1.860  0.29025177E-01
     1.880  0.27714041E-01
     1.900  0.26438524E-01
     1.920  0.25199039E-01
     1.940  0.23995914E-01
     1.960  0.22829395E-01
     1.980  0.21699648E-01
     2.000  0.20606758E-01
     2.020  0.19550729E-01
     2.040  0.18531488E-01
     2.060  0.17548887E-01
     2.080  0.16602704E-01
     2.100  0.15692644E-01
     2.120  0.14818347E-01
     2.140  0.13979386E-01
     2.160  0.13175274E-01
     2.180  0.12405463E-01
     2.200  0.11669356E-01
     2.220  0.10966302E-01
     2.240  0.10295604E-01
     2.260  0.96565259E-02
     2.280  0.90482917E-02
     2.300  0.84700927E-02
     2.320  0.79210911E-02
     2.340  0.74004240E-02
     2.360  0.69072079E-02
     2.380  0.64405425E-02
     2.400  0.59995146E-02
     2.420  0.55832023E-02
     2.440  0.51906783E-02
     2.460  0.48210135E-02
     2.480  0.44732805E-02
     2.500  0.41465566E-02
     2.520  0.38399266E-02
     2.540  0.35524860E-02
     2.560  0.32833431E-02
     2.580  0.30316213E-02
     2.600  0.27964615E-02
     2.620  0.25770236E-02
     2.640  0.23724885E-02
     2.660  0.21820592E-02
     2.680  0.20049624E-02
     2.700  0.18404490E-02
     2.720  0.16877957E-02
     2.740  0.15463049E-02
     2.760  0.14153057E-02
     2.780  0.12941539E-02
     2.800  0.11822325E-02
     2.820  0.10789515E-02
     2.840  0.98374762E-03
     2.860  0.89608464E-03
     2.880  0.81545256E-03
     2.900  0.74136740E-03
     2.920  0.67337062E-03
     2.940  0.61102861E-03
     2.960  0.55393195E-03
     2.980  0.50169477E-03
     3.000  0.45395398E-03
     3.020  0.41036846E-03
     3.040  0.37061824E-03
     3.060  0.33440372E-03
     3.080  0.30144470E-03
     3.100  0.27147964E-03
     3.120  0.24426469E-03
     3.140  0.21957289E-03
     3.160  0.19719327E-03
     3.180  0.17693005E-03
     3.200  0.15860174E-03
     3.220  0.14204040E-03
     3.240  0.12709082E-03
     3.260  0.11360972E-03
     3.280  0.10146507E-03
     3.300  0.90535336E-04
     3.320  0.80708785E-04
     3.340  0.71882858E-04
     3.360  0.63963522E-04
     3.380  0.56864675E-04
     3.400  0.50507582E-04
     3.420  0.44820329E-04
     3.440  0.39737321E-04
     3.460  0.35198798E-04
     3.480  0.31150384E-04
     3.500  0.27542660E-04
     3.520  0.24330770E-04
     3.540  0.21474047E-04
     3.560  0.18935667E-04
     3.580  0.16682323E-04
     3.600  0.14683926E-04
     3.620  0.12913327E-04
     3.640  0.11346056E-04
     3.660  0.99600853E-05
     3.680  0.87356063E-05
     3.700  0.76548274E-05
     3.720  0.67017869E-05
     3.740  0.58621803E-05
     3.760  0.51232027E-05
     3.780  0.44734048E-05
     3.800  0.39025602E-05
     3.820  0.34015450E-05
     3.840  0.29622279E-05
     3.860  0.25773702E-05
     3.880  0.22405346E-05
     3.900  0.19460027E-05
     3.920  0.16887002E-05
     3.940  0.14641294E-05
     3.960  0.12683073E-05
     3.980  0.10977112E-05
     4.000  0.94922817E-06
     4.020  0.82011068E-06
     4.040  0.70793602E-06
     4.060  0.61057022E-06
     4.080  0.52613555E-06
     4.100  0.45298149E-06
     4.120  0.38965872E-06
     4.140  0.33489588E-06
     4.160  0.28757891E-06
     4.180  0.24673253E-06
     4.200  0.21150384E-06
     4.220  0.18114774E-06
     4.240  0.15501391E-06
     4.260  0.13253539E-06
     4.280  0.11321834E-06
     4.300  0.96633068E-07
     4.320  0.82406045E-07
     4.340  0.70212916E-07
     4.360  0.59772286E-07
     4.380  0.50840279E-07
     4.400  0.43205742E-07
     4.420  0.36686034E-07
     4.440  0.31123333E-07
     4.460  0.26381393E-07
     4.480  0.22342713E-07
     4.500  0.18906055E-07
     4.520  0.15984277E-07
     4.540  0.13502444E-07
     4.560  0.11396182E-07
     4.580  0.96102379E-08
     4.600  0.80972392E-08
     4.620  0.68166042E-08
     4.640  0.57336040E-08
     4.660  0.48185464E-08
     4.680  0.40460697E-08
     4.700  0.33945314E-08
     4.720  0.28454810E-08
     4.740  0.23832035E-08
     4.760  0.19943269E-08
     4.780  0.16674835E-08
     4.800  0.13930186E-08
     4.820  0.11627399E-08
     4.840  0.96970309E-09
     4.860  0.80802654E-09
     4.880  0.67273384E-09
     4.900  0.55961823E-09
     4.920  0.46512692E-09
     4.940  0.38626223E-09
     4.960  0.32049719E-09
     4.980  0.26570362E-09
     5.000  0.22009085E-09
     5.020  0.18215359E-09
     5.040  0.15062764E-09
     5.060  0.12445222E-09
     5.080  0.10273809E-09
     5.100  0.84740476E-10
     5.120  0.69836182E-10
     5.140  0.57504227E-10
     5.160  0.47309469E-10
     5.180  0.38888804E-10
     5.200  0.31939508E-10
     5.220  0.26209435E-10
     5.240  0.21488754E-10
     5.260  0.17603006E-10
     5.280  0.14407277E-10
     5.300  0.11781299E-10
     5.320  0.96253529E-11
     5.340  0.78568314E-11
     5.360  0.64073634E-11
     5.380  0.52204127E-11
     5.400  0.42492716E-11
     5.420  0.34553871E-11
     5.440  0.28069654E-11
     5.460  0.22778113E-11
     5.480  0.18463608E-11
     5.500  0.14948792E-11
     5.520  0.12087935E-11
     5.540  0.97614005E-12
     5.560  0.78710570E-12
     5.580  0.63364888E-12
     5.600  0.50918552E-12
     5.620  0.40832985E-12
     5.640  0.32668034E-12
     5.660  0.26064315E-12
     5.680  0.20728672E-12
     5.700  0.16422202E-12
     5.720  0.12950415E-12
     5.740  0.10155149E-12
     5.760  0.79079365E-13
     5.780  0.61045748E-13
     5.800  0.46606755E-13
     5.820  0.35080365E-13
     5.840  0.25916833E-13
     5.860  0.18674642E-13
     5.880  0.13001062E-13
     5.900  0.86164925E-14
     5.920  0.53019853E-14
     5.940  0.28894315E-14
     5.960  0.12540120E-14
     5.980  0.30861494E-15
     6.000  0.00000000E+00


==> BEC-GP-OMP-FOR/output/imagaxi-th-den1d_z.txt <==
    -3.000  0.00000000E+00
    -2.980  0.18054431E-15
    -2.960  0.76177377E-15
    -2.940  0.18694364E-14
    -2.920  0.37392407E-14
    -2.900  0.67625172E-14
    -2.880  0.11561754E-13
    -2.860  0.19109385E-13
    -2.840  0.30910742E-13
    -2.820  0.49282908E-13
    -2.800  0.77777151E-13
    -2.780  0.12181588E-12
    -2.760  0.18964924E-12
    -2.740  0.29378650E-12
    -2.720  0.45312994E-12
    -2.700  0.69614487E-12
    -2.680  0.10655518E-11
    -2.660  0.16252474E-11
    -2.640  0.24704748E-11
    -2.620  0.37427185E-11
    -2.600  0.56514364E-11
    -2.580  0.85056556E-11
    -2.560  0.12759744E-10
    -2.540  0.19079475E-10
    -2.520  0.28437038E-10
    -2.500  0.42247188E-10
    -2.480  0.62561613E-10
    -2.460  0.92345431E-10
    -2.440  0.13586905E-09
    -2.420  0.19926151E-09
    -2.400  0.29128892E-09
    -2.380  0.42444555E-09
    -2.360  0.61647750E-09
    -2.340  0.89250242E-09
    -2.320  0.12879475E-08
    -2.300  0.18526062E-08
    -2.280  0.26562191E-08
    -2.260  0.37961214E-08
    -2.240  0.54076838E-08
    -2.220  0.76785118E-08
    -2.200  0.10867683E-07
    -2.180  0.15331707E-07
    -2.160  0.21559432E-07
    -2.140  0.30218775E-07
    -2.120  0.42219070E-07
    -2.100  0.58793898E-07
    -2.080  0.81610705E-07
    -2.060  0.11291530E-06
    -2.040  0.15572155E-06
    -2.020  0.21405943E-06
    -2.000  0.29329808E-06
    -1.980  0.40056473E-06
    -1.960  0.54528592E-06
    -1.940  0.73988354E-06
    -1.920  0.10006665E-05
    -1.900  0.13489682E-05
    -1.880  0.18125907E-05
    -1.860  0.24276321E-05
    -1.840  0.32407867E-05
    -1.820  0.43122289E-05
    -1.800  0.57192130E-05
    -1.780  0.75605462E-05
    -1.760  0.99621204E-05
    -1.740  0.13083725E-04
    -1.720  0.17127393E-04
    -1.700  0.22347587E-04
    -1.680  0.29063554E-04
    -1.660  0.37674260E-04
    -1.640  0.48676332E-04
    -1.620  0.62685517E-04
    -1.600  0.80462215E-04
    -1.580  0.10294168E-03
    -1.560  0.13126960E-03
    -1.540  0.16684367E-03
    -1.520  0.21136205E-03
    -1.500  0.26687941E-03
    -1.480  0.33587127E-03
    -1.460  0.42130768E-03
    -1.440  0.52673670E-03
    -1.420  0.65637857E-03
    -1.400  0.81523110E-03
    -1.380  0.10091867E-02
    -1.360  0.12451612E-02
    -1.340  0.15312349E-02
    -1.320  0.18768047E-02
    -1.300  0.22927475E-02
    -1.280  0.27915929E-02
    -1.260  0.33877044E-02
    -1.240  0.40974661E-02
    -1.220  0.49394722E-02
    -1.200  0.59347161E-02
    -1.180  0.71067745E-02
    -1.160  0.84819811E-02
    -1.140  0.10089585E-01
    -1.120  0.11961888E-01
    -1.100  0.14134349E-01
    -1.080  0.16645654E-01
    -1.060  0.19537745E-01
    -1.040  0.22855787E-01
    -1.020  0.26648078E-01
    -1.000  0.30965896E-01
    -0.980  0.35863254E-01
    -0.960  0.41396590E-01
    -0.940  0.47624353E-01
    -0.920  0.54606505E-01
    -0.900  0.62403927E-01
    -0.880  0.71077731E-01
    -0.860  0.80688480E-01
    -0.840  0.91295325E-01
    -0.820  0.10295506E+00
    -0.800  0.11572112E+00
    -0.780  0.12964252E+00
    -0.760  0.14476275E+00
    -0.740  0.16111869E+00
    -0.720  0.17873945E+00
    -0.700  0.19764536E+00
    -0.680  0.21784691E+00
    -0.660  0.23934377E+00
    -0.640  0.26212399E+00
    -0.620  0.28616320E+00
    -0.600  0.31142409E+00
    -0.580  0.33785590E+00
    -0.560  0.36539422E+00
    -0.540  0.39396087E+00
    -0.520  0.42346404E+00
    -0.500  0.45379859E+00
    -0.480  0.48484657E+00
    -0.460  0.51647792E+00
    -0.440  0.54855133E+00
    -0.420  0.58091533E+00
    -0.400  0.61340950E+00
    -0.380  0.64586576E+00
    -0.360  0.67810993E+00
    -0.340  0.70996320E+00
    -0.320  0.74124384E+00
    -0.300  0.77176883E+00
    -0.280  0.80135560E+00
    -0.260  0.82982377E+00
    -0.240  0.85699679E+00
    -0.220  0.88270367E+00
    -0.200  0.90678057E+00
    -0.180  0.92907228E+00
    -0.160  0.94943376E+00
    -0.140  0.96773142E+00
    -0.120  0.98384438E+00
    -0.100  0.99766556E+00
    -0.080  0.10091027E+01
    -0.060  0.10180790E+01
    -0.040  0.10245343E+01
    -0.020  0.10284250E+01
     0.000  0.10297248E+01
     0.020  0.10284250E+01
     0.040  0.10245343E+01
     0.060  0.10180790E+01
     0.080  0.10091027E+01
     0.100  0.99766556E+00
     0.120  0.98384438E+00
     0.140  0.96773142E+00
     0.160  0.94943376E+00
     0.180  0.92907228E+00
     0.200  0.90678057E+00
     0.220  0.88270367E+00
     0.240  0.85699679E+00
     0.260  0.82982377E+00
     0.280  0.80135560E+00
     0.300  0.77176883E+00
     0.320  0.74124384E+00
     0.340  0.70996320E+00
     0.360  0.67810993E+00
     0.380  0.64586576E+00
     0.400  0.61340950E+00
     0.420  0.58091533E+00
     0.440  0.54855133E+00
     0.460  0.51647792E+00
     0.480  0.48484657E+00
     0.500  0.45379859E+00
     0.520  0.42346404E+00
     0.540  0.39396087E+00
     0.560  0.36539422E+00
     0.580  0.33785590E+00
     0.600  0.31142409E+00
     0.620  0.28616320E+00
     0.640  0.26212399E+00
     0.660  0.23934377E+00
     0.680  0.21784691E+00
     0.700  0.19764536E+00
     0.720  0.17873945E+00
     0.740  0.16111869E+00
     0.760  0.14476275E+00
     0.780  0.12964252E+00
     0.800  0.11572112E+00
     0.820  0.10295506E+00
     0.840  0.91295325E-01
     0.860  0.80688480E-01
     0.880  0.71077731E-01
     0.900  0.62403927E-01
     0.920  0.54606505E-01
     0.940  0.47624353E-01
     0.960  0.41396590E-01
     0.980  0.35863254E-01
     1.000  0.30965896E-01
     1.020  0.26648078E-01
     1.040  0.22855787E-01
     1.060  0.19537745E-01
     1.080  0.16645654E-01
     1.100  0.14134349E-01
     1.120  0.11961888E-01
     1.140  0.10089585E-01
     1.160  0.84819811E-02
     1.180  0.71067745E-02
     1.200  0.59347161E-02
     1.220  0.49394722E-02
     1.240  0.40974661E-02
     1.260  0.33877044E-02
     1.280  0.27915929E-02
     1.300  0.22927475E-02
     1.320  0.18768047E-02
     1.340  0.15312349E-02
     1.360  0.12451612E-02
     1.380  0.10091867E-02
     1.400  0.81523110E-03
     1.420  0.65637857E-03
     1.440  0.52673670E-03
     1.460  0.42130768E-03
     1.480  0.33587127E-03
     1.500  0.26687941E-03
     1.520  0.21136205E-03
     1.540  0.16684367E-03
     1.560  0.13126960E-03
     1.580  0.10294168E-03
     1.600  0.80462215E-04
     1.620  0.62685517E-04
     1.640  0.48676332E-04
     1.660  0.37674260E-04
     1.680  0.29063554E-04
     1.700  0.22347587E-04
     1.720  0.17127393E-04
     1.740  0.13083725E-04
     1.760  0.99621204E-05
     1.780  0.75605462E-05
     1.800  0.57192130E-05
     1.820  0.43122289E-05
     1.840  0.32407867E-05
     1.860  0.24276321E-05
     1.880  0.18125907E-05
     1.900  0.13489682E-05
     1.920  0.10006665E-05
     1.940  0.73988354E-06
     1.960  0.54528592E-06
     1.980  0.40056473E-06
     2.000  0.29329808E-06
     2.020  0.21405943E-06
     2.040  0.15572155E-06
     2.060  0.11291530E-06
     2.080  0.81610705E-07
     2.100  0.58793898E-07
     2.120  0.42219070E-07
     2.140  0.30218775E-07
     2.160  0.21559432E-07
     2.180  0.15331707E-07
     2.200  0.10867683E-07
     2.220  0.76785118E-08
     2.240  0.54076838E-08
     2.260  0.37961214E-08
     2.280  0.26562191E-08
     2.300  0.18526062E-08
     2.320  0.12879475E-08
     2.340  0.89250242E-09
     2.360  0.61647750E-09
     2.380  0.42444555E-09
     2.400  0.29128892E-09
     2.420  0.19926151E-09
     2.440  0.13586905E-09
     2.460  0.92345431E-10
     2.480  0.62561613E-10
     2.500  0.42247188E-10
     2.520  0.28437038E-10
     2.540  0.19079475E-10
     2.560  0.12759744E-10
     2.580  0.85056556E-11
     2.600  0.56514364E-11
     2.620  0.37427185E-11
     2.640  0.24704748E-11
     2.660  0.16252474E-11
     2.680  0.10655518E-11
     2.700  0.69614487E-12
     2.720  0.45312994E-12
     2.740  0.29378650E-12
     2.760  0.18964924E-12
     2.780  0.12181588E-12
     2.800  0.77777151E-13
     2.820  0.49282908E-13
     2.840  0.30910742E-13
     2.860  0.19109385E-13
     2.880  0.11561754E-13
     2.900  0.67625172E-14
     2.920  0.37392407E-14
     2.940  0.18694364E-14
     2.960  0.76177377E-15
     2.980  0.18054431E-15
     3.000  0.00000000E+00


==> BEC-GP-OMP-FOR/output/imagaxi-th-out.txt <==
 Number of Threads =          16
 Imaginary time propagation axially-symmetric trap,   OPTION =   2
 
  Number of Atoms N =       400, Unit of length AHO =  0.00000100 m
  Scattering length a =     70.72*a0 
  Nonlinearity G_3D =      18.8100000
  Parameters of trap: NU =   1.00, LAMBDA =   4.00
 
 # Space Stp: NX =      300, NY =      300
  Space Step: DX =   0.020000, DY =   0.020000
 # Time Stp : NSTP =         0, NPAS =    100000, NRUN =      5000
   Time Step:   DT =   0.000040
 
                   -----------------------------------------------------
                    Norm      Chem        Ener/N      <r>   |Psi(0,0)|^2
                   -----------------------------------------------------
Initial :          1.0000     3.00000     3.00000    1.06066    0.35860
After NPAS iter.:  0.9997     4.36113     3.78228    1.37846    0.14538
After NRUN iter.:  0.9997     4.36113     3.78228    1.37846    0.14538
                   -----------------------------------------------------
 
 Clock Time:      39 seconds
   CPU Time:     612 seconds


==> BEC-GP-OMP-FOR/output/imagaxi-th-rms.txt <==
 Imaginary time propagation axially-symmetric trap,   OPTION =   2
 
                   -----------------------------------------------------
Values of rms size:        <r>             <rho>             <z>
                   -----------------------------------------------------
           Initial:       1.06066         1.00000         0.35355
  After NPAS iter.:       1.37846         1.32490         0.38049
  After NRUN iter.:       1.37846         1.32490         0.38049
                   -----------------------------------------------------


==> BEC-GP-OMP-FOR/output/imagcir-th-den.txt <==
      0.0000   0.4560929E+000
      0.0025   0.4560929E+000
      0.0050   0.4560804E+000
      0.0075   0.4560579E+000
      0.0100   0.4560258E+000
      0.0125   0.4559841E+000
      0.0150   0.4559330E+000
      0.0175   0.4558725E+000
      0.0200   0.4558025E+000
      0.0225   0.4557232E+000
      0.0250   0.4556344E+000
      0.0275   0.4555364E+000
      0.0300   0.4554289E+000
      0.0325   0.4553122E+000
      0.0350   0.4551860E+000
      0.0375   0.4550506E+000
      0.0400   0.4549059E+000
      0.0425   0.4547519E+000
      0.0450   0.4545885E+000
      0.0475   0.4544160E+000
      0.0500   0.4542341E+000
      0.0525   0.4540430E+000
      0.0550   0.4538427E+000
      0.0575   0.4536332E+000
      0.0600   0.4534144E+000
      0.0625   0.4531865E+000
      0.0650   0.4529494E+000
      0.0675   0.4527032E+000
      0.0700   0.4524479E+000
      0.0725   0.4521834E+000
      0.0750   0.4519098E+000
      0.0775   0.4516272E+000
      0.0800   0.4513355E+000
      0.0825   0.4510348E+000
      0.0850   0.4507251E+000
      0.0875   0.4504064E+000
      0.0900   0.4500787E+000
      0.0925   0.4497421E+000
      0.0950   0.4493966E+000
      0.0975   0.4490422E+000
      0.1000   0.4486789E+000
      0.1025   0.4483068E+000
      0.1050   0.4479259E+000
      0.1075   0.4475362E+000
      0.1100   0.4471378E+000
      0.1125   0.4467306E+000
      0.1150   0.4463147E+000
      0.1175   0.4458902E+000
      0.1200   0.4454570E+000
      0.1225   0.4450152E+000
      0.1250   0.4445648E+000
      0.1275   0.4441059E+000
      0.1300   0.4436385E+000
      0.1325   0.4431626E+000
      0.1350   0.4426783E+000
      0.1375   0.4421856E+000
      0.1400   0.4416845E+000
      0.1425   0.4411750E+000
      0.1450   0.4406573E+000
      0.1475   0.4401313E+000
      0.1500   0.4395970E+000
      0.1525   0.4390546E+000
      0.1550   0.4385040E+000
      0.1575   0.4379453E+000
      0.1600   0.4373785E+000
      0.1625   0.4368037E+000
      0.1650   0.4362209E+000
      0.1675   0.4356302E+000
      0.1700   0.4350315E+000
      0.1725   0.4344249E+000
      0.1750   0.4338106E+000
      0.1775   0.4331884E+000
      0.1800   0.4325585E+000
      0.1825   0.4319209E+000
      0.1850   0.4312756E+000
      0.1875   0.4306227E+000
      0.1900   0.4299623E+000
      0.1925   0.4292943E+000
      0.1950   0.4286189E+000
      0.1975   0.4279360E+000
      0.2000   0.4272457E+000
      0.2025   0.4265481E+000
      0.2050   0.4258432E+000
      0.2075   0.4251311E+000
      0.2100   0.4244117E+000
      0.2125   0.4236852E+000
      0.2150   0.4229517E+000
      0.2175   0.4222110E+000
      0.2200   0.4214634E+000
      0.2225   0.4207088E+000
      0.2250   0.4199473E+000
      0.2275   0.4191790E+000
      0.2300   0.4184039E+000
      0.2325   0.4176220E+000
      0.2350   0.4168334E+000
      0.2375   0.4160382E+000
      0.2400   0.4152364E+000
      0.2425   0.4144280E+000
      0.2450   0.4136132E+000
      0.2475   0.4127919E+000
      0.2500   0.4119642E+000
      0.2525   0.4111302E+000
      0.2550   0.4102900E+000
      0.2575   0.4094435E+000
      0.2600   0.4085909E+000
      0.2625   0.4077321E+000
      0.2650   0.4068673E+000
      0.2675   0.4059965E+000
      0.2700   0.4051198E+000
      0.2725   0.4042371E+000
      0.2750   0.4033487E+000
      0.2775   0.4024544E+000
      0.2800   0.4015544E+000
      0.2825   0.4006488E+000
      0.2850   0.3997376E+000
      0.2875   0.3988208E+000
      0.2900   0.3978985E+000
      0.2925   0.3969708E+000
      0.2950   0.3960377E+000
      0.2975   0.3950992E+000
      0.3000   0.3941556E+000
      0.3025   0.3932067E+000
      0.3050   0.3922526E+000
      0.3075   0.3912935E+000
      0.3100   0.3903293E+000
      0.3125   0.3893602E+000
      0.3150   0.3883861E+000
      0.3175   0.3874072E+000
      0.3200   0.3864235E+000
      0.3225   0.3854351E+000
      0.3250   0.3844419E+000
      0.3275   0.3834442E+000
      0.3300   0.3824419E+000
      0.3325   0.3814350E+000
      0.3350   0.3804238E+000
      0.3375   0.3794081E+000
      0.3400   0.3783881E+000
      0.3425   0.3773639E+000
      0.3450   0.3763354E+000
      0.3475   0.3753028E+000
      0.3500   0.3742661E+000
      0.3525   0.3732254E+000
      0.3550   0.3721807E+000
      0.3575   0.3711321E+000
      0.3600   0.3700796E+000
      0.3625   0.3690234E+000
      0.3650   0.3679634E+000
      0.3675   0.3668997E+000
      0.3700   0.3658324E+000
      0.3725   0.3647616E+000
      0.3750   0.3636873E+000
      0.3775   0.3626095E+000
      0.3800   0.3615284E+000
      0.3825   0.3604439E+000
      0.3850   0.3593562E+000
      0.3875   0.3582652E+000
      0.3900   0.3571712E+000
      0.3925   0.3560740E+000
      0.3950   0.3549738E+000
      0.3975   0.3538707E+000
      0.4000   0.3527646E+000
      0.4025   0.3516557E+000
      0.4050   0.3505440E+000
      0.4075   0.3494296E+000
      0.4100   0.3483125E+000
      0.4125   0.3471928E+000
      0.4150   0.3460705E+000
      0.4175   0.3449457E+000
      0.4200   0.3438185E+000
      0.4225   0.3426889E+000
      0.4250   0.3415570E+000
      0.4275   0.3404228E+000
      0.4300   0.3392864E+000
      0.4325   0.3381478E+000
      0.4350   0.3370071E+000
      0.4375   0.3358644E+000
      0.4400   0.3347197E+000
      0.4425   0.3335730E+000
      0.4450   0.3324245E+000
      0.4475   0.3312742E+000
      0.4500   0.3301221E+000
      0.4525   0.3289683E+000
      0.4550   0.3278128E+000
      0.4575   0.3266558E+000
      0.4600   0.3254972E+000
      0.4625   0.3243371E+000
      0.4650   0.3231756E+000
      0.4675   0.3220127E+000
      0.4700   0.3208485E+000
      0.4725   0.3196830E+000
      0.4750   0.3185163E+000
      0.4775   0.3173484E+000
      0.4800   0.3161794E+000
      0.4825   0.3150094E+000
      0.4850   0.3138383E+000
      0.4875   0.3126663E+000
      0.4900   0.3114934E+000
      0.4925   0.3103197E+000
      0.4950   0.3091451E+000
      0.4975   0.3079698E+000
      0.5000   0.3067938E+000
      0.5025   0.3056172E+000
      0.5050   0.3044400E+000
      0.5075   0.3032622E+000
      0.5100   0.3020840E+000
      0.5125   0.3009053E+000
      0.5150   0.2997262E+000
      0.5175   0.2985468E+000
      0.5200   0.2973670E+000
      0.5225   0.2961871E+000
      0.5250   0.2950069E+000
      0.5275   0.2938266E+000
      0.5300   0.2926461E+000
      0.5325   0.2914657E+000
      0.5350   0.2902852E+000
      0.5375   0.2891048E+000
      0.5400   0.2879244E+000
      0.5425   0.2867442E+000
      0.5450   0.2855642E+000
      0.5475   0.2843844E+000
      0.5500   0.2832048E+000
      0.5525   0.2820256E+000
      0.5550   0.2808467E+000
      0.5575   0.2796683E+000
      0.5600   0.2784903E+000
      0.5625   0.2773128E+000
      0.5650   0.2761358E+000
      0.5675   0.2749594E+000
      0.5700   0.2737837E+000
      0.5725   0.2726086E+000
      0.5750   0.2714342E+000
      0.5775   0.2702605E+000
      0.5800   0.2690877E+000
      0.5825   0.2679157E+000
      0.5850   0.2667446E+000
      0.5875   0.2655743E+000
      0.5900   0.2644051E+000
      0.5925   0.2632368E+000
      0.5950   0.2620696E+000
      0.5975   0.2609034E+000
      0.6000   0.2597384E+000
      0.6025   0.2585745E+000
      0.6050   0.2574118E+000
      0.6075   0.2562503E+000
      0.6100   0.2550901E+000
      0.6125   0.2539312E+000
      0.6150   0.2527737E+000
      0.6175   0.2516175E+000
      0.6200   0.2504628E+000
      0.6225   0.2493094E+000
      0.6250   0.2481576E+000
      0.6275   0.2470073E+000
      0.6300   0.2458586E+000
      0.6325   0.2447114E+000
      0.6350   0.2435659E+000
      0.6375   0.2424220E+000
      0.6400   0.2412798E+000
      0.6425   0.2401394E+000
      0.6450   0.2390007E+000
      0.6475   0.2378638E+000
      0.6500   0.2367287E+000
      0.6525   0.2355954E+000
      0.6550   0.2344641E+000
      0.6575   0.2333347E+000
      0.6600   0.2322072E+000
      0.6625   0.2310817E+000
      0.6650   0.2299582E+000
      0.6675   0.2288368E+000
      0.6700   0.2277174E+000
      0.6725   0.2266001E+000
      0.6750   0.2254850E+000
      0.6775   0.2243720E+000
      0.6800   0.2232612E+000
      0.6825   0.2221526E+000
      0.6850   0.2210462E+000
      0.6875   0.2199421E+000
      0.6900   0.2188403E+000
      0.6925   0.2177408E+000
      0.6950   0.2166437E+000
      0.6975   0.2155489E+000
      0.7000   0.2144565E+000
      0.7025   0.2133666E+000
      0.7050   0.2122791E+000
      0.7075   0.2111940E+000
      0.7100   0.2101115E+000
      0.7125   0.2090315E+000
      0.7150   0.2079540E+000
      0.7175   0.2068791E+000
      0.7200   0.2058067E+000
      0.7225   0.2047370E+000
      0.7250   0.2036699E+000
      0.7275   0.2026055E+000
      0.7300   0.2015437E+000
      0.7325   0.2004847E+000
      0.7350   0.1994283E+000
      0.7375   0.1983747E+000
      0.7400   0.1973239E+000
      0.7425   0.1962758E+000
      0.7450   0.1952306E+000
      0.7475   0.1941881E+000
      0.7500   0.1931485E+000
      0.7525   0.1921117E+000
      0.7550   0.1910778E+000
      0.7575   0.1900468E+000
      0.7600   0.1890188E+000
      0.7625   0.1879936E+000
      0.7650   0.1869714E+000
      0.7675   0.1859521E+000
      0.7700   0.1849358E+000
      0.7725   0.1839226E+000
      0.7750   0.1829123E+000
      0.7775   0.1819050E+000
      0.7800   0.1809008E+000
      0.7825   0.1798997E+000
      0.7850   0.1789016E+000
      0.7875   0.1779066E+000
      0.7900   0.1769146E+000
      0.7925   0.1759259E+000
      0.7950   0.1749402E+000
      0.7975   0.1739576E+000
      0.8000   0.1729783E+000
      0.8025   0.1720020E+000
      0.8050   0.1710290E+000
      0.8075   0.1700592E+000
      0.8100   0.1690925E+000
      0.8125   0.1681291E+000
      0.8150   0.1671689E+000
      0.8175   0.1662119E+000
      0.8200   0.1652581E+000
      0.8225   0.1643077E+000
      0.8250   0.1633605E+000
      0.8275   0.1624165E+000
      0.8300   0.1614759E+000
      0.8325   0.1605385E+000
      0.8350   0.1596045E+000
      0.8375   0.1586737E+000
      0.8400   0.1577463E+000
      0.8425   0.1568222E+000
      0.8450   0.1559015E+000
      0.8475   0.1549841E+000
      0.8500   0.1540701E+000
      0.8525   0.1531594E+000
      0.8550   0.1522521E+000
      0.8575   0.1513481E+000
      0.8600   0.1504476E+000
      0.8625   0.1495504E+000
      0.8650   0.1486566E+000
      0.8675   0.1477663E+000
      0.8700   0.1468793E+000
      0.8725   0.1459958E+000
      0.8750   0.1451156E+000
      0.8775   0.1442389E+000
      0.8800   0.1433656E+000
      0.8825   0.1424958E+000
      0.8850   0.1416294E+000
      0.8875   0.1407664E+000
      0.8900   0.1399069E+000
      0.8925   0.1390508E+000
      0.8950   0.1381982E+000
      0.8975   0.1373490E+000
      0.9000   0.1365033E+000
      0.9025   0.1356610E+000
      0.9050   0.1348222E+000
      0.9075   0.1339869E+000
      0.9100   0.1331551E+000
      0.9125   0.1323267E+000
      0.9150   0.1315018E+000
      0.9175   0.1306803E+000
      0.9200   0.1298624E+000
      0.9225   0.1290479E+000
      0.9250   0.1282369E+000
      0.9275   0.1274293E+000
      0.9300   0.1266253E+000
      0.9325   0.1258247E+000
      0.9350   0.1250276E+000
      0.9375   0.1242340E+000
      0.9400   0.1234439E+000
      0.9425   0.1226572E+000
      0.9450   0.1218740E+000
      0.9475   0.1210943E+000
      0.9500   0.1203181E+000
      0.9525   0.1195454E+000
      0.9550   0.1187761E+000
      0.9575   0.1180103E+000
      0.9600   0.1172480E+000
      0.9625   0.1164891E+000
      0.9650   0.1157337E+000
      0.9675   0.1149818E+000
      0.9700   0.1142334E+000
      0.9725   0.1134884E+000
      0.9750   0.1127468E+000
      0.9775   0.1120088E+000
      0.9800   0.1112742E+000
      0.9825   0.1105430E+000
      0.9850   0.1098153E+000
      0.9875   0.1090910E+000
      0.9900   0.1083702E+000
      0.9925   0.1076528E+000
      0.9950   0.1069388E+000
      0.9975   0.1062283E+000
      1.0000   0.1055212E+000
      1.0025   0.1048175E+000
      1.0050   0.1041173E+000
      1.0075   0.1034204E+000
      1.0100   0.1027270E+000
      1.0125   0.1020370E+000
      1.0150   0.1013503E+000
      1.0175   0.1006671E+000
      1.0200   0.9998727E-001
      1.0225   0.9931082E-001
      1.0250   0.9863774E-001
      1.0275   0.9796804E-001
      1.0300   0.9730171E-001
      1.0325   0.9663875E-001
      1.0350   0.9597914E-001
      1.0375   0.9532289E-001
      1.0400   0.9466998E-001
      1.0425   0.9402041E-001
      1.0450   0.9337417E-001
      1.0475   0.9273126E-001
      1.0500   0.9209168E-001
      1.0525   0.9145541E-001
      1.0550   0.9082244E-001
      1.0575   0.9019278E-001
      1.0600   0.8956641E-001
      1.0625   0.8894333E-001
      1.0650   0.8832353E-001
      1.0675   0.8770700E-001
      1.0700   0.8709374E-001
      1.0725   0.8648374E-001
      1.0750   0.8587699E-001
      1.0775   0.8527349E-001
      1.0800   0.8467322E-001
      1.0825   0.8407618E-001
      1.0850   0.8348236E-001
      1.0875   0.8289175E-001
      1.0900   0.8230435E-001
      1.0925   0.8172015E-001
      1.0950   0.8113913E-001
      1.0975   0.8056130E-001
      1.1000   0.7998664E-001
      1.1025   0.7941514E-001
      1.1050   0.7884680E-001
      1.1075   0.7828160E-001
      1.1100   0.7771955E-001
      1.1125   0.7716063E-001
      1.1150   0.7660482E-001
      1.1175   0.7605213E-001
      1.1200   0.7550255E-001
      1.1225   0.7495605E-001
      1.1250   0.7441265E-001
      1.1275   0.7387232E-001
      1.1300   0.7333506E-001
      1.1325   0.7280086E-001
      1.1350   0.7226971E-001
      1.1375   0.7174160E-001
      1.1400   0.7121652E-001
      1.1425   0.7069446E-001
      1.1450   0.7017541E-001
      1.1475   0.6965937E-001
      1.1500   0.6914632E-001
      1.1525   0.6863625E-001
      1.1550   0.6812915E-001
      1.1575   0.6762503E-001
      1.1600   0.6712385E-001
      1.1625   0.6662562E-001
      1.1650   0.6613032E-001
      1.1675   0.6563795E-001
      1.1700   0.6514850E-001
      1.1725   0.6466194E-001
      1.1750   0.6417829E-001
      1.1775   0.6369752E-001
      1.1800   0.6321962E-001
      1.1825   0.6274459E-001
      1.1850   0.6227241E-001
      1.1875   0.6180307E-001
      1.1900   0.6133657E-001
      1.1925   0.6087290E-001
      1.1950   0.6041203E-001
      1.1975   0.5995397E-001
      1.2000   0.5949871E-001
      1.2025   0.5904622E-001
      1.2050   0.5859651E-001
      1.2075   0.5814955E-001
      1.2100   0.5770535E-001
      1.2125   0.5726389E-001
      1.2150   0.5682516E-001
      1.2175   0.5638914E-001
      1.2200   0.5595584E-001
      1.2225   0.5552523E-001
      1.2250   0.5509731E-001
      1.2275   0.5467207E-001
      1.2300   0.5424949E-001
      1.2325   0.5382957E-001
      1.2350   0.5341229E-001
      1.2375   0.5299765E-001
      1.2400   0.5258562E-001
      1.2425   0.5217622E-001
      1.2450   0.5176941E-001
      1.2475   0.5136519E-001
      1.2500   0.5096355E-001
      1.2525   0.5056448E-001
      1.2550   0.5016797E-001
      1.2575   0.4977401E-001
      1.2600   0.4938258E-001
      1.2625   0.4899368E-001
      1.2650   0.4860729E-001
      1.2675   0.4822341E-001
      1.2700   0.4784201E-001
      1.2725   0.4746310E-001
      1.2750   0.4708666E-001
      1.2775   0.4671269E-001
      1.2800   0.4634116E-001
      1.2825   0.4597206E-001
      1.2850   0.4560540E-001
      1.2875   0.4524115E-001
      1.2900   0.4487931E-001
      1.2925   0.4451986E-001
      1.2950   0.4416279E-001
      1.2975   0.4380810E-001
      1.3000   0.4345577E-001
      1.3025   0.4310579E-001
      1.3050   0.4275815E-001
      1.3075   0.4241284E-001
      1.3100   0.4206984E-001
      1.3125   0.4172915E-001
      1.3150   0.4139076E-001
      1.3175   0.4105466E-001
      1.3200   0.4072082E-001
      1.3225   0.4038925E-001
      1.3250   0.4005994E-001
      1.3275   0.3973286E-001
      1.3300   0.3940802E-001
      1.3325   0.3908539E-001
      1.3350   0.3876498E-001
      1.3375   0.3844676E-001
      1.3400   0.3813073E-001
      1.3425   0.3781687E-001
      1.3450   0.3750518E-001
      1.3475   0.3719565E-001
      1.3500   0.3688826E-001
      1.3525   0.3658300E-001
      1.3550   0.3627987E-001
      1.3575   0.3597885E-001
      1.3600   0.3567992E-001
      1.3625   0.3538309E-001
      1.3650   0.3508834E-001
      1.3675   0.3479566E-001
      1.3700   0.3450503E-001
      1.3725   0.3421645E-001
      1.3750   0.3392991E-001
      1.3775   0.3364540E-001
      1.3800   0.3336290E-001
      1.3825   0.3308240E-001
      1.3850   0.3280390E-001
      1.3875   0.3252739E-001
      1.3900   0.3225284E-001
      1.3925   0.3198026E-001
      1.3950   0.3170964E-001
      1.3975   0.3144095E-001
      1.4000   0.3117420E-001
      1.4025   0.3090936E-001
      1.4050   0.3064644E-001
      1.4075   0.3038542E-001
      1.4100   0.3012628E-001
      1.4125   0.2986903E-001
      1.4150   0.2961365E-001
      1.4175   0.2936012E-001
      1.4200   0.2910844E-001
      1.4225   0.2885861E-001
      1.4250   0.2861059E-001
      1.4275   0.2836440E-001
      1.4300   0.2812002E-001
      1.4325   0.2787743E-001
      1.4350   0.2763663E-001
      1.4375   0.2739761E-001
      1.4400   0.2716035E-001
      1.4425   0.2692486E-001
      1.4450   0.2669111E-001
      1.4475   0.2645909E-001
      1.4500   0.2622881E-001
      1.4525   0.2600024E-001
      1.4550   0.2577338E-001
      1.4575   0.2554821E-001
      1.4600   0.2532474E-001
      1.4625   0.2510294E-001
      1.4650   0.2488281E-001
      1.4675   0.2466434E-001
      1.4700   0.2444752E-001
      1.4725   0.2423233E-001
      1.4750   0.2401878E-001
      1.4775   0.2380685E-001
      1.4800   0.2359652E-001
      1.4825   0.2338780E-001
      1.4850   0.2318066E-001
      1.4875   0.2297511E-001
      1.4900   0.2277113E-001
      1.4925   0.2256871E-001
      1.4950   0.2236785E-001
      1.4975   0.2216853E-001
      1.5000   0.2197074E-001
      1.5025   0.2177448E-001
      1.5050   0.2157973E-001
      1.5075   0.2138649E-001
      1.5100   0.2119475E-001
      1.5125   0.2100450E-001
      1.5150   0.2081572E-001
      1.5175   0.2062841E-001
      1.5200   0.2044257E-001
      1.5225   0.2025817E-001
      1.5250   0.2007522E-001
      1.5275   0.1989370E-001
      1.5300   0.1971360E-001
      1.5325   0.1953492E-001
      1.5350   0.1935765E-001
      1.5375   0.1918178E-001
      1.5400   0.1900729E-001
      1.5425   0.1883418E-001
      1.5450   0.1866245E-001
      1.5475   0.1849207E-001
      1.5500   0.1832305E-001
      1.5525   0.1815538E-001
      1.5550   0.1798904E-001
      1.5575   0.1782403E-001
      1.5600   0.1766034E-001
      1.5625   0.1749796E-001
      1.5650   0.1733689E-001
      1.5675   0.1717710E-001
      1.5700   0.1701860E-001
      1.5725   0.1686138E-001
      1.5750   0.1670543E-001
      1.5775   0.1655074E-001
      1.5800   0.1639730E-001
      1.5825   0.1624510E-001
      1.5850   0.1609414E-001
      1.5875   0.1594441E-001
      1.5900   0.1579590E-001
      1.5925   0.1564859E-001
      1.5950   0.1550249E-001
      1.5975   0.1535759E-001
      1.6000   0.1521387E-001
      1.6025   0.1507133E-001
      1.6050   0.1492997E-001
      1.6075   0.1478976E-001
      1.6100   0.1465071E-001
      1.6125   0.1451281E-001
      1.6150   0.1437605E-001
      1.6175   0.1424042E-001
      1.6200   0.1410592E-001
      1.6225   0.1397253E-001
      1.6250   0.1384025E-001
      1.6275   0.1370907E-001
      1.6300   0.1357899E-001
      1.6325   0.1344999E-001
      1.6350   0.1332207E-001
      1.6375   0.1319523E-001
      1.6400   0.1306944E-001
      1.6425   0.1294472E-001
      1.6450   0.1282104E-001
      1.6475   0.1269840E-001
      1.6500   0.1257680E-001
      1.6525   0.1245623E-001
      1.6550   0.1233667E-001
      1.6575   0.1221813E-001
      1.6600   0.1210059E-001
      1.6625   0.1198406E-001
      1.6650   0.1186851E-001
      1.6675   0.1175395E-001
      1.6700   0.1164037E-001
      1.6725   0.1152776E-001
      1.6750   0.1141611E-001
      1.6775   0.1130542E-001
      1.6800   0.1119567E-001
      1.6825   0.1108687E-001
      1.6850   0.1097901E-001
      1.6875   0.1087208E-001
      1.6900   0.1076607E-001
      1.6925   0.1066097E-001
      1.6950   0.1055679E-001
      1.6975   0.1045351E-001
      1.7000   0.1035112E-001
      1.7025   0.1024962E-001
      1.7050   0.1014901E-001
      1.7075   0.1004927E-001
      1.7100   0.9950408E-002
      1.7125   0.9852406E-002
      1.7150   0.9755262E-002
      1.7175   0.9658969E-002
      1.7200   0.9563521E-002
      1.7225   0.9468911E-002
      1.7250   0.9375134E-002
      1.7275   0.9282183E-002
      1.7300   0.9190052E-002
      1.7325   0.9098736E-002
      1.7350   0.9008227E-002
      1.7375   0.8918520E-002
      1.7400   0.8829608E-002
      1.7425   0.8741487E-002
      1.7450   0.8654149E-002
      1.7475   0.8567589E-002
      1.7500   0.8481801E-002
      1.7525   0.8396780E-002
      1.7550   0.8312518E-002
      1.7575   0.8229012E-002
      1.7600   0.8146254E-002
      1.7625   0.8064239E-002
      1.7650   0.7982961E-002
      1.7675   0.7902416E-002
      1.7700   0.7822596E-002
      1.7725   0.7743497E-002
      1.7750   0.7665113E-002
      1.7775   0.7587439E-002
      1.7800   0.7510468E-002
      1.7825   0.7434196E-002
      1.7850   0.7358617E-002
      1.7875   0.7283726E-002
      1.7900   0.7209517E-002
      1.7925   0.7135985E-002
      1.7950   0.7063124E-002
      1.7975   0.6990931E-002
      1.8000   0.6919398E-002
      1.8025   0.6848521E-002
      1.8050   0.6778296E-002
      1.8075   0.6708716E-002
      1.8100   0.6639776E-002
      1.8125   0.6571473E-002
      1.8150   0.6503799E-002
      1.8175   0.6436752E-002
      1.8200   0.6370324E-002
      1.8225   0.6304513E-002
      1.8250   0.6239311E-002
      1.8275   0.6174716E-002
      1.8300   0.6110722E-002
      1.8325   0.6047323E-002
      1.8350   0.5984516E-002
      1.8375   0.5922296E-002
      1.8400   0.5860657E-002
      1.8425   0.5799596E-002
      1.8450   0.5739107E-002
      1.8475   0.5679185E-002
      1.8500   0.5619827E-002
      1.8525   0.5561027E-002
      1.8550   0.5502782E-002
      1.8575   0.5445086E-002
      1.8600   0.5387934E-002
      1.8625   0.5331324E-002
      1.8650   0.5275249E-002
      1.8675   0.5219707E-002
      1.8700   0.5164691E-002
      1.8725   0.5110199E-002
      1.8750   0.5056225E-002
      1.8775   0.5002766E-002
      1.8800   0.4949816E-002
      1.8825   0.4897373E-002
      1.8850   0.4845431E-002
      1.8875   0.4793987E-002
      1.8900   0.4743036E-002
      1.8925   0.4692574E-002
      1.8950   0.4642598E-002
      1.8975   0.4593102E-002
      1.9000   0.4544083E-002
      1.9025   0.4495538E-002
      1.9050   0.4447461E-002
      1.9075   0.4399850E-002
      1.9100   0.4352700E-002
      1.9125   0.4306006E-002
      1.9150   0.4259767E-002
      1.9175   0.4213976E-002
      1.9200   0.4168632E-002
      1.9225   0.4123729E-002
      1.9250   0.4079264E-002
      1.9275   0.4035234E-002
      1.9300   0.3991634E-002
      1.9325   0.3948462E-002
      1.9350   0.3905712E-002
      1.9375   0.3863383E-002
      1.9400   0.3821469E-002
      1.9425   0.3779968E-002
      1.9450   0.3738876E-002
      1.9475   0.3698189E-002
      1.9500   0.3657903E-002
      1.9525   0.3618017E-002
      1.9550   0.3578525E-002
      1.9575   0.3539424E-002
      1.9600   0.3500712E-002
      1.9625   0.3462384E-002
      1.9650   0.3424438E-002
      1.9675   0.3386869E-002
      1.9700   0.3349675E-002
      1.9725   0.3312853E-002
      1.9750   0.3276398E-002
      1.9775   0.3240308E-002
      1.9800   0.3204580E-002
      1.9825   0.3169211E-002
      1.9850   0.3134196E-002
      1.9875   0.3099534E-002
      1.9900   0.3065220E-002
      1.9925   0.3031253E-002
      1.9950   0.2997628E-002
      1.9975   0.2964343E-002
      2.0000   0.2931395E-002
      2.0025   0.2898780E-002
      2.0050   0.2866496E-002
      2.0075   0.2834539E-002
      2.0100   0.2802908E-002
      2.0125   0.2771598E-002
      2.0150   0.2740607E-002
      2.0175   0.2709933E-002
      2.0200   0.2679571E-002
      2.0225   0.2649520E-002
      2.0250   0.2619776E-002
      2.0275   0.2590338E-002
      2.0300   0.2561201E-002
      2.0325   0.2532363E-002
      2.0350   0.2503822E-002
      2.0375   0.2475575E-002
      2.0400   0.2447619E-002
      2.0425   0.2419951E-002
      2.0450   0.2392569E-002
      2.0475   0.2365471E-002
      2.0500   0.2338652E-002
      2.0525   0.2312112E-002
      2.0550   0.2285848E-002
      2.0575   0.2259856E-002
      2.0600   0.2234134E-002
      2.0625   0.2208681E-002
      2.0650   0.2183493E-002
      2.0675   0.2158567E-002
      2.0700   0.2133902E-002
      2.0725   0.2109496E-002
      2.0750   0.2085344E-002
      2.0775   0.2061446E-002
      2.0800   0.2037799E-002
      2.0825   0.2014401E-002
      2.0850   0.1991248E-002
      2.0875   0.1968340E-002
      2.0900   0.1945673E-002
      2.0925   0.1923245E-002
      2.0950   0.1901054E-002
      2.0975   0.1879099E-002
      2.1000   0.1857375E-002
      2.1025   0.1835882E-002
      2.1050   0.1814618E-002
      2.1075   0.1793579E-002
      2.1100   0.1772764E-002
      2.1125   0.1752171E-002
      2.1150   0.1731798E-002
      2.1175   0.1711642E-002
      2.1200   0.1691701E-002
      2.1225   0.1671974E-002
      2.1250   0.1652458E-002
      2.1275   0.1633152E-002
      2.1300   0.1614052E-002
      2.1325   0.1595159E-002
      2.1350   0.1576468E-002
      2.1375   0.1557979E-002
      2.1400   0.1539689E-002
      2.1425   0.1521596E-002
      2.1450   0.1503699E-002
      2.1475   0.1485996E-002
      2.1500   0.1468485E-002
      2.1525   0.1451163E-002
      2.1550   0.1434029E-002
      2.1575   0.1417082E-002
      2.1600   0.1400319E-002
      2.1625   0.1383739E-002
      2.1650   0.1367339E-002
      2.1675   0.1351119E-002
      2.1700   0.1335075E-002
      2.1725   0.1319207E-002
      2.1750   0.1303513E-002
      2.1775   0.1287991E-002
      2.1800   0.1272640E-002
      2.1825   0.1257457E-002
      2.1850   0.1242441E-002
      2.1875   0.1227591E-002
      2.1900   0.1212904E-002
      2.1925   0.1198379E-002
      2.1950   0.1184015E-002
      2.1975   0.1169809E-002
      2.2000   0.1155761E-002
      2.2025   0.1141869E-002
      2.2050   0.1128130E-002
      2.2075   0.1114544E-002
      2.2100   0.1101110E-002
      2.2125   0.1087825E-002
      2.2150   0.1074688E-002
      2.2175   0.1061697E-002
      2.2200   0.1048852E-002
      2.2225   0.1036150E-002
      2.2250   0.1023590E-002
      2.2275   0.1011171E-002
      2.2300   0.9988915E-003
      2.2325   0.9867496E-003
      2.2350   0.9747443E-003
      2.2375   0.9628740E-003
      2.2400   0.9511374E-003
      2.2425   0.9395331E-003
      2.2450   0.9280599E-003
      2.2475   0.9167162E-003
      2.2500   0.9055009E-003
      2.2525   0.8944126E-003
      2.2550   0.8834499E-003
      2.2575   0.8726117E-003
      2.2600   0.8618965E-003
      2.2625   0.8513033E-003
      2.2650   0.8408306E-003
      2.2675   0.8304772E-003
      2.2700   0.8202419E-003
      2.2725   0.8101236E-003
      2.2750   0.8001208E-003
      2.2775   0.7902326E-003
      2.2800   0.7804576E-003
      2.2825   0.7707947E-003
      2.2850   0.7612428E-003
      2.2875   0.7518006E-003
      2.2900   0.7424670E-003
      2.2925   0.7332409E-003
      2.2950   0.7241211E-003
      2.2975   0.7151066E-003
      2.3000   0.7061962E-003
      2.3025   0.6973888E-003
      2.3050   0.6886834E-003
      2.3075   0.6800789E-003
      2.3100   0.6715742E-003
      2.3125   0.6631682E-003
      2.3150   0.6548599E-003
      2.3175   0.6466483E-003
      2.3200   0.6385323E-003
      2.3225   0.6305110E-003
      2.3250   0.6225833E-003
      2.3275   0.6147482E-003
      2.3300   0.6070048E-003
      2.3325   0.5993520E-003
      2.3350   0.5917888E-003
      2.3375   0.5843145E-003
      2.3400   0.5769278E-003
      2.3425   0.5696281E-003
      2.3450   0.5624142E-003
      2.3475   0.5552853E-003
      2.3500   0.5482405E-003
      2.3525   0.5412788E-003
      2.3550   0.5343993E-003
      2.3575   0.5276013E-003
      2.3600   0.5208837E-003
      2.3625   0.5142458E-003
      2.3650   0.5076865E-003
      2.3675   0.5012052E-003
      2.3700   0.4948010E-003
      2.3725   0.4884729E-003
      2.3750   0.4822202E-003
      2.3775   0.4760421E-003
      2.3800   0.4699377E-003
      2.3825   0.4639063E-003
      2.3850   0.4579470E-003
      2.3875   0.4520590E-003
      2.3900   0.4462416E-003
      2.3925   0.4404940E-003
      2.3950   0.4348154E-003
      2.3975   0.4292051E-003
      2.4000   0.4236623E-003
      2.4025   0.4181862E-003
      2.4050   0.4127761E-003
      2.4075   0.4074314E-003
      2.4100   0.4021512E-003
      2.4125   0.3969348E-003
      2.4150   0.3917816E-003
      2.4175   0.3866909E-003
      2.4200   0.3816618E-003
      2.4225   0.3766939E-003
      2.4250   0.3717863E-003
      2.4275   0.3669384E-003
      2.4300   0.3621495E-003
      2.4325   0.3574190E-003
      2.4350   0.3527463E-003
      2.4375   0.3481305E-003
      2.4400   0.3435713E-003
      2.4425   0.3390678E-003
      2.4450   0.3346194E-003
      2.4475   0.3302257E-003
      2.4500   0.3258858E-003
      2.4525   0.3215993E-003
      2.4550   0.3173654E-003
      2.4575   0.3131837E-003
      2.4600   0.3090535E-003
      2.4625   0.3049743E-003
      2.4650   0.3009454E-003
      2.4675   0.2969663E-003
      2.4700   0.2930364E-003
      2.4725   0.2891552E-003
      2.4750   0.2853220E-003
      2.4775   0.2815365E-003
      2.4800   0.2777979E-003
      2.4825   0.2741058E-003
      2.4850   0.2704597E-003
      2.4875   0.2668589E-003
      2.4900   0.2633030E-003
      2.4925   0.2597916E-003
      2.4950   0.2563239E-003
      2.4975   0.2528996E-003
      2.5000   0.2495182E-003
      2.5025   0.2461792E-003
      2.5050   0.2428820E-003
      2.5075   0.2396261E-003
      2.5100   0.2364112E-003
      2.5125   0.2332367E-003
      2.5150   0.2301022E-003
      2.5175   0.2270071E-003
      2.5200   0.2239511E-003
      2.5225   0.2209337E-003
      2.5250   0.2179544E-003
      2.5275   0.2150128E-003
      2.5300   0.2121084E-003
      2.5325   0.2092408E-003
      2.5350   0.2064095E-003
      2.5375   0.2036143E-003
      2.5400   0.2008545E-003
      2.5425   0.1981299E-003
      2.5450   0.1954399E-003
      2.5475   0.1927842E-003
      2.5500   0.1901624E-003
      2.5525   0.1875741E-003
      2.5550   0.1850188E-003
      2.5575   0.1824963E-003
      2.5600   0.1800060E-003
      2.5625   0.1775476E-003
      2.5650   0.1751208E-003
      2.5675   0.1727252E-003
      2.5700   0.1703603E-003
      2.5725   0.1680259E-003
      2.5750   0.1657215E-003
      2.5775   0.1634468E-003
      2.5800   0.1612014E-003
      2.5825   0.1589851E-003
      2.5850   0.1567974E-003
      2.5875   0.1546380E-003
      2.5900   0.1525066E-003
      2.5925   0.1504028E-003
      2.5950   0.1483263E-003
      2.5975   0.1462767E-003
      2.6000   0.1442538E-003
      2.6025   0.1422572E-003
      2.6050   0.1402866E-003
      2.6075   0.1383417E-003
      2.6100   0.1364222E-003
      2.6125   0.1345277E-003
      2.6150   0.1326580E-003
      2.6175   0.1308127E-003
      2.6200   0.1289917E-003
      2.6225   0.1271944E-003
      2.6250   0.1254208E-003
      2.6275   0.1236704E-003
      2.6300   0.1219431E-003
      2.6325   0.1202385E-003
      2.6350   0.1185563E-003
      2.6375   0.1168963E-003
      2.6400   0.1152581E-003
      2.6425   0.1136417E-003
      2.6450   0.1120465E-003
      2.6475   0.1104725E-003
      2.6500   0.1089193E-003
      2.6525   0.1073867E-003
      2.6550   0.1058744E-003
      2.6575   0.1043822E-003
      2.6600   0.1029099E-003
      2.6625   0.1014571E-003
      2.6650   0.1000236E-003
      2.6675   0.9860929E-004
      2.6700   0.9721380E-004
      2.6725   0.9583694E-004
      2.6750   0.9447848E-004
      2.6775   0.9313818E-004
      2.6800   0.9181582E-004
      2.6825   0.9051118E-004
      2.6850   0.8922403E-004
      2.6875   0.8795415E-004
      2.6900   0.8670134E-004
      2.6925   0.8546537E-004
      2.6950   0.8424603E-004
      2.6975   0.8304312E-004
      2.7000   0.8185642E-004
      2.7025   0.8068574E-004
      2.7050   0.7953086E-004
      2.7075   0.7839160E-004
      2.7100   0.7726776E-004
      2.7125   0.7615913E-004
      2.7150   0.7506553E-004
      2.7175   0.7398677E-004
      2.7200   0.7292265E-004
      2.7225   0.7187300E-004
      2.7250   0.7083762E-004
      2.7275   0.6981634E-004
      2.7300   0.6880898E-004
      2.7325   0.6781536E-004
      2.7350   0.6683530E-004
      2.7375   0.6586863E-004
      2.7400   0.6491519E-004
      2.7425   0.6397479E-004
      2.7450   0.6304728E-004
      2.7475   0.6213248E-004
      2.7500   0.6123024E-004
      2.7525   0.6034039E-004
      2.7550   0.5946278E-004
      2.7575   0.5859724E-004
      2.7600   0.5774363E-004
      2.7625   0.5690178E-004
      2.7650   0.5607154E-004
      2.7675   0.5525277E-004
      2.7700   0.5444532E-004
      2.7725   0.5364904E-004
      2.7750   0.5286378E-004
      2.7775   0.5208940E-004
      2.7800   0.5132576E-004
      2.7825   0.5057273E-004
      2.7850   0.4983015E-004
      2.7875   0.4909791E-004
      2.7900   0.4837585E-004
      2.7925   0.4766385E-004
      2.7950   0.4696178E-004
      2.7975   0.4626951E-004
      2.8000   0.4558691E-004
      2.8025   0.4491384E-004
      2.8050   0.4425020E-004
      2.8075   0.4359584E-004
      2.8100   0.4295066E-004
      2.8125   0.4231453E-004
      2.8150   0.4168733E-004
      2.8175   0.4106894E-004
      2.8200   0.4045925E-004
      2.8225   0.3985814E-004
      2.8250   0.3926550E-004
      2.8275   0.3868122E-004
      2.8300   0.3810518E-004
      2.8325   0.3753728E-004
      2.8350   0.3697741E-004
      2.8375   0.3642545E-004
      2.8400   0.3588132E-004
      2.8425   0.3534489E-004
      2.8450   0.3481608E-004
      2.8475   0.3429477E-004
      2.8500   0.3378087E-004
      2.8525   0.3327428E-004
      2.8550   0.3277490E-004
      2.8575   0.3228263E-004
      2.8600   0.3179739E-004
      2.8625   0.3131906E-004
      2.8650   0.3084757E-004
      2.8675   0.3038282E-004
      2.8700   0.2992472E-004
      2.8725   0.2947317E-004
      2.8750   0.2902810E-004
      2.8775   0.2858941E-004
      2.8800   0.2815702E-004
      2.8825   0.2773084E-004
      2.8850   0.2731079E-004
      2.8875   0.2689679E-004
      2.8900   0.2648875E-004
      2.8925   0.2608659E-004
      2.8950   0.2569023E-004
      2.8975   0.2529960E-004
      2.9000   0.2491461E-004
      2.9025   0.2453519E-004
      2.9050   0.2416126E-004
      2.9075   0.2379275E-004
      2.9100   0.2342959E-004
      2.9125   0.2307169E-004
      2.9150   0.2271900E-004
      2.9175   0.2237143E-004
      2.9200   0.2202892E-004
      2.9225   0.2169139E-004
      2.9250   0.2135879E-004
      2.9275   0.2103104E-004
      2.9300   0.2070807E-004
      2.9325   0.2038982E-004
      2.9350   0.2007622E-004
      2.9375   0.1976721E-004
      2.9400   0.1946273E-004
      2.9425   0.1916271E-004
      2.9450   0.1886710E-004
      2.9475   0.1857582E-004
      2.9500   0.1828883E-004
      2.9525   0.1800605E-004
      2.9550   0.1772744E-004
      2.9575   0.1745293E-004
      2.9600   0.1718247E-004
      2.9625   0.1691600E-004
      2.9650   0.1665347E-004
      2.9675   0.1639482E-004
      2.9700   0.1613999E-004
      2.9725   0.1588894E-004
      2.9750   0.1564160E-004
      2.9775   0.1539794E-004
      2.9800   0.1515789E-004
      2.9825   0.1492140E-004
      2.9850   0.1468843E-004
      2.9875   0.1445893E-004
      2.9900   0.1423284E-004
      2.9925   0.1401013E-004
      2.9950   0.1379073E-004
      2.9975   0.1357461E-004
      3.0000   0.1336172E-004
      3.0025   0.1315201E-004
      3.0050   0.1294544E-004
      3.0075   0.1274196E-004
      3.0100   0.1254154E-004
      3.0125   0.1234412E-004
      3.0150   0.1214966E-004
      3.0175   0.1195812E-004
      3.0200   0.1176947E-004
      3.0225   0.1158365E-004
      3.0250   0.1140063E-004
      3.0275   0.1122037E-004
      3.0300   0.1104283E-004
      3.0325   0.1086797E-004
      3.0350   0.1069575E-004
      3.0375   0.1052613E-004
      3.0400   0.1035909E-004
      3.0425   0.1019457E-004
      3.0450   0.1003254E-004
      3.0475   0.9872978E-005
      3.0500   0.9715835E-005
      3.0525   0.9561079E-005
      3.0550   0.9408676E-005
      3.0575   0.9258593E-005
      3.0600   0.9110795E-005
      3.0625   0.8965251E-005
      3.0650   0.8821927E-005
      3.0675   0.8680791E-005
      3.0700   0.8541811E-005
      3.0725   0.8404957E-005
      3.0750   0.8270197E-005
      3.0775   0.8137501E-005
      3.0800   0.8006839E-005
      3.0825   0.7878181E-005
      3.0850   0.7751499E-005
      3.0875   0.7626763E-005
      3.0900   0.7503945E-005
      3.0925   0.7383017E-005
      3.0950   0.7263951E-005
      3.0975   0.7146721E-005
      3.1000   0.7031299E-005
      3.1025   0.6917659E-005
      3.1050   0.6805775E-005
      3.1075   0.6695620E-005
      3.1100   0.6587171E-005
      3.1125   0.6480400E-005
      3.1150   0.6375285E-005
      3.1175   0.6271800E-005
      3.1200   0.6169921E-005
      3.1225   0.6069625E-005
      3.1250   0.5970888E-005
      3.1275   0.5873688E-005
      3.1300   0.5778001E-005
      3.1325   0.5683805E-005
      3.1350   0.5591078E-005
      3.1375   0.5499799E-005
      3.1400   0.5409946E-005
      3.1425   0.5321497E-005
      3.1450   0.5234432E-005
      3.1475   0.5148730E-005
      3.1500   0.5064371E-005
      3.1525   0.4981334E-005
      3.1550   0.4899601E-005
      3.1575   0.4819152E-005
      3.1600   0.4739967E-005
      3.1625   0.4662028E-005
      3.1650   0.4585315E-005
      3.1675   0.4509811E-005
      3.1700   0.4435498E-005
      3.1725   0.4362357E-005
      3.1750   0.4290371E-005
      3.1775   0.4219523E-005
      3.1800   0.4149795E-005
      3.1825   0.4081171E-005
      3.1850   0.4013634E-005
      3.1875   0.3947167E-005
      3.1900   0.3881755E-005
      3.1925   0.3817381E-005
      3.1950   0.3754030E-005
      3.1975   0.3691686E-005
      3.2000   0.3630335E-005
      3.2025   0.3569960E-005
      3.2050   0.3510548E-005
      3.2075   0.3452083E-005
      3.2100   0.3394552E-005
      3.2125   0.3337939E-005
      3.2150   0.3282231E-005
      3.2175   0.3227415E-005
      3.2200   0.3173476E-005
      3.2225   0.3120402E-005
      3.2250   0.3068178E-005
      3.2275   0.3016793E-005
      3.2300   0.2966232E-005
      3.2325   0.2916484E-005
      3.2350   0.2867537E-005
      3.2375   0.2819377E-005
      3.2400   0.2771993E-005
      3.2425   0.2725373E-005
      3.2450   0.2679505E-005
      3.2475   0.2634377E-005
      3.2500   0.2589978E-005
      3.2525   0.2546298E-005
      3.2550   0.2503324E-005
      3.2575   0.2461046E-005
      3.2600   0.2419453E-005
      3.2625   0.2378534E-005
      3.2650   0.2338280E-005
      3.2675   0.2298680E-005
      3.2700   0.2259723E-005
      3.2725   0.2221400E-005
      3.2750   0.2183700E-005
      3.2775   0.2146615E-005
      3.2800   0.2110135E-005
      3.2825   0.2074249E-005
      3.2850   0.2038950E-005
      3.2875   0.2004227E-005
      3.2900   0.1970072E-005
      3.2925   0.1936476E-005
      3.2950   0.1903430E-005
      3.2975   0.1870926E-005
      3.3000   0.1838954E-005
      3.3025   0.1807508E-005
      3.3050   0.1776578E-005
      3.3075   0.1746156E-005
      3.3100   0.1716235E-005
      3.3125   0.1686806E-005
      3.3150   0.1657862E-005
      3.3175   0.1629395E-005
      3.3200   0.1601398E-005
      3.3225   0.1573863E-005
      3.3250   0.1546783E-005
      3.3275   0.1520151E-005
      3.3300   0.1493959E-005
      3.3325   0.1468202E-005
      3.3350   0.1442871E-005
      3.3375   0.1417960E-005
      3.3400   0.1393462E-005
      3.3425   0.1369371E-005
      3.3450   0.1345681E-005
      3.3475   0.1322385E-005
      3.3500   0.1299476E-005
      3.3525   0.1276949E-005
      3.3550   0.1254798E-005
      3.3575   0.1233016E-005
      3.3600   0.1211597E-005
      3.3625   0.1190537E-005
      3.3650   0.1169828E-005
      3.3675   0.1149466E-005
      3.3700   0.1129445E-005
      3.3725   0.1109759E-005
      3.3750   0.1090403E-005
      3.3775   0.1071372E-005
      3.3800   0.1052661E-005
      3.3825   0.1034264E-005
      3.3850   0.1016176E-005
      3.3875   0.9983927E-006
      3.3900   0.9809088E-006
      3.3925   0.9637195E-006
      3.3950   0.9468201E-006
      3.3975   0.9302060E-006
      3.4000   0.9138723E-006
      3.4025   0.8978148E-006
      3.4050   0.8820288E-006
      3.4075   0.8665099E-006
      3.4100   0.8512539E-006
      3.4125   0.8362565E-006
      3.4150   0.8215135E-006
      3.4175   0.8070207E-006
      3.4200   0.7927740E-006
      3.4225   0.7787695E-006
      3.4250   0.7650033E-006
      3.4275   0.7514713E-006
      3.4300   0.7381699E-006
      3.4325   0.7250952E-006
      3.4350   0.7122435E-006
      3.4375   0.6996113E-006
      3.4400   0.6871948E-006
      3.4425   0.6749906E-006
      3.4450   0.6629952E-006
      3.4475   0.6512051E-006
      3.4500   0.6396171E-006
      3.4525   0.6282276E-006
      3.4550   0.6170336E-006
      3.4575   0.6060318E-006
      3.4600   0.5952190E-006
      3.4625   0.5845921E-006
      3.4650   0.5741480E-006
      3.4675   0.5638838E-006
      3.4700   0.5537964E-006
      3.4725   0.5438829E-006
      3.4750   0.5341404E-006
      3.4775   0.5245662E-006
      3.4800   0.5151574E-006
      3.4825   0.5059113E-006
      3.4850   0.4968252E-006
      3.4875   0.4878964E-006
      3.4900   0.4791223E-006
      3.4925   0.4705003E-006
      3.4950   0.4620280E-006
      3.4975   0.4537027E-006
      3.5000   0.4455221E-006
      3.5025   0.4374838E-006
      3.5050   0.4295853E-006
      3.5075   0.4218244E-006
      3.5100   0.4141986E-006
      3.5125   0.4067059E-006
      3.5150   0.3993439E-006
      3.5175   0.3921104E-006
      3.5200   0.3850034E-006
      3.5225   0.3780206E-006
      3.5250   0.3711600E-006
      3.5275   0.3644195E-006
      3.5300   0.3577971E-006
      3.5325   0.3512909E-006
      3.5350   0.3448988E-006
      3.5375   0.3386190E-006
      3.5400   0.3324494E-006
      3.5425   0.3263884E-006
      3.5450   0.3204340E-006
      3.5475   0.3145845E-006
      3.5500   0.3088380E-006
      3.5525   0.3031929E-006
      3.5550   0.2976473E-006
      3.5575   0.2921997E-006
      3.5600   0.2868483E-006
      3.5625   0.2815916E-006
      3.5650   0.2764278E-006
      3.5675   0.2713555E-006
      3.5700   0.2663730E-006
      3.5725   0.2614789E-006
      3.5750   0.2566716E-006
      3.5775   0.2519497E-006
      3.5800   0.2473116E-006
      3.5825   0.2427560E-006
      3.5850   0.2382815E-006
      3.5875   0.2338866E-006
      3.5900   0.2295700E-006
      3.5925   0.2253304E-006
      3.5950   0.2211664E-006
      3.5975   0.2170767E-006
      3.6000   0.2130601E-006
      3.6025   0.2091153E-006
      3.6050   0.2052410E-006
      3.6075   0.2014361E-006
      3.6100   0.1976994E-006
      3.6125   0.1940296E-006
      3.6150   0.1904257E-006
      3.6175   0.1868865E-006
      3.6200   0.1834108E-006
      3.6225   0.1799976E-006
      3.6250   0.1766458E-006
      3.6275   0.1733543E-006
      3.6300   0.1701221E-006
      3.6325   0.1669481E-006
      3.6350   0.1638314E-006
      3.6375   0.1607709E-006
      3.6400   0.1577657E-006
      3.6425   0.1548148E-006
      3.6450   0.1519173E-006
      3.6475   0.1490722E-006
      3.6500   0.1462786E-006
      3.6525   0.1435357E-006
      3.6550   0.1408424E-006
      3.6575   0.1381981E-006
      3.6600   0.1356017E-006
      3.6625   0.1330526E-006
      3.6650   0.1305497E-006
      3.6675   0.1280925E-006
      3.6700   0.1256799E-006
      3.6725   0.1233113E-006
      3.6750   0.1209859E-006
      3.6775   0.1187029E-006
      3.6800   0.1164615E-006
      3.6825   0.1142612E-006
      3.6850   0.1121010E-006
      3.6875   0.1099803E-006
      3.6900   0.1078985E-006
      3.6925   0.1058548E-006
      3.6950   0.1038485E-006
      3.6975   0.1018791E-006
      3.7000   0.9994577E-007
      3.7025   0.9804796E-007
      3.7050   0.9618502E-007
      3.7075   0.9435634E-007
      3.7100   0.9256131E-007
      3.7125   0.9079933E-007
      3.7150   0.8906982E-007
      3.7175   0.8737219E-007
      3.7200   0.8570589E-007
      3.7225   0.8407034E-007
      3.7250   0.8246502E-007
      3.7275   0.8088937E-007
      3.7300   0.7934286E-007
      3.7325   0.7782498E-007
      3.7350   0.7633522E-007
      3.7375   0.7487307E-007
      3.7400   0.7343804E-007
      3.7425   0.7202964E-007
      3.7450   0.7064740E-007
      3.7475   0.6929085E-007
      3.7500   0.6795952E-007
      3.7525   0.6665297E-007
      3.7550   0.6537074E-007
      3.7575   0.6411241E-007
      3.7600   0.6287753E-007
      3.7625   0.6166570E-007
      3.7650   0.6047649E-007
      3.7675   0.5930950E-007
      3.7700   0.5816432E-007
      3.7725   0.5704056E-007
      3.7750   0.5593784E-007
      3.7775   0.5485578E-007
      3.7800   0.5379399E-007
      3.7825   0.5275212E-007
      3.7850   0.5172980E-007
      3.7875   0.5072667E-007
      3.7900   0.4974240E-007
      3.7925   0.4877664E-007
      3.7950   0.4782904E-007
      3.7975   0.4689929E-007
      3.8000   0.4598706E-007
      3.8025   0.4509202E-007
      3.8050   0.4421387E-007
      3.8075   0.4335229E-007
      3.8100   0.4250699E-007
      3.8125   0.4167766E-007
      3.8150   0.4086402E-007
      3.8175   0.4006578E-007
      3.8200   0.3928266E-007
      3.8225   0.3851437E-007
      3.8250   0.3776066E-007
      3.8275   0.3702124E-007
      3.8300   0.3629587E-007
      3.8325   0.3558428E-007
      3.8350   0.3488621E-007
      3.8375   0.3420142E-007
      3.8400   0.3352967E-007
      3.8425   0.3287072E-007
      3.8450   0.3222432E-007
      3.8475   0.3159025E-007
      3.8500   0.3096828E-007
      3.8525   0.3035819E-007
      3.8550   0.2975976E-007
      3.8575   0.2917277E-007
      3.8600   0.2859701E-007
      3.8625   0.2803228E-007
      3.8650   0.2747836E-007
      3.8675   0.2693506E-007
      3.8700   0.2640218E-007
      3.8725   0.2587953E-007
      3.8750   0.2536692E-007
      3.8775   0.2486416E-007
      3.8800   0.2437107E-007
      3.8825   0.2388747E-007
      3.8850   0.2341318E-007
      3.8875   0.2294803E-007
      3.8900   0.2249184E-007
      3.8925   0.2204446E-007
      3.8950   0.2160571E-007
      3.8975   0.2117544E-007
      3.9000   0.2075348E-007
      3.9025   0.2033969E-007
      3.9050   0.1993390E-007
      3.9075   0.1953597E-007
      3.9100   0.1914575E-007
      3.9125   0.1876310E-007
      3.9150   0.1838787E-007
      3.9175   0.1801993E-007
      3.9200   0.1765913E-007
      3.9225   0.1730535E-007
      3.9250   0.1695845E-007
      3.9275   0.1661830E-007
      3.9300   0.1628477E-007
      3.9325   0.1595775E-007
      3.9350   0.1563710E-007
      3.9375   0.1532270E-007
      3.9400   0.1501445E-007
      3.9425   0.1471222E-007
      3.9450   0.1441589E-007
      3.9475   0.1412536E-007
      3.9500   0.1384052E-007
      3.9525   0.1356126E-007
      3.9550   0.1328746E-007
      3.9575   0.1301904E-007
      3.9600   0.1275589E-007
      3.9625   0.1249790E-007
      3.9650   0.1224498E-007
      3.9675   0.1199703E-007
      3.9700   0.1175396E-007
      3.9725   0.1151567E-007
      3.9750   0.1128208E-007
      3.9775   0.1105308E-007
      3.9800   0.1082861E-007
      3.9825   0.1060856E-007
      3.9850   0.1039286E-007
      3.9875   0.1018142E-007
      3.9900   0.9974159E-008
      3.9925   0.9770998E-008
      3.9950   0.9571858E-008
      3.9975   0.9376662E-008
      4.0000   0.9185333E-008
      4.0025   0.8997799E-008
      4.0050   0.8813985E-008
      4.0075   0.8633821E-008
      4.0100   0.8457236E-008
      4.0125   0.8284161E-008
      4.0150   0.8114528E-008
      4.0175   0.7948272E-008
      4.0200   0.7785326E-008
      4.0225   0.7625627E-008
      4.0250   0.7469113E-008
      4.0275   0.7315721E-008
      4.0300   0.7165391E-008
      4.0325   0.7018064E-008
      4.0350   0.6873682E-008
      4.0375   0.6732187E-008
      4.0400   0.6593524E-008
      4.0425   0.6457638E-008
      4.0450   0.6324474E-008
      4.0475   0.6193980E-008
      4.0500   0.6066104E-008
      4.0525   0.5940794E-008
      4.0550   0.5818002E-008
      4.0575   0.5697677E-008
      4.0600   0.5579772E-008
      4.0625   0.5464240E-008
      4.0650   0.5351034E-008
      4.0675   0.5240108E-008
      4.0700   0.5131418E-008
      4.0725   0.5024921E-008
      4.0750   0.4920573E-008
      4.0775   0.4818333E-008
      4.0800   0.4718158E-008
      4.0825   0.4620009E-008
      4.0850   0.4523846E-008
      4.0875   0.4429630E-008
      4.0900   0.4337322E-008
      4.0925   0.4246884E-008
      4.0950   0.4158281E-008
      4.0975   0.4071476E-008
      4.1000   0.3986434E-008
      4.1025   0.3903119E-008
      4.1050   0.3821499E-008
      4.1075   0.3741538E-008
      4.1100   0.3663205E-008
      4.1125   0.3586467E-008
      4.1150   0.3511294E-008
      4.1175   0.3437652E-008
      4.1200   0.3365514E-008
      4.1225   0.3294848E-008
      4.1250   0.3225626E-008
      4.1275   0.3157818E-008
      4.1300   0.3091398E-008
      4.1325   0.3026336E-008
      4.1350   0.2962607E-008
      4.1375   0.2900183E-008
      4.1400   0.2839039E-008
      4.1425   0.2779150E-008
      4.1450   0.2720489E-008
      4.1475   0.2663034E-008
      4.1500   0.2606759E-008
      4.1525   0.2551641E-008
      4.1550   0.2497657E-008
      4.1575   0.2444784E-008
      4.1600   0.2393001E-008
      4.1625   0.2342284E-008
      4.1650   0.2292614E-008
      4.1675   0.2243969E-008
      4.1700   0.2196328E-008
      4.1725   0.2149671E-008
      4.1750   0.2103979E-008
      4.1775   0.2059232E-008
      4.1800   0.2015411E-008
      4.1825   0.1972497E-008
      4.1850   0.1930472E-008
      4.1875   0.1889319E-008
      4.1900   0.1849020E-008
      4.1925   0.1809557E-008
      4.1950   0.1770914E-008
      4.1975   0.1733073E-008
      4.2000   0.1696020E-008
      4.2025   0.1659738E-008
      4.2050   0.1624211E-008
      4.2075   0.1589424E-008
      4.2100   0.1555362E-008
      4.2125   0.1522010E-008
      4.2150   0.1489354E-008
      4.2175   0.1457380E-008
      4.2200   0.1426075E-008
      4.2225   0.1395423E-008
      4.2250   0.1365413E-008
      4.2275   0.1336031E-008
      4.2300   0.1307264E-008
      4.2325   0.1279100E-008
      4.2350   0.1251526E-008
      4.2375   0.1224530E-008
      4.2400   0.1198102E-008
      4.2425   0.1172228E-008
      4.2450   0.1146898E-008
      4.2475   0.1122101E-008
      4.2500   0.1097825E-008
      4.2525   0.1074061E-008
      4.2550   0.1050797E-008
      4.2575   0.1028023E-008
      4.2600   0.1005730E-008
      4.2625   0.9839065E-009
      4.2650   0.9625441E-009
      4.2675   0.9416330E-009
      4.2700   0.9211639E-009
      4.2725   0.9011278E-009
      4.2750   0.8815156E-009
      4.2775   0.8623186E-009
      4.2800   0.8435284E-009
      4.2825   0.8251364E-009
      4.2850   0.8071346E-009
      4.2875   0.7895148E-009
      4.2900   0.7722692E-009
      4.2925   0.7553900E-009
      4.2950   0.7388696E-009
      4.2975   0.7227006E-009
      4.3000   0.7068758E-009
      4.3025   0.6913880E-009
      4.3050   0.6762302E-009
      4.3075   0.6613956E-009
      4.3100   0.6468774E-009
      4.3125   0.6326692E-009
      4.3150   0.6187644E-009
      4.3175   0.6051567E-009
      4.3200   0.5918400E-009
      4.3225   0.5788082E-009
      4.3250   0.5660554E-009
      4.3275   0.5535757E-009
      4.3300   0.5413635E-009
      4.3325   0.5294132E-009
      4.3350   0.5177192E-009
      4.3375   0.5062763E-009
      4.3400   0.4950792E-009
      4.3425   0.4841228E-009
      4.3450   0.4734020E-009
      4.3475   0.4629119E-009
      4.3500   0.4526476E-009
      4.3525   0.4426044E-009
      4.3550   0.4327777E-009
      4.3575   0.4231630E-009
      4.3600   0.4137557E-009
      4.3625   0.4045515E-009
      4.3650   0.3955462E-009
      4.3675   0.3867355E-009
      4.3700   0.3781154E-009
      4.3725   0.3696818E-009
      4.3750   0.3614309E-009
      4.3775   0.3533587E-009
      4.3800   0.3454615E-009
      4.3825   0.3377356E-009
      4.3850   0.3301773E-009
      4.3875   0.3227832E-009
      4.3900   0.3155498E-009
      4.3925   0.3084736E-009
      4.3950   0.3015513E-009
      4.3975   0.2947796E-009
      4.4000   0.2881555E-009
      4.4025   0.2816757E-009
      4.4050   0.2753371E-009
      4.4075   0.2691368E-009
      4.4100   0.2630719E-009
      4.4125   0.2571393E-009
      4.4150   0.2513365E-009
      4.4175   0.2456605E-009
      4.4200   0.2401086E-009
      4.4225   0.2346783E-009
      4.4250   0.2293669E-009
      4.4275   0.2241719E-009
      4.4300   0.2190908E-009
      4.4325   0.2141212E-009
      4.4350   0.2092607E-009
      4.4375   0.2045069E-009
      4.4400   0.1998576E-009
      4.4425   0.1953105E-009
      4.4450   0.1908635E-009
      4.4475   0.1865143E-009
      4.4500   0.1822610E-009
      4.4525   0.1781014E-009
      4.4550   0.1740335E-009
      4.4575   0.1700553E-009
      4.4600   0.1661650E-009
      4.4625   0.1623606E-009
      4.4650   0.1586403E-009
      4.4675   0.1550022E-009
      4.4700   0.1514447E-009
      4.4725   0.1479659E-009
      4.4750   0.1445642E-009
      4.4775   0.1412378E-009
      4.4800   0.1379853E-009
      4.4825   0.1348049E-009
      4.4850   0.1316951E-009
      4.4875   0.1286544E-009
      4.4900   0.1256813E-009
      4.4925   0.1227743E-009
      4.4950   0.1199320E-009
      4.4975   0.1171530E-009
      4.5000   0.1144359E-009
      4.5025   0.1117793E-009
      4.5050   0.1091820E-009
      4.5075   0.1066427E-009
      4.5100   0.1041601E-009
      4.5125   0.1017329E-009
      4.5150   0.9936004E-010
      4.5175   0.9704022E-010
      4.5200   0.9477232E-010
      4.5225   0.9255520E-010
      4.5250   0.9038776E-010
      4.5275   0.8826892E-010
      4.5300   0.8619761E-010
      4.5325   0.8417278E-010
      4.5350   0.8219344E-010
      4.5375   0.8025857E-010
      4.5400   0.7836721E-010
      4.5425   0.7651840E-010
      4.5450   0.7471120E-010
      4.5475   0.7294472E-010
      4.5500   0.7121804E-010
      4.5525   0.6953030E-010
      4.5550   0.6788065E-010
      4.5575   0.6626823E-010
      4.5600   0.6469225E-010
      4.5625   0.6315188E-010
      4.5650   0.6164636E-010
      4.5675   0.6017491E-010
      4.5700   0.5873677E-010
      4.5725   0.5733122E-010
      4.5750   0.5595754E-010
      4.5775   0.5461501E-010
      4.5800   0.5330297E-010
      4.5825   0.5202072E-010
      4.5850   0.5076761E-010
      4.5875   0.4954299E-010
      4.5900   0.4834624E-010
      4.5925   0.4717674E-010
      4.5950   0.4603388E-010
      4.5975   0.4491707E-010
      4.6000   0.4382574E-010
      4.6025   0.4275931E-010
      4.6050   0.4171724E-010
      4.6075   0.4069899E-010
      4.6100   0.3970402E-010
      4.6125   0.3873181E-010
      4.6150   0.3778187E-010
      4.6175   0.3685368E-010
      4.6200   0.3594678E-010
      4.6225   0.3506068E-010
      4.6250   0.3419492E-010
      4.6275   0.3334905E-010
      4.6300   0.3252262E-010
      4.6325   0.3171520E-010
      4.6350   0.3092636E-010
      4.6375   0.3015569E-010
      4.6400   0.2940278E-010
      4.6425   0.2866723E-010
      4.6450   0.2794866E-010
      4.6475   0.2724669E-010
      4.6500   0.2656093E-010
      4.6525   0.2589104E-010
      4.6550   0.2523665E-010
      4.6575   0.2459742E-010
      4.6600   0.2397300E-010
      4.6625   0.2336306E-010
      4.6650   0.2276728E-010
      4.6675   0.2218534E-010
      4.6700   0.2161692E-010
      4.6725   0.2106173E-010
      4.6750   0.2051946E-010
      4.6775   0.1998983E-010
      4.6800   0.1947255E-010
      4.6825   0.1896734E-010
      4.6850   0.1847393E-010
      4.6875   0.1799205E-010
      4.6900   0.1752144E-010
      4.6925   0.1706185E-010
      4.6950   0.1661304E-010
      4.6975   0.1617475E-010
      4.7000   0.1574674E-010
      4.7025   0.1532880E-010
      4.7050   0.1492068E-010
      4.7075   0.1452217E-010
      4.7100   0.1413305E-010
      4.7125   0.1375310E-010
      4.7150   0.1338213E-010
      4.7175   0.1301992E-010
      4.7200   0.1266628E-010
      4.7225   0.1232101E-010
      4.7250   0.1198393E-010
      4.7275   0.1165485E-010
      4.7300   0.1133358E-010
      4.7325   0.1101996E-010
      4.7350   0.1071380E-010
      4.7375   0.1041495E-010
      4.7400   0.1012322E-010
      4.7425   0.9838467E-011
      4.7450   0.9560527E-011
      4.7475   0.9289247E-011
      4.7500   0.9024474E-011
      4.7525   0.8766063E-011
      4.7550   0.8513868E-011
      4.7575   0.8267749E-011
      4.7600   0.8027569E-011
      4.7625   0.7793193E-011
      4.7650   0.7564490E-011
      4.7675   0.7341331E-011
      4.7700   0.7123591E-011
      4.7725   0.6911148E-011
      4.7750   0.6703881E-011
      4.7775   0.6501675E-011
      4.7800   0.6304414E-011
      4.7825   0.6111987E-011
      4.7850   0.5924286E-011
      4.7875   0.5741203E-011
      4.7900   0.5562635E-011
      4.7925   0.5388480E-011
      4.7950   0.5218639E-011
      4.7975   0.5053016E-011
      4.8000   0.4891515E-011
      4.8025   0.4734044E-011
      4.8050   0.4580513E-011
      4.8075   0.4430835E-011
      4.8100   0.4284923E-011
      4.8125   0.4142692E-011
      4.8150   0.4004063E-011
      4.8175   0.3868953E-011
      4.8200   0.3737286E-011
      4.8225   0.3608985E-011
      4.8250   0.3483975E-011
      4.8275   0.3362186E-011
      4.8300   0.3243544E-011
      4.8325   0.3127982E-011
      4.8350   0.3015432E-011
      4.8375   0.2905829E-011
      4.8400   0.2799107E-011
      4.8425   0.2695206E-011
      4.8450   0.2594064E-011
      4.8475   0.2495621E-011
      4.8500   0.2399819E-011
      4.8525   0.2306602E-011
      4.8550   0.2215916E-011
      4.8575   0.2127706E-011
      4.8600   0.2041919E-011
      4.8625   0.1958506E-011
      4.8650   0.1877417E-011
      4.8675   0.1798602E-011
      4.8700   0.1722016E-011
      4.8725   0.1647612E-011
      4.8750   0.1575346E-011
      4.8775   0.1505175E-011
      4.8800   0.1437055E-011
      4.8825   0.1370947E-011
      4.8850   0.1306810E-011
      4.8875   0.1244605E-011
      4.8900   0.1184295E-011
      4.8925   0.1125843E-011
      4.8950   0.1069213E-011
      4.8975   0.1014372E-011
      4.9000   0.9612840E-012
      4.9025   0.9099180E-012
      4.9050   0.8602421E-012
      4.9075   0.8122255E-012
      4.9100   0.7658387E-012
      4.9125   0.7210529E-012
      4.9150   0.6778402E-012
      4.9175   0.6361736E-012
      4.9200   0.5960271E-012
      4.9225   0.5573755E-012
      4.9250   0.5201944E-012
      4.9275   0.4844604E-012
      4.9300   0.4501508E-012
      4.9325   0.4172437E-012
      4.9350   0.3857182E-012
      4.9375   0.3555540E-012
      4.9400   0.3267317E-012
      4.9425   0.2992325E-012
      4.9450   0.2730387E-012
      4.9475   0.2481330E-012
      4.9500   0.2244991E-012
      4.9525   0.2021214E-012
      4.9550   0.1809849E-012
      4.9575   0.1610754E-012
      4.9600   0.1423795E-012
      4.9625   0.1248844E-012
      4.9650   0.1085781E-012
      4.9675   0.9344916E-013
      4.9700   0.7948705E-013
      4.9725   0.6668175E-013
      4.9750   0.5502397E-013
      4.9775   0.4450512E-013
      4.9800   0.3511727E-013
      4.9825   0.2685317E-013
      4.9850   0.1970624E-013
      4.9875   0.1367055E-013
      4.9900   0.8740857E-014
      4.9925   0.4912558E-014
      4.9950   0.2181723E-014
      4.9975   0.5450766E-015
      5.0000   0.0000000E+000


==> BEC-GP-OMP-FOR/output/imagcir-th-out.txt <==
 Number of Threads =          16
 Imaginary time propagation circularly-symmetric trap,   OPTION =   2
 
  Number of Atoms N =       200, Unit of length AHO =  0.00000100 m
  Scattering length a =    -47.30*a0
  Nonlinearity G_3D =      -6.2908850
  Nonlinearity G_CIR =      -2.5097000
  Axial trap parameter =  1.000
 
 # Space Stp: NX =     2000
  Space Step: DX =   0.002500
 # Time Stp : NSTP =         0, NPAS =    200000, NRUN =    200000
   Time Step:   DT =   0.000020
 
                   -----------------------------------------------------
                    Norm      Chem        Ener/N      <r>      |Psi(0)|^2
                   -----------------------------------------------------
Initial :          1.0000      1.0000     1.00000    1.00000    0.31831
After NPAS iter.:  1.0000     0.49977     0.77011    0.87758    0.45609
After NRUN iter.:  1.0000     0.49977     0.77011    0.87758    0.45609
                   -----------------------------------------------------
 
 Clock Time:     16 seconds
   CPU Time:    227 seconds


==> BEC-GP-OMP-FOR/output/imagsph-th-den.txt <==
      0.0000   0.3021228E-001
      0.0025   0.3021228E-001
      0.0050   0.3021220E-001
      0.0075   0.3021206E-001
      0.0100   0.3021186E-001
      0.0125   0.3021161E-001
      0.0150   0.3021130E-001
      0.0175   0.3021094E-001
      0.0200   0.3021052E-001
      0.0225   0.3021004E-001
      0.0250   0.3020951E-001
      0.0275   0.3020892E-001
      0.0300   0.3020827E-001
      0.0325   0.3020757E-001
      0.0350   0.3020681E-001
      0.0375   0.3020600E-001
      0.0400   0.3020513E-001
      0.0425   0.3020420E-001
      0.0450   0.3020322E-001
      0.0475   0.3020218E-001
      0.0500   0.3020109E-001
      0.0525   0.3019993E-001
      0.0550   0.3019873E-001
      0.0575   0.3019746E-001
      0.0600   0.3019614E-001
      0.0625   0.3019477E-001
      0.0650   0.3019334E-001
      0.0675   0.3019185E-001
      0.0700   0.3019031E-001
      0.0725   0.3018871E-001
      0.0750   0.3018705E-001
      0.0775   0.3018534E-001
      0.0800   0.3018357E-001
      0.0825   0.3018174E-001
      0.0850   0.3017986E-001
      0.0875   0.3017792E-001
      0.0900   0.3017593E-001
      0.0925   0.3017388E-001
      0.0950   0.3017177E-001
      0.0975   0.3016961E-001
      0.1000   0.3016739E-001
      0.1025   0.3016512E-001
      0.1050   0.3016279E-001
      0.1075   0.3016040E-001
      0.1100   0.3015796E-001
      0.1125   0.3015546E-001
      0.1150   0.3015290E-001
      0.1175   0.3015029E-001
      0.1200   0.3014762E-001
      0.1225   0.3014490E-001
      0.1250   0.3014212E-001
      0.1275   0.3013928E-001
      0.1300   0.3013639E-001
      0.1325   0.3013344E-001
      0.1350   0.3013043E-001
      0.1375   0.3012737E-001
      0.1400   0.3012425E-001
      0.1425   0.3012108E-001
      0.1450   0.3011784E-001
      0.1475   0.3011456E-001
      0.1500   0.3011121E-001
      0.1525   0.3010781E-001
      0.1550   0.3010436E-001
      0.1575   0.3010084E-001
      0.1600   0.3009728E-001
      0.1625   0.3009365E-001
      0.1650   0.3008997E-001
      0.1675   0.3008623E-001
      0.1700   0.3008243E-001
      0.1725   0.3007858E-001
      0.1750   0.3007468E-001
      0.1775   0.3007071E-001
      0.1800   0.3006669E-001
      0.1825   0.3006262E-001
      0.1850   0.3005848E-001
      0.1875   0.3005429E-001
      0.1900   0.3005005E-001
      0.1925   0.3004574E-001
      0.1950   0.3004139E-001
      0.1975   0.3003697E-001
      0.2000   0.3003250E-001
      0.2025   0.3002797E-001
      0.2050   0.3002339E-001
      0.2075   0.3001874E-001
      0.2100   0.3001405E-001
      0.2125   0.3000929E-001
      0.2150   0.3000448E-001
      0.2175   0.2999961E-001
      0.2200   0.2999469E-001
      0.2225   0.2998971E-001
      0.2250   0.2998467E-001
      0.2275   0.2997958E-001
      0.2300   0.2997443E-001
      0.2325   0.2996922E-001
      0.2350   0.2996396E-001
      0.2375   0.2995864E-001
      0.2400   0.2995326E-001
      0.2425   0.2994783E-001
      0.2450   0.2994234E-001
      0.2475   0.2993679E-001
      0.2500   0.2993119E-001
      0.2525   0.2992553E-001
      0.2550   0.2991981E-001
      0.2575   0.2991404E-001
      0.2600   0.2990821E-001
      0.2625   0.2990232E-001
      0.2650   0.2989638E-001
      0.2675   0.2989038E-001
      0.2700   0.2988432E-001
      0.2725   0.2987821E-001
      0.2750   0.2987204E-001
      0.2775   0.2986581E-001
      0.2800   0.2985953E-001
      0.2825   0.2985318E-001
      0.2850   0.2984679E-001
      0.2875   0.2984033E-001
      0.2900   0.2983382E-001
      0.2925   0.2982725E-001
      0.2950   0.2982063E-001
      0.2975   0.2981394E-001
      0.3000   0.2980720E-001
      0.3025   0.2980041E-001
      0.3050   0.2979356E-001
      0.3075   0.2978665E-001
      0.3100   0.2977968E-001
      0.3125   0.2977265E-001
      0.3150   0.2976557E-001
      0.3175   0.2975844E-001
      0.3200   0.2975124E-001
      0.3225   0.2974399E-001
      0.3250   0.2973668E-001
      0.3275   0.2972931E-001
      0.3300   0.2972189E-001
      0.3325   0.2971441E-001
      0.3350   0.2970687E-001
      0.3375   0.2969928E-001
      0.3400   0.2969163E-001
      0.3425   0.2968392E-001
      0.3450   0.2967615E-001
      0.3475   0.2966833E-001
      0.3500   0.2966045E-001
      0.3525   0.2965251E-001
      0.3550   0.2964452E-001
      0.3575   0.2963646E-001
      0.3600   0.2962835E-001
      0.3625   0.2962019E-001
      0.3650   0.2961196E-001
      0.3675   0.2960368E-001
      0.3700   0.2959534E-001
      0.3725   0.2958695E-001
      0.3750   0.2957849E-001
      0.3775   0.2956998E-001
      0.3800   0.2956142E-001
      0.3825   0.2955279E-001
      0.3850   0.2954411E-001
      0.3875   0.2953537E-001
      0.3900   0.2952657E-001
      0.3925   0.2951771E-001
      0.3950   0.2950880E-001
      0.3975   0.2949983E-001
      0.4000   0.2949080E-001
      0.4025   0.2948172E-001
      0.4050   0.2947257E-001
      0.4075   0.2946337E-001
      0.4100   0.2945412E-001
      0.4125   0.2944480E-001
      0.4150   0.2943543E-001
      0.4175   0.2942600E-001
      0.4200   0.2941651E-001
      0.4225   0.2940696E-001
      0.4250   0.2939736E-001
      0.4275   0.2938769E-001
      0.4300   0.2937797E-001
      0.4325   0.2936820E-001
      0.4350   0.2935836E-001
      0.4375   0.2934847E-001
      0.4400   0.2933852E-001
      0.4425   0.2932851E-001
      0.4450   0.2931844E-001
      0.4475   0.2930832E-001
      0.4500   0.2929814E-001
      0.4525   0.2928790E-001
      0.4550   0.2927760E-001
      0.4575   0.2926724E-001
      0.4600   0.2925683E-001
      0.4625   0.2924636E-001
      0.4650   0.2923583E-001
      0.4675   0.2922524E-001
      0.4700   0.2921459E-001
      0.4725   0.2920389E-001
      0.4750   0.2919312E-001
      0.4775   0.2918230E-001
      0.4800   0.2917142E-001
      0.4825   0.2916049E-001
      0.4850   0.2914949E-001
      0.4875   0.2913844E-001
      0.4900   0.2912733E-001
      0.4925   0.2911616E-001
      0.4950   0.2910493E-001
      0.4975   0.2909364E-001
      0.5000   0.2908230E-001
      0.5025   0.2907089E-001
      0.5050   0.2905943E-001
      0.5075   0.2904791E-001
      0.5100   0.2903633E-001
      0.5125   0.2902470E-001
      0.5150   0.2901300E-001
      0.5175   0.2900125E-001
      0.5200   0.2898944E-001
      0.5225   0.2897757E-001
      0.5250   0.2896564E-001
      0.5275   0.2895365E-001
      0.5300   0.2894160E-001
      0.5325   0.2892950E-001
      0.5350   0.2891733E-001
      0.5375   0.2890511E-001
      0.5400   0.2889283E-001
      0.5425   0.2888049E-001
      0.5450   0.2886809E-001
      0.5475   0.2885563E-001
      0.5500   0.2884312E-001
      0.5525   0.2883054E-001
      0.5550   0.2881791E-001
      0.5575   0.2880522E-001
      0.5600   0.2879246E-001
      0.5625   0.2877965E-001
      0.5650   0.2876678E-001
      0.5675   0.2875386E-001
      0.5700   0.2874087E-001
      0.5725   0.2872782E-001
      0.5750   0.2871472E-001
      0.5775   0.2870155E-001
      0.5800   0.2868833E-001
      0.5825   0.2867504E-001
      0.5850   0.2866170E-001
      0.5875   0.2864830E-001
      0.5900   0.2863484E-001
      0.5925   0.2862132E-001
      0.5950   0.2860774E-001
      0.5975   0.2859411E-001
      0.6000   0.2858041E-001
      0.6025   0.2856665E-001
      0.6050   0.2855284E-001
      0.6075   0.2853896E-001
      0.6100   0.2852503E-001
      0.6125   0.2851103E-001
      0.6150   0.2849698E-001
      0.6175   0.2848286E-001
      0.6200   0.2846869E-001
      0.6225   0.2845446E-001
      0.6250   0.2844017E-001
      0.6275   0.2842582E-001
      0.6300   0.2841141E-001
      0.6325   0.2839694E-001
      0.6350   0.2838241E-001
      0.6375   0.2836782E-001
      0.6400   0.2835317E-001
      0.6425   0.2833846E-001
      0.6450   0.2832369E-001
      0.6475   0.2830886E-001
      0.6500   0.2829397E-001
      0.6525   0.2827902E-001
      0.6550   0.2826401E-001
      0.6575   0.2824894E-001
      0.6600   0.2823382E-001
      0.6625   0.2821863E-001
      0.6650   0.2820338E-001
      0.6675   0.2818807E-001
      0.6700   0.2817270E-001
      0.6725   0.2815727E-001
      0.6750   0.2814179E-001
      0.6775   0.2812624E-001
      0.6800   0.2811063E-001
      0.6825   0.2809496E-001
      0.6850   0.2807923E-001
      0.6875   0.2806344E-001
      0.6900   0.2804759E-001
      0.6925   0.2803168E-001
      0.6950   0.2801571E-001
      0.6975   0.2799968E-001
      0.7000   0.2798359E-001
      0.7025   0.2796743E-001
      0.7050   0.2795122E-001
      0.7075   0.2793495E-001
      0.7100   0.2791862E-001
      0.7125   0.2790222E-001
      0.7150   0.2788577E-001
      0.7175   0.2786925E-001
      0.7200   0.2785268E-001
      0.7225   0.2783604E-001
      0.7250   0.2781934E-001
      0.7275   0.2780259E-001
      0.7300   0.2778577E-001
      0.7325   0.2776889E-001
      0.7350   0.2775195E-001
      0.7375   0.2773495E-001
      0.7400   0.2771788E-001
      0.7425   0.2770076E-001
      0.7450   0.2768358E-001
      0.7475   0.2766633E-001
      0.7500   0.2764903E-001
      0.7525   0.2763166E-001
      0.7550   0.2761423E-001
      0.7575   0.2759674E-001
      0.7600   0.2757919E-001
      0.7625   0.2756158E-001
      0.7650   0.2754391E-001
      0.7675   0.2752618E-001
      0.7700   0.2750838E-001
      0.7725   0.2749053E-001
      0.7750   0.2747261E-001
      0.7775   0.2745463E-001
      0.7800   0.2743659E-001
      0.7825   0.2741849E-001
      0.7850   0.2740033E-001
      0.7875   0.2738210E-001
      0.7900   0.2736382E-001
      0.7925   0.2734547E-001
      0.7950   0.2732706E-001
      0.7975   0.2730859E-001
      0.8000   0.2729006E-001
      0.8025   0.2727146E-001
      0.8050   0.2725281E-001
      0.8075   0.2723409E-001
      0.8100   0.2721531E-001
      0.8125   0.2719647E-001
      0.8150   0.2717757E-001
      0.8175   0.2715861E-001
      0.8200   0.2713958E-001
      0.8225   0.2712049E-001
      0.8250   0.2710134E-001
      0.8275   0.2708213E-001
      0.8300   0.2706286E-001
      0.8325   0.2704352E-001
      0.8350   0.2702412E-001
      0.8375   0.2700466E-001
      0.8400   0.2698514E-001
      0.8425   0.2696556E-001
      0.8450   0.2694591E-001
      0.8475   0.2692620E-001
      0.8500   0.2690643E-001
      0.8525   0.2688660E-001
      0.8550   0.2686670E-001
      0.8575   0.2684675E-001
      0.8600   0.2682673E-001
      0.8625   0.2680664E-001
      0.8650   0.2678650E-001
      0.8675   0.2676629E-001
      0.8700   0.2674602E-001
      0.8725   0.2672569E-001
      0.8750   0.2670530E-001
      0.8775   0.2668484E-001
      0.8800   0.2666432E-001
      0.8825   0.2664374E-001
      0.8850   0.2662309E-001
      0.8875   0.2660238E-001
      0.8900   0.2658161E-001
      0.8925   0.2656078E-001
      0.8950   0.2653988E-001
      0.8975   0.2651893E-001
      0.9000   0.2649790E-001
      0.9025   0.2647682E-001
      0.9050   0.2645567E-001
      0.9075   0.2643446E-001
      0.9100   0.2641319E-001
      0.9125   0.2639185E-001
      0.9150   0.2637046E-001
      0.9175   0.2634899E-001
      0.9200   0.2632747E-001
      0.9225   0.2630588E-001
      0.9250   0.2628423E-001
      0.9275   0.2626251E-001
      0.9300   0.2624074E-001
      0.9325   0.2621890E-001
      0.9350   0.2619699E-001
      0.9375   0.2617503E-001
      0.9400   0.2615299E-001
      0.9425   0.2613090E-001
      0.9450   0.2610874E-001
      0.9475   0.2608652E-001
      0.9500   0.2606424E-001
      0.9525   0.2604189E-001
      0.9550   0.2601948E-001
      0.9575   0.2599701E-001
      0.9600   0.2597447E-001
      0.9625   0.2595187E-001
      0.9650   0.2592920E-001
      0.9675   0.2590648E-001
      0.9700   0.2588368E-001
      0.9725   0.2586083E-001
      0.9750   0.2583791E-001
      0.9775   0.2581493E-001
      0.9800   0.2579188E-001
      0.9825   0.2576877E-001
      0.9850   0.2574560E-001
      0.9875   0.2572236E-001
      0.9900   0.2569906E-001
      0.9925   0.2567569E-001
      0.9950   0.2565226E-001
      0.9975   0.2562877E-001
      1.0000   0.2560521E-001
      1.0025   0.2558159E-001
      1.0050   0.2555791E-001
      1.0075   0.2553416E-001
      1.0100   0.2551034E-001
      1.0125   0.2548647E-001
      1.0150   0.2546253E-001
      1.0175   0.2543852E-001
      1.0200   0.2541445E-001
      1.0225   0.2539032E-001
      1.0250   0.2536612E-001
      1.0275   0.2534186E-001
      1.0300   0.2531754E-001
      1.0325   0.2529315E-001
      1.0350   0.2526869E-001
      1.0375   0.2524418E-001
      1.0400   0.2521959E-001
      1.0425   0.2519495E-001
      1.0450   0.2517024E-001
      1.0475   0.2514546E-001
      1.0500   0.2512062E-001
      1.0525   0.2509572E-001
      1.0550   0.2507075E-001
      1.0575   0.2504572E-001
      1.0600   0.2502062E-001
      1.0625   0.2499546E-001
      1.0650   0.2497023E-001
      1.0675   0.2494494E-001
      1.0700   0.2491959E-001
      1.0725   0.2489417E-001
      1.0750   0.2486869E-001
      1.0775   0.2484314E-001
      1.0800   0.2481753E-001
      1.0825   0.2479185E-001
      1.0850   0.2476611E-001
      1.0875   0.2474030E-001
      1.0900   0.2471443E-001
      1.0925   0.2468849E-001
      1.0950   0.2466249E-001
      1.0975   0.2463643E-001
      1.1000   0.2461030E-001
      1.1025   0.2458411E-001
      1.1050   0.2455785E-001
      1.1075   0.2453153E-001
      1.1100   0.2450514E-001
      1.1125   0.2447869E-001
      1.1150   0.2445217E-001
      1.1175   0.2442559E-001
      1.1200   0.2439894E-001
      1.1225   0.2437223E-001
      1.1250   0.2434545E-001
      1.1275   0.2431861E-001
      1.1300   0.2429171E-001
      1.1325   0.2426474E-001
      1.1350   0.2423770E-001
      1.1375   0.2421060E-001
      1.1400   0.2418344E-001
      1.1425   0.2415621E-001
      1.1450   0.2412892E-001
      1.1475   0.2410156E-001
      1.1500   0.2407413E-001
      1.1525   0.2404665E-001
      1.1550   0.2401909E-001
      1.1575   0.2399148E-001
      1.1600   0.2396379E-001
      1.1625   0.2393605E-001
      1.1650   0.2390824E-001
      1.1675   0.2388036E-001
      1.1700   0.2385242E-001
      1.1725   0.2382441E-001
      1.1750   0.2379634E-001
      1.1775   0.2376821E-001
      1.1800   0.2374000E-001
      1.1825   0.2371174E-001
      1.1850   0.2368341E-001
      1.1875   0.2365502E-001
      1.1900   0.2362656E-001
      1.1925   0.2359803E-001
      1.1950   0.2356944E-001
      1.1975   0.2354079E-001
      1.2000   0.2351207E-001
      1.2025   0.2348329E-001
      1.2050   0.2345444E-001
      1.2075   0.2342553E-001
      1.2100   0.2339655E-001
      1.2125   0.2336751E-001
      1.2150   0.2333841E-001
      1.2175   0.2330924E-001
      1.2200   0.2328000E-001
      1.2225   0.2325070E-001
      1.2250   0.2322134E-001
      1.2275   0.2319191E-001
      1.2300   0.2316242E-001
      1.2325   0.2313286E-001
      1.2350   0.2310324E-001
      1.2375   0.2307355E-001
      1.2400   0.2304380E-001
      1.2425   0.2301398E-001
      1.2450   0.2298410E-001
      1.2475   0.2295416E-001
      1.2500   0.2292415E-001
      1.2525   0.2289408E-001
      1.2550   0.2286394E-001
      1.2575   0.2283374E-001
      1.2600   0.2280347E-001
      1.2625   0.2277314E-001
      1.2650   0.2274275E-001
      1.2675   0.2271229E-001
      1.2700   0.2268177E-001
      1.2725   0.2265118E-001
      1.2750   0.2262053E-001
      1.2775   0.2258982E-001
      1.2800   0.2255904E-001
      1.2825   0.2252819E-001
      1.2850   0.2249729E-001
      1.2875   0.2246632E-001
      1.2900   0.2243528E-001
      1.2925   0.2240419E-001
      1.2950   0.2237302E-001
      1.2975   0.2234180E-001
      1.3000   0.2231051E-001
      1.3025   0.2227916E-001
      1.3050   0.2224774E-001
      1.3075   0.2221626E-001
      1.3100   0.2218472E-001
      1.3125   0.2215311E-001
      1.3150   0.2212144E-001
      1.3175   0.2208970E-001
      1.3200   0.2205791E-001
      1.3225   0.2202605E-001
      1.3250   0.2199412E-001
      1.3275   0.2196214E-001
      1.3300   0.2193009E-001
      1.3325   0.2189797E-001
      1.3350   0.2186580E-001
      1.3375   0.2183356E-001
      1.3400   0.2180126E-001
      1.3425   0.2176889E-001
      1.3450   0.2173646E-001
      1.3475   0.2170397E-001
      1.3500   0.2167142E-001
      1.3525   0.2163881E-001
      1.3550   0.2160613E-001
      1.3575   0.2157339E-001
      1.3600   0.2154059E-001
      1.3625   0.2150772E-001
      1.3650   0.2147479E-001
      1.3675   0.2144180E-001
      1.3700   0.2140875E-001
      1.3725   0.2137564E-001
      1.3750   0.2134246E-001
      1.3775   0.2130923E-001
      1.3800   0.2127593E-001
      1.3825   0.2124257E-001
      1.3850   0.2120915E-001
      1.3875   0.2117566E-001
      1.3900   0.2114212E-001
      1.3925   0.2110851E-001
      1.3950   0.2107484E-001
      1.3975   0.2104111E-001
      1.4000   0.2100732E-001
      1.4025   0.2097347E-001
      1.4050   0.2093956E-001
      1.4075   0.2090559E-001
      1.4100   0.2087155E-001
      1.4125   0.2083746E-001
      1.4150   0.2080330E-001
      1.4175   0.2076909E-001
      1.4200   0.2073481E-001
      1.4225   0.2070047E-001
      1.4250   0.2066608E-001
      1.4275   0.2063162E-001
      1.4300   0.2059711E-001
      1.4325   0.2056253E-001
      1.4350   0.2052789E-001
      1.4375   0.2049320E-001
      1.4400   0.2045844E-001
      1.4425   0.2042363E-001
      1.4450   0.2038876E-001
      1.4475   0.2035382E-001
      1.4500   0.2031883E-001
      1.4525   0.2028378E-001
      1.4550   0.2024867E-001
      1.4575   0.2021350E-001
      1.4600   0.2017827E-001
      1.4625   0.2014299E-001
      1.4650   0.2010764E-001
      1.4675   0.2007224E-001
      1.4700   0.2003678E-001
      1.4725   0.2000127E-001
      1.4750   0.1996569E-001
      1.4775   0.1993006E-001
      1.4800   0.1989437E-001
      1.4825   0.1985862E-001
      1.4850   0.1982281E-001
      1.4875   0.1978695E-001
      1.4900   0.1975103E-001
      1.4925   0.1971505E-001
      1.4950   0.1967902E-001
      1.4975   0.1964293E-001
      1.5000   0.1960678E-001
      1.5025   0.1957058E-001
      1.5050   0.1953432E-001
      1.5075   0.1949801E-001
      1.5100   0.1946164E-001
      1.5125   0.1942521E-001
      1.5150   0.1938873E-001
      1.5175   0.1935220E-001
      1.5200   0.1931560E-001
      1.5225   0.1927896E-001
      1.5250   0.1924226E-001
      1.5275   0.1920550E-001
      1.5300   0.1916869E-001
      1.5325   0.1913183E-001
      1.5350   0.1909491E-001
      1.5375   0.1905794E-001
      1.5400   0.1902091E-001
      1.5425   0.1898383E-001
      1.5450   0.1894670E-001
      1.5475   0.1890951E-001
      1.5500   0.1887227E-001
      1.5525   0.1883498E-001
      1.5550   0.1879763E-001
      1.5575   0.1876024E-001
      1.5600   0.1872279E-001
      1.5625   0.1868529E-001
      1.5650   0.1864773E-001
      1.5675   0.1861013E-001
      1.5700   0.1857247E-001
      1.5725   0.1853476E-001
      1.5750   0.1849701E-001
      1.5775   0.1845920E-001
      1.5800   0.1842134E-001
      1.5825   0.1838343E-001
      1.5850   0.1834547E-001
      1.5875   0.1830746E-001
      1.5900   0.1826940E-001
      1.5925   0.1823129E-001
      1.5950   0.1819313E-001
      1.5975   0.1815492E-001
      1.6000   0.1811666E-001
      1.6025   0.1807836E-001
      1.6050   0.1804000E-001
      1.6075   0.1800160E-001
      1.6100   0.1796315E-001
      1.6125   0.1792465E-001
      1.6150   0.1788611E-001
      1.6175   0.1784752E-001
      1.6200   0.1780888E-001
      1.6225   0.1777019E-001
      1.6250   0.1773146E-001
      1.6275   0.1769268E-001
      1.6300   0.1765385E-001
      1.6325   0.1761498E-001
      1.6350   0.1757607E-001
      1.6375   0.1753711E-001
      1.6400   0.1749810E-001
      1.6425   0.1745905E-001
      1.6450   0.1741996E-001
      1.6475   0.1738082E-001
      1.6500   0.1734164E-001
      1.6525   0.1730241E-001
      1.6550   0.1726314E-001
      1.6575   0.1722383E-001
      1.6600   0.1718447E-001
      1.6625   0.1714507E-001
      1.6650   0.1710563E-001
      1.6675   0.1706615E-001
      1.6700   0.1702663E-001
      1.6725   0.1698706E-001
      1.6750   0.1694746E-001
      1.6775   0.1690781E-001
      1.6800   0.1686812E-001
      1.6825   0.1682840E-001
      1.6850   0.1678863E-001
      1.6875   0.1674882E-001
      1.6900   0.1670898E-001
      1.6925   0.1666909E-001
      1.6950   0.1662917E-001
      1.6975   0.1658921E-001
      1.7000   0.1654921E-001
      1.7025   0.1650917E-001
      1.7050   0.1646909E-001
      1.7075   0.1642898E-001
      1.7100   0.1638883E-001
      1.7125   0.1634865E-001
      1.7150   0.1630843E-001
      1.7175   0.1626817E-001
      1.7200   0.1622788E-001
      1.7225   0.1618755E-001
      1.7250   0.1614719E-001
      1.7275   0.1610680E-001
      1.7300   0.1606637E-001
      1.7325   0.1602590E-001
      1.7350   0.1598541E-001
      1.7375   0.1594488E-001
      1.7400   0.1590431E-001
      1.7425   0.1586372E-001
      1.7450   0.1582309E-001
      1.7475   0.1578244E-001
      1.7500   0.1574175E-001
      1.7525   0.1570103E-001
      1.7550   0.1566028E-001
      1.7575   0.1561950E-001
      1.7600   0.1557869E-001
      1.7625   0.1553785E-001
      1.7650   0.1549698E-001
      1.7675   0.1545608E-001
      1.7700   0.1541515E-001
      1.7725   0.1537420E-001
      1.7750   0.1533322E-001
      1.7775   0.1529221E-001
      1.7800   0.1525118E-001
      1.7825   0.1521012E-001
      1.7850   0.1516903E-001
      1.7875   0.1512792E-001
      1.7900   0.1508678E-001
      1.7925   0.1504562E-001
      1.7950   0.1500444E-001
      1.7975   0.1496323E-001
      1.8000   0.1492199E-001
      1.8025   0.1488074E-001
      1.8050   0.1483946E-001
      1.8075   0.1479816E-001
      1.8100   0.1475684E-001
      1.8125   0.1471549E-001
      1.8150   0.1467413E-001
      1.8175   0.1463274E-001
      1.8200   0.1459134E-001
      1.8225   0.1454991E-001
      1.8250   0.1450847E-001
      1.8275   0.1446700E-001
      1.8300   0.1442552E-001
      1.8325   0.1438402E-001
      1.8350   0.1434251E-001
      1.8375   0.1430097E-001
      1.8400   0.1425942E-001
      1.8425   0.1421785E-001
      1.8450   0.1417627E-001
      1.8475   0.1413467E-001
      1.8500   0.1409306E-001
      1.8525   0.1405144E-001
      1.8550   0.1400979E-001
      1.8575   0.1396814E-001
      1.8600   0.1392647E-001
      1.8625   0.1388479E-001
      1.8650   0.1384310E-001
      1.8675   0.1380140E-001
      1.8700   0.1375968E-001
      1.8725   0.1371796E-001
      1.8750   0.1367622E-001
      1.8775   0.1363448E-001
      1.8800   0.1359273E-001
      1.8825   0.1355096E-001
      1.8850   0.1350919E-001
      1.8875   0.1346741E-001
      1.8900   0.1342563E-001
      1.8925   0.1338384E-001
      1.8950   0.1334204E-001
      1.8975   0.1330023E-001
      1.9000   0.1325842E-001
      1.9025   0.1321661E-001
      1.9050   0.1317479E-001
      1.9075   0.1313296E-001
      1.9100   0.1309114E-001
      1.9125   0.1304931E-001
      1.9150   0.1300748E-001
      1.9175   0.1296564E-001
      1.9200   0.1292381E-001
      1.9225   0.1288197E-001
      1.9250   0.1284014E-001
      1.9275   0.1279830E-001
      1.9300   0.1275647E-001
      1.9325   0.1271463E-001
      1.9350   0.1267280E-001
      1.9375   0.1263097E-001
      1.9400   0.1258915E-001
      1.9425   0.1254732E-001
      1.9450   0.1250551E-001
      1.9475   0.1246369E-001
      1.9500   0.1242188E-001
      1.9525   0.1238008E-001
      1.9550   0.1233828E-001
      1.9575   0.1229649E-001
      1.9600   0.1225470E-001
      1.9625   0.1221293E-001
      1.9650   0.1217116E-001
      1.9675   0.1212940E-001
      1.9700   0.1208765E-001
      1.9725   0.1204590E-001
      1.9750   0.1200417E-001
      1.9775   0.1196245E-001
      1.9800   0.1192074E-001
      1.9825   0.1187905E-001
      1.9850   0.1183736E-001
      1.9875   0.1179569E-001
      1.9900   0.1175404E-001
      1.9925   0.1171239E-001
      1.9950   0.1167076E-001
      1.9975   0.1162915E-001
      2.0000   0.1158755E-001
      2.0025   0.1154597E-001
      2.0050   0.1150441E-001
      2.0075   0.1146286E-001
      2.0100   0.1142133E-001
      2.0125   0.1137982E-001
      2.0150   0.1133833E-001
      2.0175   0.1129686E-001
      2.0200   0.1125541E-001
      2.0225   0.1121398E-001
      2.0250   0.1117257E-001
      2.0275   0.1113118E-001
      2.0300   0.1108982E-001
      2.0325   0.1104848E-001
      2.0350   0.1100716E-001
      2.0375   0.1096587E-001
      2.0400   0.1092460E-001
      2.0425   0.1088336E-001
      2.0450   0.1084214E-001
      2.0475   0.1080095E-001
      2.0500   0.1075979E-001
      2.0525   0.1071865E-001
      2.0550   0.1067754E-001
      2.0575   0.1063646E-001
      2.0600   0.1059542E-001
      2.0625   0.1055440E-001
      2.0650   0.1051341E-001
      2.0675   0.1047245E-001
      2.0700   0.1043152E-001
      2.0725   0.1039063E-001
      2.0750   0.1034977E-001
      2.0775   0.1030894E-001
      2.0800   0.1026815E-001
      2.0825   0.1022739E-001
      2.0850   0.1018667E-001
      2.0875   0.1014598E-001
      2.0900   0.1010533E-001
      2.0925   0.1006472E-001
      2.0950   0.1002414E-001
      2.0975   0.9983603E-002
      2.1000   0.9943103E-002
      2.1025   0.9902643E-002
      2.1050   0.9862222E-002
      2.1075   0.9821841E-002
      2.1100   0.9781502E-002
      2.1125   0.9741204E-002
      2.1150   0.9700948E-002
      2.1175   0.9660735E-002
      2.1200   0.9620566E-002
      2.1225   0.9580440E-002
      2.1250   0.9540358E-002
      2.1275   0.9500322E-002
      2.1300   0.9460331E-002
      2.1325   0.9420386E-002
      2.1350   0.9380488E-002
      2.1375   0.9340637E-002
      2.1400   0.9300834E-002
      2.1425   0.9261080E-002
      2.1450   0.9221375E-002
      2.1475   0.9181719E-002
      2.1500   0.9142113E-002
      2.1525   0.9102558E-002
      2.1550   0.9063055E-002
      2.1575   0.9023603E-002
      2.1600   0.8984204E-002
      2.1625   0.8944857E-002
      2.1650   0.8905565E-002
      2.1675   0.8866326E-002
      2.1700   0.8827142E-002
      2.1725   0.8788013E-002
      2.1750   0.8748941E-002
      2.1775   0.8709924E-002
      2.1800   0.8670965E-002
      2.1825   0.8632063E-002
      2.1850   0.8593219E-002
      2.1875   0.8554433E-002
      2.1900   0.8515707E-002
      2.1925   0.8477041E-002
      2.1950   0.8438434E-002
      2.1975   0.8399889E-002
      2.2000   0.8361405E-002
      2.2025   0.8322983E-002
      2.2050   0.8284623E-002
      2.2075   0.8246327E-002
      2.2100   0.8208094E-002
      2.2125   0.8169925E-002
      2.2150   0.8131820E-002
      2.2175   0.8093781E-002
      2.2200   0.8055808E-002
      2.2225   0.8017901E-002
      2.2250   0.7980060E-002
      2.2275   0.7942287E-002
      2.2300   0.7904582E-002
      2.2325   0.7866945E-002
      2.2350   0.7829377E-002
      2.2375   0.7791878E-002
      2.2400   0.7754449E-002
      2.2425   0.7717091E-002
      2.2450   0.7679804E-002
      2.2475   0.7642588E-002
      2.2500   0.7605444E-002
      2.2525   0.7568373E-002
      2.2550   0.7531374E-002
      2.2575   0.7494449E-002
      2.2600   0.7457599E-002
      2.2625   0.7420822E-002
      2.2650   0.7384121E-002
      2.2675   0.7347495E-002
      2.2700   0.7310946E-002
      2.2725   0.7274472E-002
      2.2750   0.7238076E-002
      2.2775   0.7201757E-002
      2.2800   0.7165517E-002
      2.2825   0.7129354E-002
      2.2850   0.7093271E-002
      2.2875   0.7057267E-002
      2.2900   0.7021343E-002
      2.2925   0.6985499E-002
      2.2950   0.6949736E-002
      2.2975   0.6914055E-002
      2.3000   0.6878455E-002
      2.3025   0.6842937E-002
      2.3050   0.6807502E-002
      2.3075   0.6772150E-002
      2.3100   0.6736882E-002
      2.3125   0.6701698E-002
      2.3150   0.6666598E-002
      2.3175   0.6631583E-002
      2.3200   0.6596653E-002
      2.3225   0.6561809E-002
      2.3250   0.6527052E-002
      2.3275   0.6492381E-002
      2.3300   0.6457797E-002
      2.3325   0.6423301E-002
      2.3350   0.6388892E-002
      2.3375   0.6354572E-002
      2.3400   0.6320341E-002
      2.3425   0.6286199E-002
      2.3450   0.6252146E-002
      2.3475   0.6218183E-002
      2.3500   0.6184311E-002
      2.3525   0.6150529E-002
      2.3550   0.6116839E-002
      2.3575   0.6083240E-002
      2.3600   0.6049733E-002
      2.3625   0.6016319E-002
      2.3650   0.5982997E-002
      2.3675   0.5949768E-002
      2.3700   0.5916633E-002
      2.3725   0.5883591E-002
      2.3750   0.5850644E-002
      2.3775   0.5817791E-002
      2.3800   0.5785033E-002
      2.3825   0.5752371E-002
      2.3850   0.5719804E-002
      2.3875   0.5687332E-002
      2.3900   0.5654958E-002
      2.3925   0.5622679E-002
      2.3950   0.5590498E-002
      2.3975   0.5558414E-002
      2.4000   0.5526428E-002
      2.4025   0.5494540E-002
      2.4050   0.5462749E-002
      2.4075   0.5431058E-002
      2.4100   0.5399465E-002
      2.4125   0.5367972E-002
      2.4150   0.5336578E-002
      2.4175   0.5305284E-002
      2.4200   0.5274090E-002
      2.4225   0.5242996E-002
      2.4250   0.5212003E-002
      2.4275   0.5181111E-002
      2.4300   0.5150320E-002
      2.4325   0.5119631E-002
      2.4350   0.5089043E-002
      2.4375   0.5058558E-002
      2.4400   0.5028175E-002
      2.4425   0.4997894E-002
      2.4450   0.4967716E-002
      2.4475   0.4937641E-002
      2.4500   0.4907670E-002
      2.4525   0.4877802E-002
      2.4550   0.4848038E-002
      2.4575   0.4818378E-002
      2.4600   0.4788822E-002
      2.4625   0.4759371E-002
      2.4650   0.4730024E-002
      2.4675   0.4700782E-002
      2.4700   0.4671646E-002
      2.4725   0.4642614E-002
      2.4750   0.4613689E-002
      2.4775   0.4584869E-002
      2.4800   0.4556155E-002
      2.4825   0.4527547E-002
      2.4850   0.4499045E-002
      2.4875   0.4470650E-002
      2.4900   0.4442361E-002
      2.4925   0.4414179E-002
      2.4950   0.4386104E-002
      2.4975   0.4358137E-002
      2.5000   0.4330277E-002
      2.5025   0.4302524E-002
      2.5050   0.4274878E-002
      2.5075   0.4247341E-002
      2.5100   0.4219911E-002
      2.5125   0.4192590E-002
      2.5150   0.4165377E-002
      2.5175   0.4138271E-002
      2.5200   0.4111275E-002
      2.5225   0.4084387E-002
      2.5250   0.4057607E-002
      2.5275   0.4030937E-002
      2.5300   0.4004375E-002
      2.5325   0.3977922E-002
      2.5350   0.3951578E-002
      2.5375   0.3925343E-002
      2.5400   0.3899218E-002
      2.5425   0.3873202E-002
      2.5450   0.3847295E-002
      2.5475   0.3821498E-002
      2.5500   0.3795811E-002
      2.5525   0.3770233E-002
      2.5550   0.3744764E-002
      2.5575   0.3719406E-002
      2.5600   0.3694157E-002
      2.5625   0.3669018E-002
      2.5650   0.3643989E-002
      2.5675   0.3619070E-002
      2.5700   0.3594260E-002
      2.5725   0.3569561E-002
      2.5750   0.3544972E-002
      2.5775   0.3520493E-002
      2.5800   0.3496124E-002
      2.5825   0.3471865E-002
      2.5850   0.3447715E-002
      2.5875   0.3423677E-002
      2.5900   0.3399748E-002
      2.5925   0.3375929E-002
      2.5950   0.3352220E-002
      2.5975   0.3328621E-002
      2.6000   0.3305133E-002
      2.6025   0.3281754E-002
      2.6050   0.3258486E-002
      2.6075   0.3235327E-002
      2.6100   0.3212278E-002
      2.6125   0.3189339E-002
      2.6150   0.3166510E-002
      2.6175   0.3143791E-002
      2.6200   0.3121181E-002
      2.6225   0.3098682E-002
      2.6250   0.3076291E-002
      2.6275   0.3054011E-002
      2.6300   0.3031840E-002
      2.6325   0.3009778E-002
      2.6350   0.2987826E-002
      2.6375   0.2965983E-002
      2.6400   0.2944249E-002
      2.6425   0.2922624E-002
      2.6450   0.2901108E-002
      2.6475   0.2879701E-002
      2.6500   0.2858403E-002
      2.6525   0.2837214E-002
      2.6550   0.2816134E-002
      2.6575   0.2795161E-002
      2.6600   0.2774298E-002
      2.6625   0.2753542E-002
      2.6650   0.2732895E-002
      2.6675   0.2712355E-002
      2.6700   0.2691924E-002
      2.6725   0.2671600E-002
      2.6750   0.2651384E-002
      2.6775   0.2631276E-002
      2.6800   0.2611274E-002
      2.6825   0.2591380E-002
      2.6850   0.2571593E-002
      2.6875   0.2551913E-002
      2.6900   0.2532340E-002
      2.6925   0.2512873E-002
      2.6950   0.2493513E-002
      2.6975   0.2474258E-002
      2.7000   0.2455110E-002
      2.7025   0.2436068E-002
      2.7050   0.2417131E-002
      2.7075   0.2398300E-002
      2.7100   0.2379574E-002
      2.7125   0.2360954E-002
      2.7150   0.2342438E-002
      2.7175   0.2324027E-002
      2.7200   0.2305721E-002
      2.7225   0.2287518E-002
      2.7250   0.2269421E-002
      2.7275   0.2251426E-002
      2.7300   0.2233536E-002
      2.7325   0.2215749E-002
      2.7350   0.2198066E-002
      2.7375   0.2180485E-002
      2.7400   0.2163008E-002
      2.7425   0.2145632E-002
      2.7450   0.2128360E-002
      2.7475   0.2111189E-002
      2.7500   0.2094120E-002
      2.7525   0.2077153E-002
      2.7550   0.2060288E-002
      2.7575   0.2043523E-002
      2.7600   0.2026860E-002
      2.7625   0.2010297E-002
      2.7650   0.1993834E-002
      2.7675   0.1977472E-002
      2.7700   0.1961210E-002
      2.7725   0.1945047E-002
      2.7750   0.1928983E-002
      2.7775   0.1913019E-002
      2.7800   0.1897154E-002
      2.7825   0.1881387E-002
      2.7850   0.1865718E-002
      2.7875   0.1850147E-002
      2.7900   0.1834674E-002
      2.7925   0.1819299E-002
      2.7950   0.1804021E-002
      2.7975   0.1788839E-002
      2.8000   0.1773754E-002
      2.8025   0.1758765E-002
      2.8050   0.1743873E-002
      2.8075   0.1729076E-002
      2.8100   0.1714374E-002
      2.8125   0.1699768E-002
      2.8150   0.1685256E-002
      2.8175   0.1670839E-002
      2.8200   0.1656516E-002
      2.8225   0.1642287E-002
      2.8250   0.1628151E-002
      2.8275   0.1614109E-002
      2.8300   0.1600159E-002
      2.8325   0.1586302E-002
      2.8350   0.1572538E-002
      2.8375   0.1558865E-002
      2.8400   0.1545284E-002
      2.8425   0.1531795E-002
      2.8450   0.1518396E-002
      2.8475   0.1505088E-002
      2.8500   0.1491870E-002
      2.8525   0.1478743E-002
      2.8550   0.1465705E-002
      2.8575   0.1452756E-002
      2.8600   0.1439897E-002
      2.8625   0.1427126E-002
      2.8650   0.1414443E-002
      2.8675   0.1401848E-002
      2.8700   0.1389341E-002
      2.8725   0.1376922E-002
      2.8750   0.1364589E-002
      2.8775   0.1352343E-002
      2.8800   0.1340183E-002
      2.8825   0.1328109E-002
      2.8850   0.1316120E-002
      2.8875   0.1304217E-002
      2.8900   0.1292398E-002
      2.8925   0.1280665E-002
      2.8950   0.1269015E-002
      2.8975   0.1257449E-002
      2.9000   0.1245966E-002
      2.9025   0.1234567E-002
      2.9050   0.1223250E-002
      2.9075   0.1212015E-002
      2.9100   0.1200863E-002
      2.9125   0.1189792E-002
      2.9150   0.1178803E-002
      2.9175   0.1167894E-002
      2.9200   0.1157066E-002
      2.9225   0.1146318E-002
      2.9250   0.1135650E-002
      2.9275   0.1125061E-002
      2.9300   0.1114551E-002
      2.9325   0.1104120E-002
      2.9350   0.1093768E-002
      2.9375   0.1083493E-002
      2.9400   0.1073296E-002
      2.9425   0.1063176E-002
      2.9450   0.1053133E-002
      2.9475   0.1043166E-002
      2.9500   0.1033276E-002
      2.9525   0.1023461E-002
      2.9550   0.1013722E-002
      2.9575   0.1004057E-002
      2.9600   0.9944676E-003
      2.9625   0.9849521E-003
      2.9650   0.9755104E-003
      2.9675   0.9661422E-003
      2.9700   0.9568471E-003
      2.9725   0.9476247E-003
      2.9750   0.9384747E-003
      2.9775   0.9293967E-003
      2.9800   0.9203903E-003
      2.9825   0.9114551E-003
      2.9850   0.9025908E-003
      2.9875   0.8937969E-003
      2.9900   0.8850731E-003
      2.9925   0.8764191E-003
      2.9950   0.8678344E-003
      2.9975   0.8593187E-003
      3.0000   0.8508716E-003
      3.0025   0.8424927E-003
      3.0050   0.8341816E-003
      3.0075   0.8259380E-003
      3.0100   0.8177615E-003
      3.0125   0.8096517E-003
      3.0150   0.8016083E-003
      3.0175   0.7936308E-003
      3.0200   0.7857189E-003
      3.0225   0.7778722E-003
      3.0250   0.7700904E-003
      3.0275   0.7623730E-003
      3.0300   0.7547197E-003
      3.0325   0.7471302E-003
      3.0350   0.7396039E-003
      3.0375   0.7321407E-003
      3.0400   0.7247400E-003
      3.0425   0.7174016E-003
      3.0450   0.7101251E-003
      3.0475   0.7029100E-003
      3.0500   0.6957560E-003
      3.0525   0.6886628E-003
      3.0550   0.6816299E-003
      3.0575   0.6746571E-003
      3.0600   0.6677439E-003
      3.0625   0.6608900E-003
      3.0650   0.6540949E-003
      3.0675   0.6473585E-003
      3.0700   0.6406801E-003
      3.0725   0.6340596E-003
      3.0750   0.6274966E-003
      3.0775   0.6209906E-003
      3.0800   0.6145413E-003
      3.0825   0.6081484E-003
      3.0850   0.6018115E-003
      3.0875   0.5955302E-003
      3.0900   0.5893041E-003
      3.0925   0.5831330E-003
      3.0950   0.5770165E-003
      3.0975   0.5709541E-003
      3.1000   0.5649456E-003
      3.1025   0.5589906E-003
      3.1050   0.5530887E-003
      3.1075   0.5472396E-003
      3.1100   0.5414429E-003
      3.1125   0.5356982E-003
      3.1150   0.5300053E-003
      3.1175   0.5243638E-003
      3.1200   0.5187733E-003
      3.1225   0.5132335E-003
      3.1250   0.5077440E-003
      3.1275   0.5023045E-003
      3.1300   0.4969146E-003
      3.1325   0.4915740E-003
      3.1350   0.4862824E-003
      3.1375   0.4810394E-003
      3.1400   0.4758446E-003
      3.1425   0.4706978E-003
      3.1450   0.4655985E-003
      3.1475   0.4605466E-003
      3.1500   0.4555415E-003
      3.1525   0.4505830E-003
      3.1550   0.4456708E-003
      3.1575   0.4408045E-003
      3.1600   0.4359838E-003
      3.1625   0.4312083E-003
      3.1650   0.4264778E-003
      3.1675   0.4217918E-003
      3.1700   0.4171502E-003
      3.1725   0.4125524E-003
      3.1750   0.4079983E-003
      3.1775   0.4034875E-003
      3.1800   0.3990197E-003
      3.1825   0.3945946E-003
      3.1850   0.3902118E-003
      3.1875   0.3858710E-003
      3.1900   0.3815719E-003
      3.1925   0.3773142E-003
      3.1950   0.3730976E-003
      3.1975   0.3689217E-003
      3.2000   0.3647863E-003
      3.2025   0.3606911E-003
      3.2050   0.3566357E-003
      3.2075   0.3526198E-003
      3.2100   0.3486431E-003
      3.2125   0.3447054E-003
      3.2150   0.3408062E-003
      3.2175   0.3369454E-003
      3.2200   0.3331226E-003
      3.2225   0.3293376E-003
      3.2250   0.3255899E-003
      3.2275   0.3218794E-003
      3.2300   0.3182057E-003
      3.2325   0.3145685E-003
      3.2350   0.3109676E-003
      3.2375   0.3074026E-003
      3.2400   0.3038733E-003
      3.2425   0.3003794E-003
      3.2450   0.2969205E-003
      3.2475   0.2934965E-003
      3.2500   0.2901070E-003
      3.2525   0.2867517E-003
      3.2550   0.2834304E-003
      3.2575   0.2801428E-003
      3.2600   0.2768886E-003
      3.2625   0.2736675E-003
      3.2650   0.2704793E-003
      3.2675   0.2673237E-003
      3.2700   0.2642003E-003
      3.2725   0.2611091E-003
      3.2750   0.2580496E-003
      3.2775   0.2550215E-003
      3.2800   0.2520248E-003
      3.2825   0.2490590E-003
      3.2850   0.2461239E-003
      3.2875   0.2432193E-003
      3.2900   0.2403449E-003
      3.2925   0.2375004E-003
      3.2950   0.2346856E-003
      3.2975   0.2319002E-003
      3.3000   0.2291440E-003
      3.3025   0.2264167E-003
      3.3050   0.2237180E-003
      3.3075   0.2210478E-003
      3.3100   0.2184058E-003
      3.3125   0.2157916E-003
      3.3150   0.2132052E-003
      3.3175   0.2106462E-003
      3.3200   0.2081144E-003
      3.3225   0.2056095E-003
      3.3250   0.2031314E-003
      3.3275   0.2006797E-003
      3.3300   0.1982543E-003
      3.3325   0.1958548E-003
      3.3350   0.1934812E-003
      3.3375   0.1911331E-003
      3.3400   0.1888103E-003
      3.3425   0.1865126E-003
      3.3450   0.1842397E-003
      3.3475   0.1819915E-003
      3.3500   0.1797677E-003
      3.3525   0.1775681E-003
      3.3550   0.1753924E-003
      3.3575   0.1732405E-003
      3.3600   0.1711121E-003
      3.3625   0.1690070E-003
      3.3650   0.1669250E-003
      3.3675   0.1648659E-003
      3.3700   0.1628295E-003
      3.3725   0.1608155E-003
      3.3750   0.1588238E-003
      3.3775   0.1568541E-003
      3.3800   0.1549062E-003
      3.3825   0.1529800E-003
      3.3850   0.1510751E-003
      3.3875   0.1491915E-003
      3.3900   0.1473290E-003
      3.3925   0.1454872E-003
      3.3950   0.1436661E-003
      3.3975   0.1418654E-003
      3.4000   0.1400849E-003
      3.4025   0.1383245E-003
      3.4050   0.1365839E-003
      3.4075   0.1348629E-003
      3.4100   0.1331615E-003
      3.4125   0.1314792E-003
      3.4150   0.1298161E-003
      3.4175   0.1281719E-003
      3.4200   0.1265464E-003
      3.4225   0.1249395E-003
      3.4250   0.1233509E-003
      3.4275   0.1217804E-003
      3.4300   0.1202280E-003
      3.4325   0.1186934E-003
      3.4350   0.1171764E-003
      3.4375   0.1156769E-003
      3.4400   0.1141947E-003
      3.4425   0.1127296E-003
      3.4450   0.1112815E-003
      3.4475   0.1098501E-003
      3.4500   0.1084354E-003
      3.4525   0.1070371E-003
      3.4550   0.1056551E-003
      3.4575   0.1042892E-003
      3.4600   0.1029393E-003
      3.4625   0.1016051E-003
      3.4650   0.1002866E-003
      3.4675   0.9898360E-004
      3.4700   0.9769589E-004
      3.4725   0.9642334E-004
      3.4750   0.9516579E-004
      3.4775   0.9392310E-004
      3.4800   0.9269511E-004
      3.4825   0.9148166E-004
      3.4850   0.9028262E-004
      3.4875   0.8909782E-004
      3.4900   0.8792712E-004
      3.4925   0.8677038E-004
      3.4950   0.8562745E-004
      3.4975   0.8449818E-004
      3.5000   0.8338244E-004
      3.5025   0.8228008E-004
      3.5050   0.8119096E-004
      3.5075   0.8011494E-004
      3.5100   0.7905189E-004
      3.5125   0.7800166E-004
      3.5150   0.7696412E-004
      3.5175   0.7593914E-004
      3.5200   0.7492659E-004
      3.5225   0.7392632E-004
      3.5250   0.7293822E-004
      3.5275   0.7196215E-004
      3.5300   0.7099797E-004
      3.5325   0.7004558E-004
      3.5350   0.6910482E-004
      3.5375   0.6817559E-004
      3.5400   0.6725776E-004
      3.5425   0.6635120E-004
      3.5450   0.6545580E-004
      3.5475   0.6457142E-004
      3.5500   0.6369796E-004
      3.5525   0.6283528E-004
      3.5550   0.6198328E-004
      3.5575   0.6114184E-004
      3.5600   0.6031084E-004
      3.5625   0.5949017E-004
      3.5650   0.5867971E-004
      3.5675   0.5787935E-004
      3.5700   0.5708899E-004
      3.5725   0.5630849E-004
      3.5750   0.5553777E-004
      3.5775   0.5477671E-004
      3.5800   0.5402521E-004
      3.5825   0.5328315E-004
      3.5850   0.5255043E-004
      3.5875   0.5182694E-004
      3.5900   0.5111259E-004
      3.5925   0.5040727E-004
      3.5950   0.4971088E-004
      3.5975   0.4902332E-004
      3.6000   0.4834449E-004
      3.6025   0.4767428E-004
      3.6050   0.4701261E-004
      3.6075   0.4635937E-004
      3.6100   0.4571447E-004
      3.6125   0.4507782E-004
      3.6150   0.4444931E-004
      3.6175   0.4382886E-004
      3.6200   0.4321638E-004
      3.6225   0.4261177E-004
      3.6250   0.4201494E-004
      3.6275   0.4142580E-004
      3.6300   0.4084427E-004
      3.6325   0.4027025E-004
      3.6350   0.3970366E-004
      3.6375   0.3914442E-004
      3.6400   0.3859243E-004
      3.6425   0.3804762E-004
      3.6450   0.3750989E-004
      3.6475   0.3697917E-004
      3.6500   0.3645538E-004
      3.6525   0.3593843E-004
      3.6550   0.3542824E-004
      3.6575   0.3492473E-004
      3.6600   0.3442783E-004
      3.6625   0.3393746E-004
      3.6650   0.3345353E-004
      3.6675   0.3297598E-004
      3.6700   0.3250473E-004
      3.6725   0.3203969E-004
      3.6750   0.3158081E-004
      3.6775   0.3112800E-004
      3.6800   0.3068120E-004
      3.6825   0.3024032E-004
      3.6850   0.2980531E-004
      3.6875   0.2937608E-004
      3.6900   0.2895258E-004
      3.6925   0.2853472E-004
      3.6950   0.2812245E-004
      3.6975   0.2771570E-004
      3.7000   0.2731439E-004
      3.7025   0.2691846E-004
      3.7050   0.2652785E-004
      3.7075   0.2614250E-004
      3.7100   0.2576233E-004
      3.7125   0.2538729E-004
      3.7150   0.2501731E-004
      3.7175   0.2465233E-004
      3.7200   0.2429229E-004
      3.7225   0.2393713E-004
      3.7250   0.2358679E-004
      3.7275   0.2324121E-004
      3.7300   0.2290032E-004
      3.7325   0.2256408E-004
      3.7350   0.2223243E-004
      3.7375   0.2190530E-004
      3.7400   0.2158265E-004
      3.7425   0.2126441E-004
      3.7450   0.2095053E-004
      3.7475   0.2064096E-004
      3.7500   0.2033564E-004
      3.7525   0.2003452E-004
      3.7550   0.1973755E-004
      3.7575   0.1944468E-004
      3.7600   0.1915585E-004
      3.7625   0.1887101E-004
      3.7650   0.1859011E-004
      3.7675   0.1831311E-004
      3.7700   0.1803995E-004
      3.7725   0.1777058E-004
      3.7750   0.1750496E-004
      3.7775   0.1724304E-004
      3.7800   0.1698477E-004
      3.7825   0.1673011E-004
      3.7850   0.1647901E-004
      3.7875   0.1623142E-004
      3.7900   0.1598730E-004
      3.7925   0.1574660E-004
      3.7950   0.1550929E-004
      3.7975   0.1527531E-004
      3.8000   0.1504462E-004
      3.8025   0.1481719E-004
      3.8050   0.1459296E-004
      3.8075   0.1437191E-004
      3.8100   0.1415398E-004
      3.8125   0.1393914E-004
      3.8150   0.1372734E-004
      3.8175   0.1351855E-004
      3.8200   0.1331273E-004
      3.8225   0.1310983E-004
      3.8250   0.1290983E-004
      3.8275   0.1271268E-004
      3.8300   0.1251834E-004
      3.8325   0.1232679E-004
      3.8350   0.1213797E-004
      3.8375   0.1195186E-004
      3.8400   0.1176842E-004
      3.8425   0.1158762E-004
      3.8450   0.1140941E-004
      3.8475   0.1123378E-004
      3.8500   0.1106067E-004
      3.8525   0.1089006E-004
      3.8550   0.1072191E-004
      3.8575   0.1055620E-004
      3.8600   0.1039289E-004
      3.8625   0.1023194E-004
      3.8650   0.1007333E-004
      3.8675   0.9917029E-005
      3.8700   0.9762997E-005
      3.8725   0.9611209E-005
      3.8750   0.9461634E-005
      3.8775   0.9314242E-005
      3.8800   0.9169004E-005
      3.8825   0.9025891E-005
      3.8850   0.8884873E-005
      3.8875   0.8745924E-005
      3.8900   0.8609014E-005
      3.8925   0.8474116E-005
      3.8950   0.8341203E-005
      3.8975   0.8210247E-005
      3.9000   0.8081223E-005
      3.9025   0.7954103E-005
      3.9050   0.7828861E-005
      3.9075   0.7705473E-005
      3.9100   0.7583912E-005
      3.9125   0.7464154E-005
      3.9150   0.7346173E-005
      3.9175   0.7229945E-005
      3.9200   0.7115447E-005
      3.9225   0.7002654E-005
      3.9250   0.6891543E-005
      3.9275   0.6782090E-005
      3.9300   0.6674272E-005
      3.9325   0.6568068E-005
      3.9350   0.6463454E-005
      3.9375   0.6360408E-005
      3.9400   0.6258909E-005
      3.9425   0.6158934E-005
      3.9450   0.6060464E-005
      3.9475   0.5963476E-005
      3.9500   0.5867950E-005
      3.9525   0.5773866E-005
      3.9550   0.5681202E-005
      3.9575   0.5589940E-005
      3.9600   0.5500060E-005
      3.9625   0.5411542E-005
      3.9650   0.5324367E-005
      3.9675   0.5238515E-005
      3.9700   0.5153969E-005
      3.9725   0.5070710E-005
      3.9750   0.4988720E-005
      3.9775   0.4907980E-005
      3.9800   0.4828472E-005
      3.9825   0.4750180E-005
      3.9850   0.4673086E-005
      3.9875   0.4597173E-005
      3.9900   0.4522424E-005
      3.9925   0.4448822E-005
      3.9950   0.4376352E-005
      3.9975   0.4304996E-005
      4.0000   0.4234739E-005
      4.0025   0.4165564E-005
      4.0050   0.4097458E-005
      4.0075   0.4030403E-005
      4.0100   0.3964385E-005
      4.0125   0.3899389E-005
      4.0150   0.3835400E-005
      4.0175   0.3772404E-005
      4.0200   0.3710386E-005
      4.0225   0.3649331E-005
      4.0250   0.3589227E-005
      4.0275   0.3530059E-005
      4.0300   0.3471814E-005
      4.0325   0.3414477E-005
      4.0350   0.3358037E-005
      4.0375   0.3302479E-005
      4.0400   0.3247791E-005
      4.0425   0.3193960E-005
      4.0450   0.3140974E-005
      4.0475   0.3088819E-005
      4.0500   0.3037485E-005
      4.0525   0.2986958E-005
      4.0550   0.2937228E-005
      4.0575   0.2888281E-005
      4.0600   0.2840107E-005
      4.0625   0.2792694E-005
      4.0650   0.2746031E-005
      4.0675   0.2700107E-005
      4.0700   0.2654911E-005
      4.0725   0.2610431E-005
      4.0750   0.2566658E-005
      4.0775   0.2523581E-005
      4.0800   0.2481189E-005
      4.0825   0.2439473E-005
      4.0850   0.2398421E-005
      4.0875   0.2358025E-005
      4.0900   0.2318274E-005
      4.0925   0.2279159E-005
      4.0950   0.2240670E-005
      4.0975   0.2202797E-005
      4.1000   0.2165532E-005
      4.1025   0.2128866E-005
      4.1050   0.2092788E-005
      4.1075   0.2057291E-005
      4.1100   0.2022365E-005
      4.1125   0.1988003E-005
      4.1150   0.1954195E-005
      4.1175   0.1920933E-005
      4.1200   0.1888208E-005
      4.1225   0.1856013E-005
      4.1250   0.1824340E-005
      4.1275   0.1793180E-005
      4.1300   0.1762526E-005
      4.1325   0.1732369E-005
      4.1350   0.1702704E-005
      4.1375   0.1673521E-005
      4.1400   0.1644813E-005
      4.1425   0.1616573E-005
      4.1450   0.1588795E-005
      4.1475   0.1561470E-005
      4.1500   0.1534593E-005
      4.1525   0.1508155E-005
      4.1550   0.1482151E-005
      4.1575   0.1456573E-005
      4.1600   0.1431415E-005
      4.1625   0.1406670E-005
      4.1650   0.1382333E-005
      4.1675   0.1358396E-005
      4.1700   0.1334853E-005
      4.1725   0.1311699E-005
      4.1750   0.1288928E-005
      4.1775   0.1266533E-005
      4.1800   0.1244508E-005
      4.1825   0.1222848E-005
      4.1850   0.1201547E-005
      4.1875   0.1180599E-005
      4.1900   0.1159999E-005
      4.1925   0.1139742E-005
      4.1950   0.1119821E-005
      4.1975   0.1100233E-005
      4.2000   0.1080971E-005
      4.2025   0.1062030E-005
      4.2050   0.1043405E-005
      4.2075   0.1025092E-005
      4.2100   0.1007085E-005
      4.2125   0.9893801E-006
      4.2150   0.9719716E-006
      4.2175   0.9548552E-006
      4.2200   0.9380263E-006
      4.2225   0.9214802E-006
      4.2250   0.9052125E-006
      4.2275   0.8892188E-006
      4.2300   0.8734946E-006
      4.2325   0.8580357E-006
      4.2350   0.8428378E-006
      4.2375   0.8278968E-006
      4.2400   0.8132086E-006
      4.2425   0.7987691E-006
      4.2450   0.7845743E-006
      4.2475   0.7706203E-006
      4.2500   0.7569032E-006
      4.2525   0.7434193E-006
      4.2550   0.7301647E-006
      4.2575   0.7171358E-006
      4.2600   0.7043289E-006
      4.2625   0.6917405E-006
      4.2650   0.6793669E-006
      4.2675   0.6672048E-006
      4.2700   0.6552507E-006
      4.2725   0.6435013E-006
      4.2750   0.6319531E-006
      4.2775   0.6206030E-006
      4.2800   0.6094477E-006
      4.2825   0.5984841E-006
      4.2850   0.5877090E-006
      4.2875   0.5771193E-006
      4.2900   0.5667121E-006
      4.2925   0.5564843E-006
      4.2950   0.5464330E-006
      4.2975   0.5365553E-006
      4.3000   0.5268484E-006
      4.3025   0.5173094E-006
      4.3050   0.5079356E-006
      4.3075   0.4987244E-006
      4.3100   0.4896729E-006
      4.3125   0.4807786E-006
      4.3150   0.4720389E-006
      4.3175   0.4634512E-006
      4.3200   0.4550130E-006
      4.3225   0.4467219E-006
      4.3250   0.4385753E-006
      4.3275   0.4305710E-006
      4.3300   0.4227066E-006
      4.3325   0.4149796E-006
      4.3350   0.4073879E-006
      4.3375   0.3999292E-006
      4.3400   0.3926013E-006
      4.3425   0.3854019E-006
      4.3450   0.3783290E-006
      4.3475   0.3713805E-006
      4.3500   0.3645542E-006
      4.3525   0.3578480E-006
      4.3550   0.3512601E-006
      4.3575   0.3447884E-006
      4.3600   0.3384310E-006
      4.3625   0.3321859E-006
      4.3650   0.3260512E-006
      4.3675   0.3200251E-006
      4.3700   0.3141058E-006
      4.3725   0.3082915E-006
      4.3750   0.3025803E-006
      4.3775   0.2969706E-006
      4.3800   0.2914605E-006
      4.3825   0.2860486E-006
      4.3850   0.2807330E-006
      4.3875   0.2755121E-006
      4.3900   0.2703843E-006
      4.3925   0.2653481E-006
      4.3950   0.2604019E-006
      4.3975   0.2555442E-006
      4.4000   0.2507733E-006
      4.4025   0.2460880E-006
      4.4050   0.2414866E-006
      4.4075   0.2369679E-006
      4.4100   0.2325302E-006
      4.4125   0.2281723E-006
      4.4150   0.2238929E-006
      4.4175   0.2196904E-006
      4.4200   0.2155637E-006
      4.4225   0.2115114E-006
      4.4250   0.2075323E-006
      4.4275   0.2036250E-006
      4.4300   0.1997884E-006
      4.4325   0.1960212E-006
      4.4350   0.1923222E-006
      4.4375   0.1886903E-006
      4.4400   0.1851243E-006
      4.4425   0.1816230E-006
      4.4450   0.1781853E-006
      4.4475   0.1748101E-006
      4.4500   0.1714964E-006
      4.4525   0.1682430E-006
      4.4550   0.1650489E-006
      4.4575   0.1619131E-006
      4.4600   0.1588346E-006
      4.4625   0.1558123E-006
      4.4650   0.1528453E-006
      4.4675   0.1499326E-006
      4.4700   0.1470733E-006
      4.4725   0.1442664E-006
      4.4750   0.1415110E-006
      4.4775   0.1388063E-006
      4.4800   0.1361512E-006
      4.4825   0.1335450E-006
      4.4850   0.1309868E-006
      4.4875   0.1284757E-006
      4.4900   0.1260109E-006
      4.4925   0.1235916E-006
      4.4950   0.1212169E-006
      4.4975   0.1188862E-006
      4.5000   0.1165986E-006
      4.5025   0.1143534E-006
      4.5050   0.1121497E-006
      4.5075   0.1099869E-006
      4.5100   0.1078643E-006
      4.5125   0.1057811E-006
      4.5150   0.1037366E-006
      4.5175   0.1017302E-006
      4.5200   0.9976110E-007
      4.5225   0.9782872E-007
      4.5250   0.9593237E-007
      4.5275   0.9407142E-007
      4.5300   0.9224523E-007
      4.5325   0.9045318E-007
      4.5350   0.8869465E-007
      4.5375   0.8696906E-007
      4.5400   0.8527580E-007
      4.5425   0.8361430E-007
      4.5450   0.8198398E-007
      4.5475   0.8038429E-007
      4.5500   0.7881467E-007
      4.5525   0.7727458E-007
      4.5550   0.7576348E-007
      4.5575   0.7428086E-007
      4.5600   0.7282620E-007
      4.5625   0.7139900E-007
      4.5650   0.6999875E-007
      4.5675   0.6862497E-007
      4.5700   0.6727718E-007
      4.5725   0.6595491E-007
      4.5750   0.6465769E-007
      4.5775   0.6338507E-007
      4.5800   0.6213660E-007
      4.5825   0.6091184E-007
      4.5850   0.5971036E-007
      4.5875   0.5853173E-007
      4.5900   0.5737554E-007
      4.5925   0.5624137E-007
      4.5950   0.5512883E-007
      4.5975   0.5403752E-007
      4.6000   0.5296705E-007
      4.6025   0.5191703E-007
      4.6050   0.5088710E-007
      4.6075   0.4987688E-007
      4.6100   0.4888601E-007
      4.6125   0.4791413E-007
      4.6150   0.4696090E-007
      4.6175   0.4602597E-007
      4.6200   0.4510900E-007
      4.6225   0.4420967E-007
      4.6250   0.4332764E-007
      4.6275   0.4246260E-007
      4.6300   0.4161422E-007
      4.6325   0.4078222E-007
      4.6350   0.3996627E-007
      4.6375   0.3916608E-007
      4.6400   0.3838136E-007
      4.6425   0.3761182E-007
      4.6450   0.3685719E-007
      4.6475   0.3611717E-007
      4.6500   0.3539150E-007
      4.6525   0.3467992E-007
      4.6550   0.3398215E-007
      4.6575   0.3329795E-007
      4.6600   0.3262705E-007
      4.6625   0.3196921E-007
      4.6650   0.3132418E-007
      4.6675   0.3069173E-007
      4.6700   0.3007162E-007
      4.6725   0.2946361E-007
      4.6750   0.2886748E-007
      4.6775   0.2828301E-007
      4.6800   0.2770997E-007
      4.6825   0.2714815E-007
      4.6850   0.2659735E-007
      4.6875   0.2605734E-007
      4.6900   0.2552794E-007
      4.6925   0.2500893E-007
      4.6950   0.2450012E-007
      4.6975   0.2400132E-007
      4.7000   0.2351233E-007
      4.7025   0.2303298E-007
      4.7050   0.2256308E-007
      4.7075   0.2210245E-007
      4.7100   0.2165092E-007
      4.7125   0.2120830E-007
      4.7150   0.2077444E-007
      4.7175   0.2034916E-007
      4.7200   0.1993230E-007
      4.7225   0.1952370E-007
      4.7250   0.1912320E-007
      4.7275   0.1873065E-007
      4.7300   0.1834590E-007
      4.7325   0.1796880E-007
      4.7350   0.1759919E-007
      4.7375   0.1723694E-007
      4.7400   0.1688191E-007
      4.7425   0.1653395E-007
      4.7450   0.1619293E-007
      4.7475   0.1585872E-007
      4.7500   0.1553119E-007
      4.7525   0.1521020E-007
      4.7550   0.1489563E-007
      4.7575   0.1458737E-007
      4.7600   0.1428527E-007
      4.7625   0.1398924E-007
      4.7650   0.1369914E-007
      4.7675   0.1341487E-007
      4.7700   0.1313631E-007
      4.7725   0.1286335E-007
      4.7750   0.1259588E-007
      4.7775   0.1233380E-007
      4.7800   0.1207700E-007
      4.7825   0.1182538E-007
      4.7850   0.1157884E-007
      4.7875   0.1133727E-007
      4.7900   0.1110059E-007
      4.7925   0.1086869E-007
      4.7950   0.1064149E-007
      4.7975   0.1041888E-007
      4.8000   0.1020079E-007
      4.8025   0.9987123E-008
      4.8050   0.9777791E-008
      4.8075   0.9572710E-008
      4.8100   0.9371797E-008
      4.8125   0.9174971E-008
      4.8150   0.8982151E-008
      4.8175   0.8793258E-008
      4.8200   0.8608215E-008
      4.8225   0.8426946E-008
      4.8250   0.8249378E-008
      4.8275   0.8075436E-008
      4.8300   0.7905049E-008
      4.8325   0.7738148E-008
      4.8350   0.7574663E-008
      4.8375   0.7414526E-008
      4.8400   0.7257672E-008
      4.8425   0.7104036E-008
      4.8450   0.6953553E-008
      4.8475   0.6806161E-008
      4.8500   0.6661799E-008
      4.8525   0.6520407E-008
      4.8550   0.6381924E-008
      4.8575   0.6246295E-008
      4.8600   0.6113461E-008
      4.8625   0.5983367E-008
      4.8650   0.5855959E-008
      4.8675   0.5731182E-008
      4.8700   0.5608985E-008
      4.8725   0.5489315E-008
      4.8750   0.5372122E-008
      4.8775   0.5257357E-008
      4.8800   0.5144971E-008
      4.8825   0.5034916E-008
      4.8850   0.4927145E-008
      4.8875   0.4821613E-008
      4.8900   0.4718275E-008
      4.8925   0.4617086E-008
      4.8950   0.4518003E-008
      4.8975   0.4420984E-008
      4.9000   0.4325987E-008
      4.9025   0.4232971E-008
      4.9050   0.4141897E-008
      4.9075   0.4052725E-008
      4.9100   0.3965417E-008
      4.9125   0.3879935E-008
      4.9150   0.3796242E-008
      4.9175   0.3714302E-008
      4.9200   0.3634079E-008
      4.9225   0.3555539E-008
      4.9250   0.3478647E-008
      4.9275   0.3403369E-008
      4.9300   0.3329674E-008
      4.9325   0.3257529E-008
      4.9350   0.3186901E-008
      4.9375   0.3117761E-008
      4.9400   0.3050078E-008
      4.9425   0.2983822E-008
      4.9450   0.2918965E-008
      4.9475   0.2855476E-008
      4.9500   0.2793330E-008
      4.9525   0.2732497E-008
      4.9550   0.2672951E-008
      4.9575   0.2614666E-008
      4.9600   0.2557616E-008
      4.9625   0.2501776E-008
      4.9650   0.2447120E-008
      4.9675   0.2393625E-008
      4.9700   0.2341266E-008
      4.9725   0.2290020E-008
      4.9750   0.2239864E-008
      4.9775   0.2190776E-008
      4.9800   0.2142733E-008
      4.9825   0.2095715E-008
      4.9850   0.2049699E-008
      4.9875   0.2004666E-008
      4.9900   0.1960594E-008
      4.9925   0.1917465E-008
      4.9950   0.1875257E-008
      4.9975   0.1833953E-008
      5.0000   0.1793534E-008
      5.0025   0.1753981E-008
      5.0050   0.1715275E-008
      5.0075   0.1677401E-008
      5.0100   0.1640339E-008
      5.0125   0.1604074E-008
      5.0150   0.1568589E-008
      5.0175   0.1533867E-008
      5.0200   0.1499893E-008
      5.0225   0.1466650E-008
      5.0250   0.1434124E-008
      5.0275   0.1402300E-008
      5.0300   0.1371163E-008
      5.0325   0.1340698E-008
      5.0350   0.1310892E-008
      5.0375   0.1281730E-008
      5.0400   0.1253200E-008
      5.0425   0.1225287E-008
      5.0450   0.1197980E-008
      5.0475   0.1171264E-008
      5.0500   0.1145128E-008
      5.0525   0.1119560E-008
      5.0550   0.1094547E-008
      5.0575   0.1070078E-008
      5.0600   0.1046142E-008
      5.0625   0.1022726E-008
      5.0650   0.9998207E-009
      5.0675   0.9774146E-009
      5.0700   0.9554972E-009
      5.0725   0.9340582E-009
      5.0750   0.9130875E-009
      5.0775   0.8925750E-009
      5.0800   0.8725112E-009
      5.0825   0.8528864E-009
      5.0850   0.8336914E-009
      5.0875   0.8149170E-009
      5.0900   0.7965542E-009
      5.0925   0.7785942E-009
      5.0950   0.7610286E-009
      5.0975   0.7438489E-009
      5.1000   0.7270468E-009
      5.1025   0.7106143E-009
      5.1050   0.6945435E-009
      5.1075   0.6788266E-009
      5.1100   0.6634561E-009
      5.1125   0.6484246E-009
      5.1150   0.6337248E-009
      5.1175   0.6193496E-009
      5.1200   0.6052920E-009
      5.1225   0.5915452E-009
      5.1250   0.5781025E-009
      5.1275   0.5649574E-009
      5.1300   0.5521035E-009
      5.1325   0.5395345E-009
      5.1350   0.5272443E-009
      5.1375   0.5152269E-009
      5.1400   0.5034763E-009
      5.1425   0.4919869E-009
      5.1450   0.4807529E-009
      5.1475   0.4697689E-009
      5.1500   0.4590295E-009
      5.1525   0.4485293E-009
      5.1550   0.4382632E-009
      5.1575   0.4282261E-009
      5.1600   0.4184130E-009
      5.1625   0.4088191E-009
      5.1650   0.3994396E-009
      5.1675   0.3902698E-009
      5.1700   0.3813053E-009
      5.1725   0.3725414E-009
      5.1750   0.3639740E-009
      5.1775   0.3555986E-009
      5.1800   0.3474110E-009
      5.1825   0.3394073E-009
      5.1850   0.3315833E-009
      5.1875   0.3239352E-009
      5.1900   0.3164591E-009
      5.1925   0.3091512E-009
      5.1950   0.3020079E-009
      5.1975   0.2950255E-009
      5.2000   0.2882005E-009
      5.2025   0.2815296E-009
      5.2050   0.2750091E-009
      5.2075   0.2686360E-009
      5.2100   0.2624069E-009
      5.2125   0.2563187E-009
      5.2150   0.2503683E-009
      5.2175   0.2445526E-009
      5.2200   0.2388686E-009
      5.2225   0.2333135E-009
      5.2250   0.2278845E-009
      5.2275   0.2225787E-009
      5.2300   0.2173934E-009
      5.2325   0.2123259E-009
      5.2350   0.2073737E-009
      5.2375   0.2025341E-009
      5.2400   0.1978048E-009
      5.2425   0.1931832E-009
      5.2450   0.1886670E-009
      5.2475   0.1842538E-009
      5.2500   0.1799413E-009
      5.2525   0.1757273E-009
      5.2550   0.1716097E-009
      5.2575   0.1675861E-009
      5.2600   0.1636547E-009
      5.2625   0.1598132E-009
      5.2650   0.1560598E-009
      5.2675   0.1523924E-009
      5.2700   0.1488091E-009
      5.2725   0.1453081E-009
      5.2750   0.1418874E-009
      5.2775   0.1385454E-009
      5.2800   0.1352802E-009
      5.2825   0.1320901E-009
      5.2850   0.1289735E-009
      5.2875   0.1259286E-009
      5.2900   0.1229539E-009
      5.2925   0.1200479E-009
      5.2950   0.1172089E-009
      5.2975   0.1144354E-009
      5.3000   0.1117261E-009
      5.3025   0.1090793E-009
      5.3050   0.1064938E-009
      5.3075   0.1039681E-009
      5.3100   0.1015010E-009
      5.3125   0.9909096E-010
      5.3150   0.9673684E-010
      5.3175   0.9443734E-010
      5.3200   0.9219123E-010
      5.3225   0.8999729E-010
      5.3250   0.8785435E-010
      5.3275   0.8576124E-010
      5.3300   0.8371684E-010
      5.3325   0.8172005E-010
      5.3350   0.7976978E-010
      5.3375   0.7786498E-010
      5.3400   0.7600461E-010
      5.3425   0.7418767E-010
      5.3450   0.7241315E-010
      5.3475   0.7068011E-010
      5.3500   0.6898758E-010
      5.3525   0.6733466E-010
      5.3550   0.6572043E-010
      5.3575   0.6414401E-010
      5.3600   0.6260454E-010
      5.3625   0.6110117E-010
      5.3650   0.5963308E-010
      5.3675   0.5819947E-010
      5.3700   0.5679953E-010
      5.3725   0.5543250E-010
      5.3750   0.5409762E-010
      5.3775   0.5279416E-010
      5.3800   0.5152139E-010
      5.3825   0.5027862E-010
      5.3850   0.4906514E-010
      5.3875   0.4788029E-010
      5.3900   0.4672341E-010
      5.3925   0.4559385E-010
      5.3950   0.4449099E-010
      5.3975   0.4341420E-010
      5.4000   0.4236289E-010
      5.4025   0.4133646E-010
      5.4050   0.4033435E-010
      5.4075   0.3935599E-010
      5.4100   0.3840084E-010
      5.4125   0.3746834E-010
      5.4150   0.3655799E-010
      5.4175   0.3566927E-010
      5.4200   0.3480166E-010
      5.4225   0.3395470E-010
      5.4250   0.3312789E-010
      5.4275   0.3232077E-010
      5.4300   0.3153287E-010
      5.4325   0.3076376E-010
      5.4350   0.3001300E-010
      5.4375   0.2928015E-010
      5.4400   0.2856481E-010
      5.4425   0.2786656E-010
      5.4450   0.2718500E-010
      5.4475   0.2651974E-010
      5.4500   0.2587041E-010
      5.4525   0.2523663E-010
      5.4550   0.2461804E-010
      5.4575   0.2401428E-010
      5.4600   0.2342501E-010
      5.4625   0.2284988E-010
      5.4650   0.2228856E-010
      5.4675   0.2174074E-010
      5.4700   0.2120608E-010
      5.4725   0.2068430E-010
      5.4750   0.2017507E-010
      5.4775   0.1967811E-010
      5.4800   0.1919312E-010
      5.4825   0.1871983E-010
      5.4850   0.1825797E-010
      5.4875   0.1780725E-010
      5.4900   0.1736742E-010
      5.4925   0.1693822E-010
      5.4950   0.1651940E-010
      5.4975   0.1611071E-010
      5.5000   0.1571192E-010
      5.5025   0.1532279E-010
      5.5050   0.1494309E-010
      5.5075   0.1457260E-010
      5.5100   0.1421111E-010
      5.5125   0.1385838E-010
      5.5150   0.1351423E-010
      5.5175   0.1317844E-010
      5.5200   0.1285082E-010
      5.5225   0.1253118E-010
      5.5250   0.1221931E-010
      5.5275   0.1191505E-010
      5.5300   0.1161820E-010
      5.5325   0.1132859E-010
      5.5350   0.1104604E-010
      5.5375   0.1077040E-010
      5.5400   0.1050149E-010
      5.5425   0.1023916E-010
      5.5450   0.9983238E-011
      5.5475   0.9733582E-011
      5.5500   0.9490039E-011
      5.5525   0.9252463E-011
      5.5550   0.9020711E-011
      5.5575   0.8794643E-011
      5.5600   0.8574123E-011
      5.5625   0.8359017E-011
      5.5650   0.8149197E-011
      5.5675   0.7944534E-011
      5.5700   0.7744905E-011
      5.5725   0.7550189E-011
      5.5750   0.7360268E-011
      5.5775   0.7175025E-011
      5.5800   0.6994349E-011
      5.5825   0.6818129E-011
      5.5850   0.6646258E-011
      5.5875   0.6478631E-011
      5.5900   0.6315144E-011
      5.5925   0.6155700E-011
      5.5950   0.6000198E-011
      5.5975   0.5848545E-011
      5.6000   0.5700647E-011
      5.6025   0.5556412E-011
      5.6050   0.5415753E-011
      5.6075   0.5278582E-011
      5.6100   0.5144816E-011
      5.6125   0.5014370E-011
      5.6150   0.4887165E-011
      5.6175   0.4763122E-011
      5.6200   0.4642163E-011
      5.6225   0.4524215E-011
      5.6250   0.4409203E-011
      5.6275   0.4297056E-011
      5.6300   0.4187704E-011
      5.6325   0.4081079E-011
      5.6350   0.3977115E-011
      5.6375   0.3875746E-011
      5.6400   0.3776909E-011
      5.6425   0.3680542E-011
      5.6450   0.3586585E-011
      5.6475   0.3494979E-011
      5.6500   0.3405666E-011
      5.6525   0.3318590E-011
      5.6550   0.3233696E-011
      5.6575   0.3150931E-011
      5.6600   0.3070242E-011
      5.6625   0.2991579E-011
      5.6650   0.2914891E-011
      5.6675   0.2840130E-011
      5.6700   0.2767249E-011
      5.6725   0.2696201E-011
      5.6750   0.2626942E-011
      5.6775   0.2559427E-011
      5.6800   0.2493613E-011
      5.6825   0.2429458E-011
      5.6850   0.2366921E-011
      5.6875   0.2305963E-011
      5.6900   0.2246544E-011
      5.6925   0.2188626E-011
      5.6950   0.2132172E-011
      5.6975   0.2077147E-011
      5.7000   0.2023513E-011
      5.7025   0.1971238E-011
      5.7050   0.1920286E-011
      5.7075   0.1870627E-011
      5.7100   0.1822226E-011
      5.7125   0.1775054E-011
      5.7150   0.1729079E-011
      5.7175   0.1684272E-011
      5.7200   0.1640604E-011
      5.7225   0.1598047E-011
      5.7250   0.1556572E-011
      5.7275   0.1516152E-011
      5.7300   0.1476762E-011
      5.7325   0.1438376E-011
      5.7350   0.1400969E-011
      5.7375   0.1364516E-011
      5.7400   0.1328993E-011
      5.7425   0.1294378E-011
      5.7450   0.1260647E-011
      5.7475   0.1227778E-011
      5.7500   0.1195750E-011
      5.7525   0.1164541E-011
      5.7550   0.1134132E-011
      5.7575   0.1104501E-011
      5.7600   0.1075630E-011
      5.7625   0.1047500E-011
      5.7650   0.1020091E-011
      5.7675   0.9933861E-012
      5.7700   0.9673670E-012
      5.7725   0.9420166E-012
      5.7750   0.9173180E-012
      5.7775   0.8932548E-012
      5.7800   0.8698111E-012
      5.7825   0.8469710E-012
      5.7850   0.8247196E-012
      5.7875   0.8030417E-012
      5.7900   0.7819231E-012
      5.7925   0.7613495E-012
      5.7950   0.7413071E-012
      5.7975   0.7217825E-012
      5.8000   0.7027626E-012
      5.8025   0.6842346E-012
      5.8050   0.6661860E-012
      5.8075   0.6486047E-012
      5.8100   0.6314788E-012
      5.8125   0.6147968E-012
      5.8150   0.5985473E-012
      5.8175   0.5827193E-012
      5.8200   0.5673022E-012
      5.8225   0.5522855E-012
      5.8250   0.5376590E-012
      5.8275   0.5234127E-012
      5.8300   0.5095370E-012
      5.8325   0.4960225E-012
      5.8350   0.4828598E-012
      5.8375   0.4700400E-012
      5.8400   0.4575543E-012
      5.8425   0.4453943E-012
      5.8450   0.4335515E-012
      5.8475   0.4220179E-012
      5.8500   0.4107856E-012
      5.8525   0.3998468E-012
      5.8550   0.3891940E-012
      5.8575   0.3788198E-012
      5.8600   0.3687172E-012
      5.8625   0.3588792E-012
      5.8650   0.3492989E-012
      5.8675   0.3399697E-012
      5.8700   0.3308852E-012
      5.8725   0.3220391E-012
      5.8750   0.3134252E-012
      5.8775   0.3050376E-012
      5.8800   0.2968705E-012
      5.8825   0.2889181E-012
      5.8850   0.2811749E-012
      5.8875   0.2736355E-012
      5.8900   0.2662946E-012
      5.8925   0.2591472E-012
      5.8950   0.2521882E-012
      5.8975   0.2454128E-012
      5.9000   0.2388161E-012
      5.9025   0.2323936E-012
      5.9050   0.2261408E-012
      5.9075   0.2200532E-012
      5.9100   0.2141266E-012
      5.9125   0.2083568E-012
      5.9150   0.2027397E-012
      5.9175   0.1972714E-012
      5.9200   0.1919480E-012
      5.9225   0.1867657E-012
      5.9250   0.1817208E-012
      5.9275   0.1768098E-012
      5.9300   0.1720293E-012
      5.9325   0.1673757E-012
      5.9350   0.1628457E-012
      5.9375   0.1584363E-012
      5.9400   0.1541441E-012
      5.9425   0.1499662E-012
      5.9450   0.1458996E-012
      5.9475   0.1419413E-012
      5.9500   0.1380885E-012
      5.9525   0.1343385E-012
      5.9550   0.1306886E-012
      5.9575   0.1271361E-012
      5.9600   0.1236785E-012
      5.9625   0.1203133E-012
      5.9650   0.1170381E-012
      5.9675   0.1138505E-012
      5.9700   0.1107482E-012
      5.9725   0.1077290E-012
      5.9750   0.1047907E-012
      5.9775   0.1019312E-012
      5.9800   0.9914830E-013
      5.9825   0.9644012E-013
      5.9850   0.9380464E-013
      5.9875   0.9123995E-013
      5.9900   0.8874419E-013
      5.9925   0.8631552E-013
      5.9950   0.8395218E-013
      5.9975   0.8165245E-013
      6.0000   0.7941465E-013
      6.0025   0.7723713E-013
      6.0050   0.7511830E-013
      6.0075   0.7305661E-013
      6.0100   0.7105054E-013
      6.0125   0.6909863E-013
      6.0150   0.6719943E-013
      6.0175   0.6535155E-013
      6.0200   0.6355363E-013
      6.0225   0.6180433E-013
      6.0250   0.6010237E-013
      6.0275   0.5844649E-013
      6.0300   0.5683546E-013
      6.0325   0.5526810E-013
      6.0350   0.5374323E-013
      6.0375   0.5225973E-013
      6.0400   0.5081649E-013
      6.0425   0.4941244E-013
      6.0450   0.4804654E-013
      6.0475   0.4671777E-013
      6.0500   0.4542513E-013
      6.0525   0.4416766E-013
      6.0550   0.4294442E-013
      6.0575   0.4175449E-013
      6.0600   0.4059699E-013
      6.0625   0.3947104E-013
      6.0650   0.3837581E-013
      6.0675   0.3731046E-013
      6.0700   0.3627420E-013
      6.0725   0.3526624E-013
      6.0750   0.3428583E-013
      6.0775   0.3333222E-013
      6.0800   0.3240470E-013
      6.0825   0.3150257E-013
      6.0850   0.3062514E-013
      6.0875   0.2977174E-013
      6.0900   0.2894174E-013
      6.0925   0.2813449E-013
      6.0950   0.2734940E-013
      6.0975   0.2658585E-013
      6.1000   0.2584327E-013
      6.1025   0.2512110E-013
      6.1050   0.2441877E-013
      6.1075   0.2373576E-013
      6.1100   0.2307155E-013
      6.1125   0.2242562E-013
      6.1150   0.2179748E-013
      6.1175   0.2118665E-013
      6.1200   0.2059266E-013
      6.1225   0.2001505E-013
      6.1250   0.1945338E-013
      6.1275   0.1890722E-013
      6.1300   0.1837615E-013
      6.1325   0.1785975E-013
      6.1350   0.1735763E-013
      6.1375   0.1686940E-013
      6.1400   0.1639468E-013
      6.1425   0.1593311E-013
      6.1450   0.1548432E-013
      6.1475   0.1504797E-013
      6.1500   0.1462372E-013
      6.1525   0.1421124E-013
      6.1550   0.1381021E-013
      6.1575   0.1342032E-013
      6.1600   0.1304126E-013
      6.1625   0.1267273E-013
      6.1650   0.1231445E-013
      6.1675   0.1196614E-013
      6.1700   0.1162753E-013
      6.1725   0.1129834E-013
      6.1750   0.1097833E-013
      6.1775   0.1066724E-013
      6.1800   0.1036482E-013
      6.1825   0.1007084E-013
      6.1850   0.9785074E-014
      6.1875   0.9507283E-014
      6.1900   0.9237255E-014
      6.1925   0.8974776E-014
      6.1950   0.8719638E-014
      6.1975   0.8471639E-014
      6.2000   0.8230583E-014
      6.2025   0.7996279E-014
      6.2050   0.7768540E-014
      6.2075   0.7547186E-014
      6.2100   0.7332041E-014
      6.2125   0.7122933E-014
      6.2150   0.6919696E-014
      6.2175   0.6722167E-014
      6.2200   0.6530189E-014
      6.2225   0.6343609E-014
      6.2250   0.6162277E-014
      6.2275   0.5986048E-014
      6.2300   0.5814781E-014
      6.2325   0.5648338E-014
      6.2350   0.5486585E-014
      6.2375   0.5329393E-014
      6.2400   0.5176635E-014
      6.2425   0.5028189E-014
      6.2450   0.4883933E-014
      6.2475   0.4743753E-014
      6.2500   0.4607534E-014
      6.2525   0.4475166E-014
      6.2550   0.4346543E-014
      6.2575   0.4221560E-014
      6.2600   0.4100116E-014
      6.2625   0.3982113E-014
      6.2650   0.3867453E-014
      6.2675   0.3756045E-014
      6.2700   0.3647797E-014
      6.2725   0.3542621E-014
      6.2750   0.3440431E-014
      6.2775   0.3341144E-014
      6.2800   0.3244680E-014
      6.2825   0.3150958E-014
      6.2850   0.3059902E-014
      6.2875   0.2971437E-014
      6.2900   0.2885492E-014
      6.2925   0.2801994E-014
      6.2950   0.2720877E-014
      6.2975   0.2642072E-014
      6.3000   0.2565515E-014
      6.3025   0.2491144E-014
      6.3050   0.2418896E-014
      6.3075   0.2348711E-014
      6.3100   0.2280533E-014
      6.3125   0.2214304E-014
      6.3150   0.2149969E-014
      6.3175   0.2087476E-014
      6.3200   0.2026772E-014
      6.3225   0.1967807E-014
      6.3250   0.1910531E-014
      6.3275   0.1854898E-014
      6.3300   0.1800861E-014
      6.3325   0.1748375E-014
      6.3350   0.1697395E-014
      6.3375   0.1647880E-014
      6.3400   0.1599788E-014
      6.3425   0.1553079E-014
      6.3450   0.1507713E-014
      6.3475   0.1463653E-014
      6.3500   0.1420862E-014
      6.3525   0.1379303E-014
      6.3550   0.1338941E-014
      6.3575   0.1299744E-014
      6.3600   0.1261677E-014
      6.3625   0.1224708E-014
      6.3650   0.1188807E-014
      6.3675   0.1153942E-014
      6.3700   0.1120086E-014
      6.3725   0.1087208E-014
      6.3750   0.1055280E-014
      6.3775   0.1024277E-014
      6.3800   0.9941716E-015
      6.3825   0.9649380E-015
      6.3850   0.9365513E-015
      6.3875   0.9089877E-015
      6.3900   0.8822234E-015
      6.3925   0.8562357E-015
      6.3950   0.8310024E-015
      6.3975   0.8065020E-015
      6.4000   0.7827134E-015
      6.4025   0.7596164E-015
      6.4050   0.7371910E-015
      6.4075   0.7154182E-015
      6.4100   0.6942791E-015
      6.4125   0.6737556E-015
      6.4150   0.6538300E-015
      6.4175   0.6344853E-015
      6.4200   0.6157047E-015
      6.4225   0.5974719E-015
      6.4250   0.5797714E-015
      6.4275   0.5625877E-015
      6.4300   0.5459060E-015
      6.4325   0.5297119E-015
      6.4350   0.5139913E-015
      6.4375   0.4987306E-015
      6.4400   0.4839166E-015
      6.4425   0.4695362E-015
      6.4450   0.4555772E-015
      6.4475   0.4420272E-015
      6.4500   0.4288745E-015
      6.4525   0.4161076E-015
      6.4550   0.4037153E-015
      6.4575   0.3916869E-015
      6.4600   0.3800118E-015
      6.4625   0.3686797E-015
      6.4650   0.3576808E-015
      6.4675   0.3470054E-015
      6.4700   0.3366442E-015
      6.4725   0.3265879E-015
      6.4750   0.3168278E-015
      6.4775   0.3073553E-015
      6.4800   0.2981620E-015
      6.4825   0.2892399E-015
      6.4850   0.2805809E-015
      6.4875   0.2721776E-015
      6.4900   0.2640224E-015
      6.4925   0.2561081E-015
      6.4950   0.2484278E-015
      6.4975   0.2409746E-015
      6.5000   0.2337418E-015
      6.5025   0.2267232E-015
      6.5050   0.2199123E-015
      6.5075   0.2133032E-015
      6.5100   0.2068899E-015
      6.5125   0.2006668E-015
      6.5150   0.1946283E-015
      6.5175   0.1887690E-015
      6.5200   0.1830836E-015
      6.5225   0.1775671E-015
      6.5250   0.1722146E-015
      6.5275   0.1670211E-015
      6.5300   0.1619821E-015
      6.5325   0.1570930E-015
      6.5350   0.1523495E-015
      6.5375   0.1477472E-015
      6.5400   0.1432820E-015
      6.5425   0.1389500E-015
      6.5450   0.1347471E-015
      6.5475   0.1306696E-015
      6.5500   0.1267138E-015
      6.5525   0.1228761E-015
      6.5550   0.1191530E-015
      6.5575   0.1155412E-015
      6.5600   0.1120374E-015
      6.5625   0.1086384E-015
      6.5650   0.1053412E-015
      6.5675   0.1021426E-015
      6.5700   0.9903982E-016
      6.5725   0.9603002E-016
      6.5750   0.9311045E-016
      6.5775   0.9027844E-016
      6.5800   0.8753139E-016
      6.5825   0.8486681E-016
      6.5850   0.8228224E-016
      6.5875   0.7977532E-016
      6.5900   0.7734375E-016
      6.5925   0.7498529E-016
      6.5950   0.7269778E-016
      6.5975   0.7047912E-016
      6.6000   0.6832725E-016
      6.6025   0.6624021E-016
      6.6050   0.6421605E-016
      6.6075   0.6225292E-016
      6.6100   0.6034900E-016
      6.6125   0.5850253E-016
      6.6150   0.5671179E-016
      6.6175   0.5497514E-016
      6.6200   0.5329096E-016
      6.6225   0.5165768E-016
      6.6250   0.5007380E-016
      6.6275   0.4853783E-016
      6.6300   0.4704835E-016
      6.6325   0.4560396E-016
      6.6350   0.4420334E-016
      6.6375   0.4284515E-016
      6.6400   0.4152815E-016
      6.6425   0.4025109E-016
      6.6450   0.3901278E-016
      6.6475   0.3781207E-016
      6.6500   0.3664782E-016
      6.6525   0.3551895E-016
      6.6550   0.3442439E-016
      6.6575   0.3336311E-016
      6.6600   0.3233412E-016
      6.6625   0.3133645E-016
      6.6650   0.3036916E-016
      6.6675   0.2943134E-016
      6.6700   0.2852209E-016
      6.6725   0.2764057E-016
      6.6750   0.2678593E-016
      6.6775   0.2595738E-016
      6.6800   0.2515411E-016
      6.6825   0.2437538E-016
      6.6850   0.2362045E-016
      6.6875   0.2288859E-016
      6.6900   0.2217910E-016
      6.6925   0.2149133E-016
      6.6950   0.2082460E-016
      6.6975   0.2017829E-016
      6.7000   0.1955178E-016
      6.7025   0.1894447E-016
      6.7050   0.1835577E-016
      6.7075   0.1778513E-016
      6.7100   0.1723201E-016
      6.7125   0.1669586E-016
      6.7150   0.1617617E-016
      6.7175   0.1567246E-016
      6.7200   0.1518422E-016
      6.7225   0.1471100E-016
      6.7250   0.1425234E-016
      6.7275   0.1380779E-016
      6.7300   0.1337693E-016
      6.7325   0.1295935E-016
      6.7350   0.1255463E-016
      6.7375   0.1216238E-016
      6.7400   0.1178224E-016
      6.7425   0.1141382E-016
      6.7450   0.1105678E-016
      6.7475   0.1071076E-016
      6.7500   0.1037543E-016
      6.7525   0.1005046E-016
      6.7550   0.9735545E-017
      6.7575   0.9430369E-017
      6.7600   0.9134637E-017
      6.7625   0.8848061E-017
      6.7650   0.8570360E-017
      6.7675   0.8301264E-017
      6.7700   0.8040509E-017
      6.7725   0.7787841E-017
      6.7750   0.7543011E-017
      6.7775   0.7305780E-017
      6.7800   0.7075915E-017
      6.7825   0.6853191E-017
      6.7850   0.6637388E-017
      6.7875   0.6428295E-017
      6.7900   0.6225704E-017
      6.7925   0.6029418E-017
      6.7950   0.5839241E-017
      6.7975   0.5654987E-017
      6.8000   0.5476473E-017
      6.8025   0.5303523E-017
      6.8050   0.5135966E-017
      6.8075   0.4973635E-017
      6.8100   0.4816371E-017
      6.8125   0.4664016E-017
      6.8150   0.4516419E-017
      6.8175   0.4373435E-017
      6.8200   0.4234920E-017
      6.8225   0.4100736E-017
      6.8250   0.3970751E-017
      6.8275   0.3844833E-017
      6.8300   0.3722859E-017
      6.8325   0.3604705E-017
      6.8350   0.3490254E-017
      6.8375   0.3379390E-017
      6.8400   0.3272004E-017
      6.8425   0.3167987E-017
      6.8450   0.3067236E-017
      6.8475   0.2969648E-017
      6.8500   0.2875125E-017
      6.8525   0.2783574E-017
      6.8550   0.2694901E-017
      6.8575   0.2609017E-017
      6.8600   0.2525835E-017
      6.8625   0.2445273E-017
      6.8650   0.2367247E-017
      6.8675   0.2291680E-017
      6.8700   0.2218494E-017
      6.8725   0.2147617E-017
      6.8750   0.2078975E-017
      6.8775   0.2012499E-017
      6.8800   0.1948123E-017
      6.8825   0.1885779E-017
      6.8850   0.1825405E-017
      6.8875   0.1766940E-017
      6.8900   0.1710324E-017
      6.8925   0.1655499E-017
      6.8950   0.1602409E-017
      6.8975   0.1551000E-017
      6.9000   0.1501219E-017
      6.9025   0.1453016E-017
      6.9050   0.1406341E-017
      6.9075   0.1361147E-017
      6.9100   0.1317386E-017
      6.9125   0.1275014E-017
      6.9150   0.1233988E-017
      6.9175   0.1194265E-017
      6.9200   0.1155805E-017
      6.9225   0.1118567E-017
      6.9250   0.1082513E-017
      6.9275   0.1047607E-017
      6.9300   0.1013812E-017
      6.9325   0.9810931E-018
      6.9350   0.9494166E-018
      6.9375   0.9187496E-018
      6.9400   0.8890604E-018
      6.9425   0.8603183E-018
      6.9450   0.8324932E-018
      6.9475   0.8055565E-018
      6.9500   0.7794800E-018
      6.9525   0.7542366E-018
      6.9550   0.7298000E-018
      6.9575   0.7061449E-018
      6.9600   0.6832464E-018
      6.9625   0.6610806E-018
      6.9650   0.6396246E-018
      6.9675   0.6188556E-018
      6.9700   0.5987522E-018
      6.9725   0.5792931E-018
      6.9750   0.5604580E-018
      6.9775   0.5422271E-018
      6.9800   0.5245813E-018
      6.9825   0.5075020E-018
      6.9850   0.4909713E-018
      6.9875   0.4749717E-018
      6.9900   0.4594865E-018
      6.9925   0.4444992E-018
      6.9950   0.4299940E-018
      6.9975   0.4159557E-018
      7.0000   0.4023694E-018
      7.0025   0.3892207E-018
      7.0050   0.3764956E-018
      7.0075   0.3641808E-018
      7.0100   0.3522631E-018
      7.0125   0.3407300E-018
      7.0150   0.3295690E-018
      7.0175   0.3187684E-018
      7.0200   0.3083167E-018
      7.0225   0.2982027E-018
      7.0250   0.2884157E-018
      7.0275   0.2789452E-018
      7.0300   0.2697811E-018
      7.0325   0.2609136E-018
      7.0350   0.2523332E-018
      7.0375   0.2440308E-018
      7.0400   0.2359974E-018
      7.0425   0.2282245E-018
      7.0450   0.2207037E-018
      7.0475   0.2134268E-018
      7.0500   0.2063862E-018
      7.0525   0.1995742E-018
      7.0550   0.1929834E-018
      7.0575   0.1866069E-018
      7.0600   0.1804376E-018
      7.0625   0.1744690E-018
      7.0650   0.1686946E-018
      7.0675   0.1631082E-018
      7.0700   0.1577037E-018
      7.0725   0.1524752E-018
      7.0750   0.1474171E-018
      7.0775   0.1425240E-018
      7.0800   0.1377904E-018
      7.0825   0.1332113E-018
      7.0850   0.1287817E-018
      7.0875   0.1244967E-018
      7.0900   0.1203517E-018
      7.0925   0.1163421E-018
      7.0950   0.1124637E-018
      7.0975   0.1087121E-018
      7.1000   0.1050833E-018
      7.1025   0.1015733E-018
      7.1050   0.9817819E-019
      7.1075   0.9489434E-019
      7.1100   0.9171812E-019
      7.1125   0.8864604E-019
      7.1150   0.8567473E-019
      7.1175   0.8280093E-019
      7.1200   0.8002147E-019
      7.1225   0.7733329E-019
      7.1250   0.7473344E-019
      7.1275   0.7221904E-019
      7.1300   0.6978733E-019
      7.1325   0.6743560E-019
      7.1350   0.6516127E-019
      7.1375   0.6296182E-019
      7.1400   0.6083482E-019
      7.1425   0.5877790E-019
      7.1450   0.5678878E-019
      7.1475   0.5486526E-019
      7.1500   0.5300520E-019
      7.1525   0.5120654E-019
      7.1550   0.4946726E-019
      7.1575   0.4778544E-019
      7.1600   0.4615919E-019
      7.1625   0.4458672E-019
      7.1650   0.4306625E-019
      7.1675   0.4159609E-019
      7.1700   0.4017460E-019
      7.1725   0.3880018E-019
      7.1750   0.3747131E-019
      7.1775   0.3618647E-019
      7.1800   0.3494425E-019
      7.1825   0.3374323E-019
      7.1850   0.3258207E-019
      7.1875   0.3145947E-019
      7.1900   0.3037415E-019
      7.1925   0.2932491E-019
      7.1950   0.2831055E-019
      7.1975   0.2732993E-019
      7.2000   0.2638194E-019
      7.2025   0.2546552E-019
      7.2050   0.2457961E-019
      7.2075   0.2372323E-019
      7.2100   0.2289540E-019
      7.2125   0.2209518E-019
      7.2150   0.2132166E-019
      7.2175   0.2057397E-019
      7.2200   0.1985125E-019
      7.2225   0.1915268E-019
      7.2250   0.1847747E-019
      7.2275   0.1782485E-019
      7.2300   0.1719407E-019
      7.2325   0.1658440E-019
      7.2350   0.1599517E-019
      7.2375   0.1542568E-019
      7.2400   0.1487530E-019
      7.2425   0.1434338E-019
      7.2450   0.1382932E-019
      7.2475   0.1333253E-019
      7.2500   0.1285243E-019
      7.2525   0.1238848E-019
      7.2550   0.1194015E-019
      7.2575   0.1150690E-019
      7.2600   0.1108826E-019
      7.2625   0.1068373E-019
      7.2650   0.1029284E-019
      7.2675   0.9915148E-020
      7.2700   0.9550213E-020
      7.2725   0.9197612E-020
      7.2750   0.8856938E-020
      7.2775   0.8527795E-020
      7.2800   0.8209801E-020
      7.2825   0.7902587E-020
      7.2850   0.7605794E-020
      7.2875   0.7319079E-020
      7.2900   0.7042106E-020
      7.2925   0.6774553E-020
      7.2950   0.6516108E-020
      7.2975   0.6266468E-020
      7.3000   0.6025342E-020
      7.3025   0.5792447E-020
      7.3050   0.5567511E-020
      7.3075   0.5350270E-020
      7.3100   0.5140468E-020
      7.3125   0.4937861E-020
      7.3150   0.4742208E-020
      7.3175   0.4553280E-020
      7.3200   0.4370855E-020
      7.3225   0.4194716E-020
      7.3250   0.4024657E-020
      7.3275   0.3860477E-020
      7.3300   0.3701980E-020
      7.3325   0.3548979E-020
      7.3350   0.3401294E-020
      7.3375   0.3258748E-020
      7.3400   0.3121173E-020
      7.3425   0.2988405E-020
      7.3450   0.2860286E-020
      7.3475   0.2736663E-020
      7.3500   0.2617389E-020
      7.3525   0.2502322E-020
      7.3550   0.2391323E-020
      7.3575   0.2284260E-020
      7.3600   0.2181005E-020
      7.3625   0.2081434E-020
      7.3650   0.1985427E-020
      7.3675   0.1892869E-020
      7.3700   0.1803649E-020
      7.3725   0.1717658E-020
      7.3750   0.1634794E-020
      7.3775   0.1554956E-020
      7.3800   0.1478047E-020
      7.3825   0.1403975E-020
      7.3850   0.1332649E-020
      7.3875   0.1263983E-020
      7.3900   0.1197893E-020
      7.3925   0.1134299E-020
      7.3950   0.1073123E-020
      7.3975   0.1014291E-020
      7.4000   0.9577301E-021
      7.4025   0.9033715E-021
      7.4050   0.8511484E-021
      7.4075   0.8009966E-021
      7.4100   0.7528542E-021
      7.4125   0.7066619E-021
      7.4150   0.6623626E-021
      7.4175   0.6199014E-021
      7.4200   0.5792256E-021
      7.4225   0.5402847E-021
      7.4250   0.5030301E-021
      7.4275   0.4674152E-021
      7.4300   0.4333956E-021
      7.4325   0.4009284E-021
      7.4350   0.3699729E-021
      7.4375   0.3404899E-021
      7.4400   0.3124423E-021
      7.4425   0.2857943E-021
      7.4450   0.2605121E-021
      7.4475   0.2365633E-021
      7.4500   0.2139172E-021
      7.4525   0.1925447E-021
      7.4550   0.1724182E-021
      7.4575   0.1535114E-021
      7.4600   0.1357997E-021
      7.4625   0.1192598E-021
      7.4650   0.1038698E-021
      7.4675   0.8960938E-022
      7.4700   0.7645927E-022
      7.4725   0.6440172E-022
      7.4750   0.5342023E-022
      7.4775   0.4349962E-022
      7.4800   0.3462597E-022
      7.4825   0.2678662E-022
      7.4850   0.1997017E-022
      7.4875   0.1416642E-022
      7.4900   0.9366423E-023
      7.4925   0.5562429E-023
      7.4950   0.2747889E-023
      7.4975   0.9174515E-024
      7.5000   0.6686681E-025


==> BEC-GP-OMP-FOR/output/imagsph-th-out.txt <==
 Number of Threads =          16
 Imaginary time propagation spherically-symmetric trap,   OPTION =   2
 
  Number of Atoms N =      2000, Unit of length AHO =  0.00000100 m
  Scattering length a =     94.35*a0
  Nonlinearity G_3D =     125.4840001
 
 # Space Stp: NX =     3000
  Space Step: DX =   0.002500
 # Time Stp : NSTP =         0, NPAS =    200000, NRUN =     20000
   Time Step:   DT =   0.000020
 
                   -----------------------------------------------------
                    Norm      Chem        Ener/N      <r>      |Psi(0)|^2
                   -----------------------------------------------------
Initial :          1.0000     1.50000     1.50000    1.22474    0.17959
After NPAS iter.:  0.9998     4.01411     3.07078    1.88214    0.03021
After NRUN iter.:  0.9998     4.01411     3.07078    1.88214    0.03021
                   -----------------------------------------------------
 
 Clock Time:     10 seconds
   CPU Time:    172 seconds


==> BEC-GP-OMP-FOR/output/real1d-th-den.txt <==
    -15.0000   0.0000000E+000
    -14.9900   0.1570943E-027
    -14.9800   0.2162414E-027
    -14.9700   0.1034832E-026
    -14.9600   0.4321767E-027
    -14.9500   0.3347026E-027
    -14.9400   0.2308920E-027
    -14.9300   0.1117159E-026
    -14.9200   0.4266626E-028
    -14.9100   0.3648357E-028
    -14.9000   0.2737566E-027
    -14.8900   0.4735720E-027
    -14.8800   0.1119988E-028
    -14.8700   0.2266484E-027
    -14.8600   0.9383401E-027
    -14.8500   0.1381458E-027
    -14.8400   0.3923412E-027
    -14.8300   0.1351080E-027
    -14.8200   0.1511994E-026
    -14.8100   0.2068192E-027
    -14.8000   0.1754850E-027
    -14.7900   0.5620147E-027
    -14.7800   0.2260575E-027
    -14.7700   0.7756414E-027
    -14.7600   0.4336677E-027
    -14.7500   0.3671439E-028
    -14.7400   0.2498818E-027
    -14.7300   0.1997423E-027
    -14.7200   0.2512948E-027
    -14.7100   0.1179081E-027
    -14.7000   0.1379132E-027
    -14.6900   0.2526164E-027
    -14.6800   0.1719798E-027
    -14.6700   0.4606555E-028
    -14.6600   0.5493142E-027
    -14.6500   0.4108625E-027
    -14.6400   0.1810680E-027
    -14.6300   0.4754415E-027
    -14.6200   0.4751047E-027
    -14.6100   0.8374522E-027
    -14.6000   0.1212844E-026
    -14.5900   0.5194348E-027
    -14.5800   0.4517258E-027
    -14.5700   0.1672606E-027
    -14.5600   0.1043913E-026
    -14.5500   0.1556979E-026
    -14.5400   0.5008104E-027
    -14.5300   0.1485826E-027
    -14.5200   0.1722803E-026
    -14.5100   0.1491406E-026
    -14.5000   0.1059318E-026
    -14.4900   0.1191999E-027
    -14.4800   0.5045147E-027
    -14.4700   0.4307717E-027
    -14.4600   0.5391832E-027
    -14.4500   0.1003346E-027
    -14.4400   0.4232161E-027
    -14.4300   0.6062228E-027
    -14.4200   0.1534460E-027
    -14.4100   0.3216185E-027
    -14.4000   0.7115745E-027
    -14.3900   0.4584975E-027
    -14.3800   0.8850445E-028
    -14.3700   0.1428001E-027
    -14.3600   0.8401299E-028
    -14.3500   0.1489508E-026
    -14.3400   0.1311588E-026
    -14.3300   0.2325130E-027
    -14.3200   0.4241382E-027
    -14.3100   0.1092684E-026
    -14.3000   0.1581827E-026
    -14.2900   0.3998709E-027
    -14.2800   0.9031895E-027
    -14.2700   0.3615798E-028
    -14.2600   0.1870791E-027
    -14.2500   0.4881660E-027
    -14.2400   0.3123918E-027
    -14.2300   0.2524082E-027
    -14.2200   0.1573131E-027
    -14.2100   0.1066631E-026
    -14.2000   0.8185925E-027
    -14.1900   0.6485045E-027
    -14.1800   0.6550814E-027
    -14.1700   0.8811000E-027
    -14.1600   0.1296184E-026
    -14.1500   0.4307400E-027
    -14.1400   0.5208007E-027
    -14.1300   0.1870859E-027
    -14.1200   0.1673376E-027
    -14.1100   0.5335593E-027
    -14.1000   0.8183512E-027
    -14.0900   0.7377324E-028
    -14.0800   0.1753053E-026
    -14.0700   0.1678830E-026
    -14.0600   0.6211927E-028
    -14.0500   0.2887507E-027
    -14.0400   0.1237899E-026
    -14.0300   0.8767732E-027
    -14.0200   0.4556183E-027
    -14.0100   0.2186543E-027
    -14.0000   0.9826631E-027
    -13.9900   0.4530115E-027
    -13.9800   0.4740015E-027
    -13.9700   0.2380679E-029
    -13.9600   0.1757659E-027
    -13.9500   0.1187850E-026
    -13.9400   0.5757464E-027
    -13.9300   0.5039408E-027
    -13.9200   0.6525961E-027
    -13.9100   0.5087477E-027
    -13.9000   0.1228805E-027
    -13.8900   0.3807536E-027
    -13.8800   0.3011756E-026
    -13.8700   0.3156804E-028
    -13.8600   0.1589964E-027
    -13.8500   0.1055967E-027
    -13.8400   0.6438453E-027
    -13.8300   0.4505649E-027
    -13.8200   0.2130385E-027
    -13.8100   0.2762891E-026
    -13.8000   0.7806525E-027
    -13.7900   0.4472568E-027
    -13.7800   0.1522679E-026
    -13.7700   0.1219439E-028
    -13.7600   0.5280760E-028
    -13.7500   0.9306374E-028
    -13.7400   0.1958903E-026
    -13.7300   0.8967683E-027
    -13.7200   0.1329078E-026
    -13.7100   0.1702112E-027
    -13.7000   0.7826437E-027
    -13.6900   0.1077945E-026
    -13.6800   0.2812838E-027
    -13.6700   0.3154917E-028
    -13.6600   0.2134614E-027
    -13.6500   0.2617457E-027
    -13.6400   0.2809074E-027
    -13.6300   0.6234753E-027
    -13.6200   0.1252089E-026
    -13.6100   0.7273337E-027
    -13.6000   0.2608587E-027
    -13.5900   0.1663640E-027
    -13.5800   0.4608117E-027
    -13.5700   0.2185682E-027
    -13.5600   0.1417188E-027
    -13.5500   0.3335075E-027
    -13.5400   0.1533004E-026
    -13.5300   0.4980201E-027
    -13.5200   0.1231206E-027
    -13.5100   0.8939975E-027
    -13.5000   0.2824642E-027
    -13.4900   0.2768839E-027
    -13.4800   0.4548775E-027
    -13.4700   0.6490893E-027
    -13.4600   0.5545971E-027
    -13.4500   0.4714844E-027
    -13.4400   0.5141465E-027
    -13.4300   0.8156565E-028
    -13.4200   0.3511098E-027
    -13.4100   0.2647546E-027
    -13.4000   0.5370800E-027
    -13.3900   0.4380825E-027
    -13.3800   0.1059886E-027
    -13.3700   0.1513498E-027
    -13.3600   0.5884989E-028
    -13.3500   0.9492667E-028
    -13.3400   0.4582039E-028
    -13.3300   0.8766633E-028
    -13.3200   0.5176035E-028
    -13.3100   0.1063350E-026
    -13.3000   0.2023760E-028
    -13.2900   0.2778320E-027
    -13.2800   0.1633439E-027
    -13.2700   0.7868863E-027
    -13.2600   0.1707969E-027
    -13.2500   0.1751358E-026
    -13.2400   0.1592191E-027
    -13.2300   0.9881672E-027
    -13.2200   0.1126939E-027
    -13.2100   0.8465695E-027
    -13.2000   0.1257674E-027
    -13.1900   0.2301474E-027
    -13.1800   0.7488321E-027
    -13.1700   0.1569569E-026
    -13.1600   0.1605858E-027
    -13.1500   0.2093749E-027
    -13.1400   0.3666729E-027
    -13.1300   0.2435037E-028
    -13.1200   0.3408134E-027
    -13.1100   0.8033818E-028
    -13.1000   0.4190835E-027
    -13.0900   0.9760611E-027
    -13.0800   0.2345221E-027
    -13.0700   0.7117453E-027
    -13.0600   0.9234391E-028
    -13.0500   0.1068762E-026
    -13.0400   0.7699107E-027
    -13.0300   0.3387498E-027
    -13.0200   0.1379287E-027
    -13.0100   0.1763768E-027
    -13.0000   0.4602320E-027
    -12.9900   0.6671558E-027
    -12.9800   0.5310132E-027
    -12.9700   0.8936962E-028
    -12.9600   0.9033997E-027
    -12.9500   0.3785276E-027
    -12.9400   0.3584871E-027
    -12.9300   0.7190315E-028
    -12.9200   0.1435023E-027
    -12.9100   0.4868065E-028
    -12.9000   0.1077783E-027
    -12.8900   0.6537291E-028
    -12.8800   0.3308076E-028
    -12.8700   0.4016901E-027
    -12.8600   0.2689862E-027
    -12.8500   0.1289567E-027
    -12.8400   0.2328442E-027
    -12.8300   0.2448363E-027
    -12.8200   0.2400906E-027
    -12.8100   0.3933253E-027
    -12.8000   0.1007456E-027
    -12.7900   0.1511940E-026
    -12.7800   0.8785760E-027
    -12.7700   0.4389550E-027
    -12.7600   0.4900284E-027
    -12.7500   0.1205373E-026
    -12.7400   0.1332076E-027
    -12.7300   0.1297999E-027
    -12.7200   0.2570805E-027
    -12.7100   0.1217301E-026
    -12.7000   0.4410011E-027
    -12.6900   0.3955488E-027
    -12.6800   0.2461250E-027
    -12.6700   0.2377587E-027
    -12.6600   0.1397506E-027
    -12.6500   0.4049185E-028
    -12.6400   0.4184828E-027
    -12.6300   0.1894352E-026
    -12.6200   0.5231256E-028
    -12.6100   0.8298091E-027
    -12.6000   0.9572180E-028
    -12.5900   0.6804349E-027
    -12.5800   0.7570190E-028
    -12.5700   0.7970072E-027
    -12.5600   0.1132523E-026
    -12.5500   0.8383535E-027
    -12.5400   0.1836569E-026
    -12.5300   0.1092467E-026
    -12.5200   0.4651144E-027
    -12.5100   0.1927033E-027
    -12.5000   0.3305205E-027
    -12.4900   0.1440483E-026
    -12.4800   0.9690219E-027
    -12.4700   0.6482909E-028
    -12.4600   0.1767784E-027
    -12.4500   0.1018739E-026
    -12.4400   0.9681414E-027
    -12.4300   0.4860238E-028
    -12.4200   0.1032656E-027
    -12.4100   0.1277814E-028
    -12.4000   0.5642640E-027
    -12.3900   0.6794945E-027
    -12.3800   0.7980495E-027
    -12.3700   0.2556362E-026
    -12.3600   0.1399170E-026
    -12.3500   0.3929096E-028
    -12.3400   0.9008043E-027
    -12.3300   0.9806586E-028
    -12.3200   0.2435304E-027
    -12.3100   0.8742323E-027
    -12.3000   0.9542916E-027
    -12.2900   0.1625668E-028
    -12.2800   0.1415611E-026
    -12.2700   0.6856062E-027
    -12.2600   0.8450699E-027
    -12.2500   0.5438291E-027
    -12.2400   0.2026704E-026
    -12.2300   0.9514586E-027
    -12.2200   0.1090113E-026
    -12.2100   0.1273696E-027
    -12.2000   0.3316460E-027
    -12.1900   0.4940029E-029
    -12.1800   0.5991959E-028
    -12.1700   0.1551270E-027
    -12.1600   0.6320064E-027
    -12.1500   0.6968869E-027
    -12.1400   0.2869449E-028
    -12.1300   0.1897983E-028
    -12.1200   0.1513588E-027
    -12.1100   0.7645318E-028
    -12.1000   0.9604990E-028
    -12.0900   0.2807344E-027
    -12.0800   0.1324489E-027
    -12.0700   0.4362239E-027
    -12.0600   0.9514448E-030
    -12.0500   0.2599672E-027
    -12.0400   0.3142446E-027
    -12.0300   0.1122901E-027
    -12.0200   0.5306654E-027
    -12.0100   0.1116065E-027
    -12.0000   0.6564909E-027
    -11.9900   0.2206949E-027
    -11.9800   0.9010206E-027
    -11.9700   0.3984534E-027
    -11.9600   0.1446477E-027
    -11.9500   0.1085076E-028
    -11.9400   0.1331320E-026
    -11.9300   0.3022669E-027
    -11.9200   0.3366040E-027
    -11.9100   0.1813238E-027
    -11.9000   0.4985824E-027
    -11.8900   0.9176703E-027
    -11.8800   0.5268251E-027
    -11.8700   0.9069837E-027
    -11.8600   0.3903376E-027
    -11.8500   0.1349063E-026
    -11.8400   0.4032489E-027
    -11.8300   0.8920983E-028
    -11.8200   0.5964082E-027
    -11.8100   0.6911633E-027
    -11.8000   0.5017706E-027
    -11.7900   0.1511206E-026
    -11.7800   0.6765092E-027
    -11.7700   0.7937099E-028
    -11.7600   0.8407203E-027
    -11.7500   0.1627212E-027
    -11.7400   0.3202589E-027
    -11.7300   0.9407922E-027
    -11.7200   0.5509087E-027
    -11.7100   0.1275697E-026
    -11.7000   0.2799227E-027
    -11.6900   0.6889257E-027
    -11.6800   0.5862118E-027
    -11.6700   0.1107765E-026
    -11.6600   0.6808545E-027
    -11.6500   0.2411472E-027
    -11.6400   0.7887854E-028
    -11.6300   0.9411653E-028
    -11.6200   0.1721340E-026
    -11.6100   0.7169155E-027
    -11.6000   0.8330488E-027
    -11.5900   0.1646714E-026
    -11.5800   0.1324325E-027
    -11.5700   0.8050501E-027
    -11.5600   0.7169445E-027
    -11.5500   0.5833449E-027
    -11.5400   0.1927283E-026
    -11.5300   0.4052948E-027
    -11.5200   0.1298202E-027
    -11.5100   0.1195906E-026
    -11.5000   0.4172322E-027
    -11.4900   0.6020218E-027
    -11.4800   0.4614724E-027
    -11.4700   0.4154440E-027
    -11.4600   0.8590918E-027
    -11.4500   0.6455432E-027
    -11.4400   0.1609152E-026
    -11.4300   0.2205493E-027
    -11.4200   0.1304152E-026
    -11.4100   0.2175503E-026
    -11.4000   0.1378504E-026
    -11.3900   0.1335732E-026
    -11.3800   0.4033137E-027
    -11.3700   0.2496899E-026
    -11.3600   0.7480910E-027
    -11.3500   0.1101459E-026
    -11.3400   0.2101955E-026
    -11.3300   0.1051778E-026
    -11.3200   0.1068576E-026
    -11.3100   0.1352475E-026
    -11.3000   0.2025085E-026
    -11.2900   0.2499480E-026
    -11.2800   0.3483526E-026
    -11.2700   0.7146761E-026
    -11.2600   0.5935649E-026
    -11.2500   0.1703090E-026
    -11.2400   0.2601836E-026
    -11.2300   0.1894585E-026
    -11.2200   0.4480803E-026
    -11.2100   0.3995201E-026
    -11.2000   0.2567767E-026
    -11.1900   0.2803115E-026
    -11.1800   0.5464460E-026
    -11.1700   0.6181372E-026
    -11.1600   0.3456644E-026
    -11.1500   0.5880916E-026
    -11.1400   0.2031067E-026
    -11.1300   0.3353763E-026
    -11.1200   0.5715381E-026
    -11.1100   0.6197170E-026
    -11.1000   0.1073464E-025
    -11.0900   0.1071395E-025
    -11.0800   0.5421429E-026
    -11.0700   0.6535597E-026
    -11.0600   0.8867028E-026
    -11.0500   0.5820633E-026
    -11.0400   0.4700491E-026
    -11.0300   0.7660814E-026
    -11.0200   0.8558250E-026
    -11.0100   0.5377775E-026
    -11.0000   0.9654175E-026
    -10.9900   0.5931696E-026
    -10.9800   0.9263419E-026
    -10.9700   0.1187003E-025
    -10.9600   0.9588729E-026
    -10.9500   0.9185127E-026
    -10.9400   0.8863065E-026
    -10.9300   0.1493941E-025
    -10.9200   0.1016628E-025
    -10.9100   0.1130102E-025
    -10.9000   0.7581104E-026
    -10.8900   0.7785437E-026
    -10.8800   0.1979866E-025
    -10.8700   0.1900463E-025
    -10.8600   0.1815102E-025
    -10.8500   0.1126175E-025
    -10.8400   0.9354560E-026
    -10.8300   0.1592947E-025
    -10.8200   0.1311905E-025
    -10.8100   0.1524581E-025
    -10.8000   0.2181011E-025
    -10.7900   0.1240278E-025
    -10.7800   0.9809555E-026
    -10.7700   0.9715777E-026
    -10.7600   0.1040312E-025
    -10.7500   0.1438712E-025
    -10.7400   0.1117668E-025
    -10.7300   0.1727457E-025
    -10.7200   0.1914773E-025
    -10.7100   0.1025260E-025
    -10.7000   0.7418432E-026
    -10.6900   0.2017783E-025
    -10.6800   0.1260149E-025
    -10.6700   0.8028580E-026
    -10.6600   0.1615530E-025
    -10.6500   0.4945817E-026
    -10.6400   0.1374383E-025
    -10.6300   0.1974040E-025
    -10.6200   0.6055158E-026
    -10.6100   0.5719946E-026
    -10.6000   0.9917256E-026
    -10.5900   0.1090104E-025
    -10.5800   0.1623965E-025
    -10.5700   0.1538837E-025
    -10.5600   0.2036946E-025
    -10.5500   0.2322067E-025
    -10.5400   0.1900955E-025
    -10.5300   0.2512014E-025
    -10.5200   0.3015526E-025
    -10.5100   0.2804877E-025
    -10.5000   0.3484789E-025
    -10.4900   0.4389115E-025
    -10.4800   0.5321134E-025
    -10.4700   0.8741523E-025
    -10.4600   0.8761879E-025
    -10.4500   0.9171588E-025
    -10.4400   0.1002810E-024
    -10.4300   0.1123376E-024
    -10.4200   0.1349348E-024
    -10.4100   0.1642381E-024
    -10.4000   0.1840282E-024
    -10.3900   0.2361466E-024
    -10.3800   0.3005572E-024
    -10.3700   0.3215897E-024
    -10.3600   0.3932305E-024
    -10.3500   0.4112680E-024
    -10.3400   0.5113356E-024
    -10.3300   0.5953138E-024
    -10.3200   0.6433313E-024
    -10.3100   0.7812951E-024
    -10.3000   0.8732489E-024
    -10.2900   0.9639295E-024
    -10.2800   0.1142272E-023
    -10.2700   0.1326908E-023
    -10.2600   0.1447337E-023
    -10.2500   0.1678496E-023
    -10.2400   0.1842878E-023
    -10.2300   0.2157768E-023
    -10.2200   0.2406837E-023
    -10.2100   0.2738803E-023
    -10.2000   0.3118403E-023
    -10.1900   0.3319804E-023
    -10.1800   0.3931550E-023
    -10.1700   0.4316328E-023
    -10.1600   0.4902590E-023
    -10.1500   0.5642748E-023
    -10.1400   0.6114730E-023
    -10.1300   0.6953637E-023
    -10.1200   0.7826990E-023
    -10.1100   0.8517142E-023
    -10.1000   0.9582244E-023
    -10.0900   0.1083649E-022
    -10.0800   0.1171114E-022
    -10.0700   0.1302794E-022
    -10.0600   0.1474018E-022
    -10.0500   0.1643597E-022
    -10.0400   0.1836758E-022
    -10.0300   0.2024732E-022
    -10.0200   0.2225570E-022
    -10.0100   0.2468715E-022
    -10.0000   0.2740936E-022
     -9.9900   0.3033706E-022
     -9.9800   0.3333711E-022
     -9.9700   0.3689582E-022
     -9.9600   0.4096204E-022
     -9.9500   0.4524254E-022
     -9.9400   0.4984460E-022
     -9.9300   0.5493761E-022
     -9.9200   0.6049270E-022
     -9.9100   0.6687413E-022
     -9.9000   0.7370207E-022
     -9.8900   0.8090499E-022
     -9.8800   0.8882962E-022
     -9.8700   0.9738529E-022
     -9.8600   0.1073856E-021
     -9.8500   0.1175448E-021
     -9.8400   0.1295990E-021
     -9.8300   0.1420864E-021
     -9.8200   0.1554281E-021
     -9.8100   0.1703178E-021
     -9.8000   0.1861714E-021
     -9.7900   0.2038573E-021
     -9.7800   0.2231011E-021
     -9.7700   0.2455710E-021
     -9.7600   0.2671465E-021
     -9.7500   0.2915957E-021
     -9.7400   0.3192500E-021
     -9.7300   0.3484820E-021
     -9.7200   0.3794728E-021
     -9.7100   0.4144117E-021
     -9.7000   0.4533039E-021
     -9.6900   0.4938907E-021
     -9.6800   0.5379420E-021
     -9.6700   0.5846456E-021
     -9.6600   0.6369142E-021
     -9.6500   0.6924657E-021
     -9.6400   0.7528999E-021
     -9.6300   0.8194512E-021
     -9.6200   0.8907841E-021
     -9.6100   0.9687578E-021
     -9.6000   0.1050707E-020
     -9.5900   0.1136839E-020
     -9.5800   0.1234770E-020
     -9.5700   0.1339408E-020
     -9.5600   0.1454852E-020
     -9.5500   0.1577660E-020
     -9.5400   0.1707561E-020
     -9.5300   0.1850133E-020
     -9.5200   0.2000338E-020
     -9.5100   0.2164034E-020
     -9.5000   0.2340392E-020
     -9.4900   0.2534494E-020
     -9.4800   0.2739745E-020
     -9.4700   0.2959208E-020
     -9.4600   0.3194211E-020
     -9.4500   0.3445898E-020
     -9.4400   0.3719524E-020
     -9.4300   0.4014155E-020
     -9.4200   0.4328777E-020
     -9.4100   0.4670622E-020
     -9.4000   0.5036286E-020
     -9.3900   0.5422584E-020
     -9.3800   0.5841475E-020
     -9.3700   0.6283985E-020
     -9.3600   0.6761869E-020
     -9.3500   0.7276683E-020
     -9.3400   0.7822300E-020
     -9.3300   0.8413431E-020
     -9.3200   0.9040378E-020
     -9.3100   0.9709074E-020
     -9.3000   0.1042837E-019
     -9.2900   0.1119515E-019
     -9.2800   0.1201880E-019
     -9.2700   0.1288463E-019
     -9.2600   0.1382452E-019
     -9.2500   0.1482464E-019
     -9.2400   0.1588577E-019
     -9.2300   0.1701805E-019
     -9.2200   0.1822929E-019
     -9.2100   0.1952124E-019
     -9.2000   0.2088491E-019
     -9.1900   0.2236498E-019
     -9.1800   0.2392568E-019
     -9.1700   0.2558217E-019
     -9.1600   0.2734566E-019
     -9.1500   0.2922218E-019
     -9.1400   0.3122044E-019
     -9.1300   0.3335648E-019
     -9.1200   0.3563115E-019
     -9.1100   0.3804046E-019
     -9.1000   0.4060790E-019
     -9.0900   0.4332420E-019
     -9.0800   0.4620440E-019
     -9.0700   0.4928360E-019
     -9.0600   0.5253727E-019
     -9.0500   0.5600828E-019
     -9.0400   0.5970140E-019
     -9.0300   0.6361992E-019
     -9.0200   0.6780604E-019
     -9.0100   0.7219680E-019
     -9.0000   0.7690013E-019
     -8.9900   0.8190784E-019
     -8.9800   0.8718498E-019
     -8.9700   0.9282241E-019
     -8.9600   0.9883320E-019
     -8.9500   0.1051658E-018
     -8.9400   0.1119464E-018
     -8.9300   0.1191594E-018
     -8.9200   0.1267932E-018
     -8.9100   0.1349318E-018
     -8.9000   0.1435804E-018
     -8.8900   0.1528014E-018
     -8.8800   0.1626336E-018
     -8.8700   0.1731188E-018
     -8.8600   0.1842395E-018
     -8.8500   0.1961634E-018
     -8.8400   0.2088629E-018
     -8.8300   0.2224401E-018
     -8.8200   0.2369445E-018
     -8.8100   0.2524364E-018
     -8.8000   0.2690506E-018
     -8.7900   0.2868307E-018
     -8.7800   0.3059393E-018
     -8.7700   0.3263834E-018
     -8.7600   0.3483525E-018
     -8.7500   0.3720120E-018
     -8.7400   0.3974486E-018
     -8.7300   0.4248777E-018
     -8.7200   0.4544880E-018
     -8.7100   0.4864672E-018
     -8.7000   0.5210181E-018
     -8.6900   0.5584725E-018
     -8.6800   0.5991122E-018
     -8.6700   0.6431665E-018
     -8.6600   0.6911107E-018
     -8.6500   0.7433341E-018
     -8.6400   0.8002473E-018
     -8.6300   0.8623775E-018
     -8.6200   0.9303469E-018
     -8.6100   0.1004751E-017
     -8.6000   0.1086467E-017
     -8.5900   0.1176118E-017
     -8.5800   0.1274712E-017
     -8.5700   0.1383393E-017
     -8.5600   0.1503288E-017
     -8.5500   0.1635751E-017
     -8.5400   0.1782248E-017
     -8.5300   0.1944647E-017
     -8.5200   0.2124855E-017
     -8.5100   0.2325114E-017
     -8.5000   0.2547786E-017
     -8.4900   0.2796015E-017
     -8.4800   0.3072923E-017
     -8.4700   0.3382114E-017
     -8.4600   0.3727714E-017
     -8.4500   0.4115037E-017
     -8.4400   0.4549107E-017
     -8.4300   0.5036136E-017
     -8.4200   0.5583279E-017
     -8.4100   0.6198671E-017
     -8.4000   0.6891333E-017
     -8.3900   0.7671587E-017
     -8.3800   0.8552093E-017
     -8.3700   0.9545379E-017
     -8.3600   0.1066775E-016
     -8.3500   0.1193647E-016
     -8.3400   0.1337220E-016
     -8.3300   0.1499754E-016
     -8.3200   0.1683889E-016
     -8.3100   0.1892641E-016
     -8.3000   0.2129413E-016
     -8.2900   0.2398212E-016
     -8.2800   0.2703362E-016
     -8.2700   0.3050088E-016
     -8.2600   0.3444161E-016
     -8.2500   0.3892183E-016
     -8.2400   0.4401789E-016
     -8.2300   0.4981665E-016
     -8.2200   0.5641681E-016
     -8.2100   0.6393066E-016
     -8.2000   0.7248795E-016
     -8.1900   0.8223514E-016
     -8.1800   0.9334002E-016
     -8.1700   0.1059934E-015
     -8.1600   0.1204146E-015
     -8.1500   0.1368520E-015
     -8.1400   0.1555885E-015
     -8.1300   0.1769480E-015
     -8.1200   0.2012995E-015
     -8.1100   0.2290638E-015
     -8.1000   0.2607192E-015
     -8.0900   0.2968110E-015
     -8.0800   0.3379612E-015
     -8.0700   0.3848770E-015
     -8.0600   0.4383612E-015
     -8.0500   0.4993340E-015
     -8.0400   0.5688362E-015
     -8.0300   0.6480575E-015
     -8.0200   0.7383447E-015
     -8.0100   0.8412330E-015
     -8.0000   0.9584698E-015
     -7.9900   0.1092033E-014
     -7.9800   0.1244179E-014
     -7.9700   0.1417466E-014
     -7.9600   0.1614798E-014
     -7.9500   0.1839474E-014
     -7.9400   0.2095243E-014
     -7.9300   0.2386352E-014
     -7.9200   0.2717621E-014
     -7.9100   0.3094508E-014
     -7.9000   0.3523219E-014
     -7.8900   0.4010770E-014
     -7.8800   0.4565130E-014
     -7.8700   0.5195305E-014
     -7.8600   0.5911501E-014
     -7.8500   0.6725282E-014
     -7.8400   0.7649728E-014
     -7.8300   0.8699636E-014
     -7.8200   0.9891749E-014
     -7.8100   0.1124500E-013
     -7.8000   0.1278080E-013
     -7.7900   0.1452334E-013
     -7.7800   0.1649993E-013
     -7.7700   0.1874145E-013
     -7.7600   0.2128275E-013
     -7.7500   0.2416321E-013
     -7.7400   0.2742721E-013
     -7.7300   0.3112486E-013
     -7.7200   0.3531270E-013
     -7.7100   0.4005440E-013
     -7.7000   0.4542182E-013
     -7.6900   0.5149590E-013
     -7.6800   0.5836781E-013
     -7.6700   0.6614029E-013
     -7.6600   0.7492895E-013
     -7.6500   0.8486398E-013
     -7.6400   0.9609182E-013
     -7.6300   0.1087773E-012
     -7.6200   0.1231056E-012
     -7.6100   0.1392852E-012
     -7.6000   0.1575503E-012
     -7.5900   0.1781640E-012
     -7.5800   0.2014219E-012
     -7.5700   0.2276560E-012
     -7.5600   0.2572390E-012
     -7.5500   0.2905893E-012
     -7.5400   0.3281764E-012
     -7.5300   0.3705266E-012
     -7.5200   0.4182306E-012
     -7.5100   0.4719504E-012
     -7.5000   0.5324282E-012
     -7.4900   0.6004951E-012
     -7.4800   0.6770827E-012
     -7.4700   0.7632338E-012
     -7.4600   0.8601163E-012
     -7.4500   0.9690368E-012
     -7.4400   0.1091458E-011
     -7.4300   0.1229015E-011
     -7.4200   0.1383538E-011
     -7.4100   0.1557071E-011
     -7.4000   0.1751900E-011
     -7.3900   0.1970579E-011
     -7.3800   0.2215961E-011
     -7.3700   0.2491232E-011
     -7.3600   0.2799949E-011
     -7.3500   0.3146081E-011
     -7.3400   0.3534058E-011
     -7.3300   0.3968821E-011
     -7.3200   0.4455880E-011
     -7.3100   0.5001379E-011
     -7.3000   0.5612165E-011
     -7.2900   0.6295868E-011
     -7.2800   0.7060986E-011
     -7.2700   0.7916986E-011
     -7.2600   0.8874403E-011
     -7.2500   0.9944969E-011
     -7.2400   0.1114173E-010
     -7.2300   0.1247922E-010
     -7.2200   0.1397356E-010
     -7.2100   0.1564273E-010
     -7.2000   0.1750666E-010
     -7.1900   0.1958754E-010
     -7.1800   0.2190999E-010
     -7.1700   0.2450137E-010
     -7.1600   0.2739205E-010
     -7.1500   0.3061576E-010
     -7.1400   0.3420989E-010
     -7.1300   0.3821596E-010
     -7.1200   0.4267999E-010
     -7.1100   0.4765303E-010
     -7.1000   0.5319163E-010
     -7.0900   0.5935851E-010
     -7.0800   0.6622311E-010
     -7.0700   0.7386235E-010
     -7.0600   0.8236141E-010
     -7.0500   0.9181458E-010
     -7.0400   0.1023262E-009
     -7.0300   0.1140117E-009
     -7.0200   0.1269987E-009
     -7.0100   0.1414284E-009
     -7.0000   0.1574569E-009
     -6.9900   0.1752566E-009
     -6.9800   0.1950180E-009
     -6.9700   0.2169517E-009
     -6.9600   0.2412898E-009
     -6.9500   0.2682891E-009
     -6.9400   0.2982325E-009
     -6.9300   0.3314323E-009
     -6.9200   0.3682331E-009
     -6.9100   0.4090147E-009
     -6.9000   0.4541958E-009
     -6.8900   0.5042379E-009
     -6.8800   0.5596494E-009
     -6.8700   0.6209903E-009
     -6.8600   0.6888771E-009
     -6.8500   0.7639888E-009
     -6.8400   0.8470723E-009
     -6.8300   0.9389495E-009
     -6.8200   0.1040524E-008
     -6.8100   0.1152791E-008
     -6.8000   0.1276842E-008
     -6.7900   0.1413878E-008
     -6.7800   0.1565219E-008
     -6.7700   0.1732313E-008
     -6.7600   0.1916752E-008
     -6.7500   0.2120282E-008
     -6.7400   0.2344820E-008
     -6.7300   0.2592469E-008
     -6.7200   0.2865535E-008
     -6.7100   0.3166547E-008
     -6.7000   0.3498277E-008
     -6.6900   0.3863763E-008
     -6.6800   0.4266332E-008
     -6.6700   0.4709629E-008
     -6.6600   0.5197644E-008
     -6.6500   0.5734747E-008
     -6.6400   0.6325715E-008
     -6.6300   0.6975778E-008
     -6.6200   0.7690654E-008
     -6.6100   0.8476594E-008
     -6.6000   0.9340431E-008
     -6.5900   0.1028963E-007
     -6.5800   0.1133235E-007
     -6.5700   0.1247749E-007
     -6.5600   0.1373478E-007
     -6.5500   0.1511483E-007
     -6.5400   0.1662921E-007
     -6.5300   0.1829056E-007
     -6.5200   0.2011263E-007
     -6.5100   0.2211044E-007
     -6.5000   0.2430035E-007
     -6.4900   0.2670017E-007
     -6.4800   0.2932931E-007
     -6.4700   0.3220889E-007
     -6.4600   0.3536192E-007
     -6.4500   0.3881341E-007
     -6.4400   0.4259058E-007
     -6.4300   0.4672304E-007
     -6.4200   0.5124295E-007
     -6.4100   0.5618530E-007
     -6.4000   0.6158806E-007
     -6.3900   0.6749250E-007
     -6.3800   0.7394343E-007
     -6.3700   0.8098946E-007
     -6.3600   0.8868338E-007
     -6.3500   0.9708241E-007
     -6.3400   0.1062486E-006
     -6.3300   0.1162493E-006
     -6.3200   0.1271574E-006
     -6.3100   0.1390519E-006
     -6.3000   0.1520184E-006
     -6.2900   0.1661494E-006
     -6.2800   0.1815454E-006
     -6.2700   0.1983147E-006
     -6.2600   0.2165748E-006
     -6.2500   0.2364525E-006
     -6.2400   0.2580849E-006
     -6.2300   0.2816205E-006
     -6.2200   0.3072191E-006
     -6.2100   0.3350539E-006
     -6.2000   0.3653114E-006
     -6.1900   0.3981931E-006
     -6.1800   0.4339165E-006
     -6.1700   0.4727158E-006
     -6.1600   0.5148438E-006
     -6.1500   0.5605730E-006
     -6.1400   0.6101967E-006
     -6.1300   0.6640311E-006
     -6.1200   0.7224166E-006
     -6.1100   0.7857193E-006
     -6.1000   0.8543334E-006
     -6.0900   0.9286829E-006
     -6.0800   0.1009223E-005
     -6.0700   0.1096445E-005
     -6.0600   0.1190874E-005
     -6.0500   0.1293077E-005
     -6.0400   0.1403659E-005
     -6.0300   0.1523273E-005
     -6.0200   0.1652618E-005
     -6.0100   0.1792444E-005
     -6.0000   0.1943555E-005
     -5.9900   0.2106814E-005
     -5.9800   0.2283144E-005
     -5.9700   0.2473533E-005
     -5.9600   0.2679042E-005
     -5.9500   0.2900804E-005
     -5.9400   0.3140032E-005
     -5.9300   0.3398023E-005
     -5.9200   0.3676164E-005
     -5.9100   0.3975938E-005
     -5.9000   0.4298928E-005
     -5.8900   0.4646826E-005
     -5.8800   0.5021437E-005
     -5.8700   0.5424688E-005
     -5.8600   0.5858635E-005
     -5.8500   0.6325469E-005
     -5.8400   0.6827528E-005
     -5.8300   0.7367299E-005
     -5.8200   0.7947437E-005
     -5.8100   0.8570762E-005
     -5.8000   0.9240282E-005
     -5.7900   0.9959191E-005
     -5.7800   0.1073089E-004
     -5.7700   0.1155900E-004
     -5.7600   0.1244734E-004
     -5.7500   0.1340002E-004
     -5.7400   0.1442134E-004
     -5.7300   0.1551592E-004
     -5.7200   0.1668863E-004
     -5.7100   0.1794464E-004
     -5.7000   0.1928944E-004
     -5.6900   0.2072883E-004
     -5.6800   0.2226896E-004
     -5.6700   0.2391635E-004
     -5.6600   0.2567789E-004
     -5.6500   0.2756088E-004
     -5.6400   0.2957302E-004
     -5.6300   0.3172247E-004
     -5.6200   0.3401782E-004
     -5.6100   0.3646818E-004
     -5.6000   0.3908314E-004
     -5.5900   0.4187281E-004
     -5.5800   0.4484789E-004
     -5.5700   0.4801961E-004
     -5.5600   0.5139983E-004
     -5.5500   0.5500105E-004
     -5.5400   0.5883640E-004
     -5.5300   0.6291972E-004
     -5.5200   0.6726554E-004
     -5.5100   0.7188915E-004
     -5.5000   0.7680662E-004
     -5.4900   0.8203481E-004
     -5.4800   0.8759143E-004
     -5.4700   0.9349506E-004
     -5.4600   0.9976516E-004
     -5.4500   0.1064222E-003
     -5.4400   0.1134874E-003
     -5.4300   0.1209834E-003
     -5.4200   0.1289334E-003
     -5.4100   0.1373621E-003
     -5.4000   0.1462950E-003
     -5.3900   0.1557589E-003
     -5.3800   0.1657818E-003
     -5.3700   0.1763928E-003
     -5.3600   0.1876224E-003
     -5.3500   0.1995024E-003
     -5.3400   0.2120658E-003
     -5.3300   0.2253470E-003
     -5.3200   0.2393819E-003
     -5.3100   0.2542079E-003
     -5.3000   0.2698636E-003
     -5.2900   0.2863895E-003
     -5.2800   0.3038272E-003
     -5.2700   0.3222203E-003
     -5.2600   0.3416138E-003
     -5.2500   0.3620544E-003
     -5.2400   0.3835905E-003
     -5.2300   0.4062721E-003
     -5.2200   0.4301511E-003
     -5.2100   0.4552810E-003
     -5.2000   0.4817172E-003
     -5.1900   0.5095168E-003
     -5.1800   0.5387389E-003
     -5.1700   0.5694442E-003
     -5.1600   0.6016956E-003
     -5.1500   0.6355574E-003
     -5.1400   0.6710963E-003
     -5.1300   0.7083804E-003
     -5.1200   0.7474800E-003
     -5.1100   0.7884673E-003
     -5.1000   0.8314161E-003
     -5.0900   0.8764024E-003
     -5.0800   0.9235039E-003
     -5.0700   0.9728001E-003
     -5.0600   0.1024372E-002
     -5.0500   0.1078304E-002
     -5.0400   0.1134680E-002
     -5.0300   0.1193587E-002
     -5.0200   0.1255113E-002
     -5.0100   0.1319348E-002
     -5.0000   0.1386385E-002
     -4.9900   0.1456316E-002
     -4.9800   0.1529235E-002
     -4.9700   0.1605239E-002
     -4.9600   0.1684426E-002
     -4.9500   0.1766893E-002
     -4.9400   0.1852742E-002
     -4.9300   0.1942072E-002
     -4.9200   0.2034986E-002
     -4.9100   0.2131586E-002
     -4.9000   0.2231976E-002
     -4.8900   0.2336261E-002
     -4.8800   0.2444545E-002
     -4.8700   0.2556934E-002
     -4.8600   0.2673533E-002
     -4.8500   0.2794449E-002
     -4.8400   0.2919786E-002
     -4.8300   0.3049650E-002
     -4.8200   0.3184148E-002
     -4.8100   0.3323384E-002
     -4.8000   0.3467463E-002
     -4.7900   0.3616489E-002
     -4.7800   0.3770564E-002
     -4.7700   0.3929790E-002
     -4.7600   0.4094268E-002
     -4.7500   0.4264098E-002
     -4.7400   0.4439377E-002
     -4.7300   0.4620202E-002
     -4.7200   0.4806665E-002
     -4.7100   0.4998860E-002
     -4.7000   0.5196877E-002
     -4.6900   0.5400802E-002
     -4.6800   0.5610721E-002
     -4.6700   0.5826715E-002
     -4.6600   0.6048864E-002
     -4.6500   0.6277244E-002
     -4.6400   0.6511927E-002
     -4.6300   0.6752983E-002
     -4.6200   0.7000478E-002
     -4.6100   0.7254473E-002
     -4.6000   0.7515028E-002
     -4.5900   0.7782195E-002
     -4.5800   0.8056026E-002
     -4.5700   0.8336566E-002
     -4.5600   0.8623856E-002
     -4.5500   0.8917933E-002
     -4.5400   0.9218829E-002
     -4.5300   0.9526572E-002
     -4.5200   0.9841186E-002
     -4.5100   0.1016269E-001
     -4.5000   0.1049109E-001
     -4.4900   0.1082640E-001
     -4.4800   0.1116862E-001
     -4.4700   0.1151775E-001
     -4.4600   0.1187378E-001
     -4.4500   0.1223671E-001
     -4.4400   0.1260650E-001
     -4.4300   0.1298315E-001
     -4.4200   0.1336662E-001
     -4.4100   0.1375687E-001
     -4.4000   0.1415388E-001
     -4.3900   0.1455760E-001
     -4.3800   0.1496797E-001
     -4.3700   0.1538495E-001
     -4.3600   0.1580849E-001
     -4.3500   0.1623851E-001
     -4.3400   0.1667495E-001
     -4.3300   0.1711774E-001
     -4.3200   0.1756681E-001
     -4.3100   0.1802206E-001
     -4.3000   0.1848343E-001
     -4.2900   0.1895082E-001
     -4.2800   0.1942413E-001
     -4.2700   0.1990328E-001
     -4.2600   0.2038815E-001
     -4.2500   0.2087866E-001
     -4.2400   0.2137469E-001
     -4.2300   0.2187613E-001
     -4.2200   0.2238287E-001
     -4.2100   0.2289480E-001
     -4.2000   0.2341179E-001
     -4.1900   0.2393373E-001
     -4.1800   0.2446050E-001
     -4.1700   0.2499196E-001
     -4.1600   0.2552800E-001
     -4.1500   0.2606849E-001
     -4.1400   0.2661329E-001
     -4.1300   0.2716228E-001
     -4.1200   0.2771532E-001
     -4.1100   0.2827229E-001
     -4.1000   0.2883304E-001
     -4.0900   0.2939745E-001
     -4.0800   0.2996538E-001
     -4.0700   0.3053669E-001
     -4.0600   0.3111126E-001
     -4.0500   0.3168894E-001
     -4.0400   0.3226960E-001
     -4.0300   0.3285312E-001
     -4.0200   0.3343935E-001
     -4.0100   0.3402817E-001
     -4.0000   0.3461943E-001
     -3.9900   0.3521302E-001
     -3.9800   0.3580881E-001
     -3.9700   0.3640665E-001
     -3.9600   0.3700644E-001
     -3.9500   0.3760804E-001
     -3.9400   0.3821132E-001
     -3.9300   0.3881618E-001
     -3.9200   0.3942248E-001
     -3.9100   0.4003012E-001
     -3.9000   0.4063896E-001
     -3.8900   0.4124891E-001
     -3.8800   0.4185984E-001
     -3.8700   0.4247164E-001
     -3.8600   0.4308422E-001
     -3.8500   0.4369746E-001
     -3.8400   0.4431126E-001
     -3.8300   0.4492552E-001
     -3.8200   0.4554014E-001
     -3.8100   0.4615502E-001
     -3.8000   0.4677008E-001
     -3.7900   0.4738522E-001
     -3.7800   0.4800034E-001
     -3.7700   0.4861537E-001
     -3.7600   0.4923022E-001
     -3.7500   0.4984481E-001
     -3.7400   0.5045906E-001
     -3.7300   0.5107290E-001
     -3.7200   0.5168624E-001
     -3.7100   0.5229902E-001
     -3.7000   0.5291117E-001
     -3.6900   0.5352262E-001
     -3.6800   0.5413331E-001
     -3.6700   0.5474317E-001
     -3.6600   0.5535215E-001
     -3.6500   0.5596019E-001
     -3.6400   0.5656722E-001
     -3.6300   0.5717321E-001
     -3.6200   0.5777809E-001
     -3.6100   0.5838182E-001
     -3.6000   0.5898435E-001
     -3.5900   0.5958563E-001
     -3.5800   0.6018563E-001
     -3.5700   0.6078430E-001
     -3.5600   0.6138161E-001
     -3.5500   0.6197751E-001
     -3.5400   0.6257196E-001
     -3.5300   0.6316495E-001
     -3.5200   0.6375643E-001
     -3.5100   0.6434637E-001
     -3.5000   0.6493475E-001
     -3.4900   0.6552154E-001
     -3.4800   0.6610670E-001
     -3.4700   0.6669023E-001
     -3.4600   0.6727209E-001
     -3.4500   0.6785226E-001
     -3.4400   0.6843073E-001
     -3.4300   0.6900746E-001
     -3.4200   0.6958246E-001
     -3.4100   0.7015569E-001
     -3.4000   0.7072715E-001
     -3.3900   0.7129682E-001
     -3.3800   0.7186468E-001
     -3.3700   0.7243073E-001
     -3.3600   0.7299495E-001
     -3.3500   0.7355733E-001
     -3.3400   0.7411787E-001
     -3.3300   0.7467655E-001
     -3.3200   0.7523336E-001
     -3.3100   0.7578830E-001
     -3.3000   0.7634137E-001
     -3.2900   0.7689256E-001
     -3.2800   0.7744185E-001
     -3.2700   0.7798925E-001
     -3.2600   0.7853476E-001
     -3.2500   0.7907837E-001
     -3.2400   0.7962007E-001
     -3.2300   0.8015987E-001
     -3.2200   0.8069777E-001
     -3.2100   0.8123375E-001
     -3.2000   0.8176783E-001
     -3.1900   0.8230000E-001
     -3.1800   0.8283026E-001
     -3.1700   0.8335862E-001
     -3.1600   0.8388506E-001
     -3.1500   0.8440960E-001
     -3.1400   0.8493223E-001
     -3.1300   0.8545296E-001
     -3.1200   0.8597179E-001
     -3.1100   0.8648871E-001
     -3.1000   0.8700374E-001
     -3.0900   0.8751688E-001
     -3.0800   0.8802812E-001
     -3.0700   0.8853747E-001
     -3.0600   0.8904493E-001
     -3.0500   0.8955051E-001
     -3.0400   0.9005420E-001
     -3.0300   0.9055602E-001
     -3.0200   0.9105597E-001
     -3.0100   0.9155404E-001
     -3.0000   0.9205025E-001
     -2.9900   0.9254459E-001
     -2.9800   0.9303707E-001
     -2.9700   0.9352770E-001
     -2.9600   0.9401648E-001
     -2.9500   0.9450340E-001
     -2.9400   0.9498848E-001
     -2.9300   0.9547172E-001
     -2.9200   0.9595312E-001
     -2.9100   0.9643269E-001
     -2.9000   0.9691043E-001
     -2.8900   0.9738635E-001
     -2.8800   0.9786044E-001
     -2.8700   0.9833271E-001
     -2.8600   0.9880317E-001
     -2.8500   0.9927182E-001
     -2.8400   0.9973867E-001
     -2.8300   0.1002037E+000
     -2.8200   0.1006670E+000
     -2.8100   0.1011284E+000
     -2.8000   0.1015881E+000
     -2.7900   0.1020459E+000
     -2.7800   0.1025020E+000
     -2.7700   0.1029563E+000
     -2.7600   0.1034088E+000
     -2.7500   0.1038596E+000
     -2.7400   0.1043086E+000
     -2.7300   0.1047558E+000
     -2.7200   0.1052012E+000
     -2.7100   0.1056449E+000
     -2.7000   0.1060868E+000
     -2.6900   0.1065270E+000
     -2.6800   0.1069654E+000
     -2.6700   0.1074021E+000
     -2.6600   0.1078370E+000
     -2.6500   0.1082702E+000
     -2.6400   0.1087017E+000
     -2.6300   0.1091314E+000
     -2.6200   0.1095593E+000
     -2.6100   0.1099856E+000
     -2.6000   0.1104101E+000
     -2.5900   0.1108329E+000
     -2.5800   0.1112539E+000
     -2.5700   0.1116733E+000
     -2.5600   0.1120909E+000
     -2.5500   0.1125068E+000
     -2.5400   0.1129209E+000
     -2.5300   0.1133334E+000
     -2.5200   0.1137442E+000
     -2.5100   0.1141532E+000
     -2.5000   0.1145606E+000
     -2.4900   0.1149662E+000
     -2.4800   0.1153701E+000
     -2.4700   0.1157724E+000
     -2.4600   0.1161729E+000
     -2.4500   0.1165717E+000
     -2.4400   0.1169689E+000
     -2.4300   0.1173643E+000
     -2.4200   0.1177581E+000
     -2.4100   0.1181501E+000
     -2.4000   0.1185405E+000
     -2.3900   0.1189292E+000
     -2.3800   0.1193162E+000
     -2.3700   0.1197015E+000
     -2.3600   0.1200851E+000
     -2.3500   0.1204671E+000
     -2.3400   0.1208473E+000
     -2.3300   0.1212259E+000
     -2.3200   0.1216028E+000
     -2.3100   0.1219781E+000
     -2.3000   0.1223516E+000
     -2.2900   0.1227235E+000
     -2.2800   0.1230937E+000
     -2.2700   0.1234623E+000
     -2.2600   0.1238291E+000
     -2.2500   0.1241943E+000
     -2.2400   0.1245578E+000
     -2.2300   0.1249197E+000
     -2.2200   0.1252799E+000
     -2.2100   0.1256384E+000
     -2.2000   0.1259953E+000
     -2.1900   0.1263505E+000
     -2.1800   0.1267040E+000
     -2.1700   0.1270559E+000
     -2.1600   0.1274061E+000
     -2.1500   0.1277547E+000
     -2.1400   0.1281015E+000
     -2.1300   0.1284468E+000
     -2.1200   0.1287903E+000
     -2.1100   0.1291323E+000
     -2.1000   0.1294725E+000
     -2.0900   0.1298111E+000
     -2.0800   0.1301481E+000
     -2.0700   0.1304833E+000
     -2.0600   0.1308170E+000
     -2.0500   0.1311490E+000
     -2.0400   0.1314793E+000
     -2.0300   0.1318080E+000
     -2.0200   0.1321350E+000
     -2.0100   0.1324604E+000
     -2.0000   0.1327841E+000
     -1.9900   0.1331062E+000
     -1.9800   0.1334266E+000
     -1.9700   0.1337454E+000
     -1.9600   0.1340625E+000
     -1.9500   0.1343780E+000
     -1.9400   0.1346918E+000
     -1.9300   0.1350040E+000
     -1.9200   0.1353145E+000
     -1.9100   0.1356234E+000
     -1.9000   0.1359306E+000
     -1.8900   0.1362363E+000
     -1.8800   0.1365402E+000
     -1.8700   0.1368425E+000
     -1.8600   0.1371432E+000
     -1.8500   0.1374422E+000
     -1.8400   0.1377396E+000
     -1.8300   0.1380353E+000
     -1.8200   0.1383294E+000
     -1.8100   0.1386219E+000
     -1.8000   0.1389127E+000
     -1.7900   0.1392019E+000
     -1.7800   0.1394894E+000
     -1.7700   0.1397753E+000
     -1.7600   0.1400596E+000
     -1.7500   0.1403422E+000
     -1.7400   0.1406232E+000
     -1.7300   0.1409025E+000
     -1.7200   0.1411802E+000
     -1.7100   0.1414563E+000
     -1.7000   0.1417307E+000
     -1.6900   0.1420035E+000
     -1.6800   0.1422747E+000
     -1.6700   0.1425442E+000
     -1.6600   0.1428121E+000
     -1.6500   0.1430783E+000
     -1.6400   0.1433430E+000
     -1.6300   0.1436060E+000
     -1.6200   0.1438673E+000
     -1.6100   0.1441270E+000
     -1.6000   0.1443851E+000
     -1.5900   0.1446416E+000
     -1.5800   0.1448964E+000
     -1.5700   0.1451496E+000
     -1.5600   0.1454011E+000
     -1.5500   0.1456510E+000
     -1.5400   0.1458993E+000
     -1.5300   0.1461460E+000
     -1.5200   0.1463910E+000
     -1.5100   0.1466344E+000
     -1.5000   0.1468762E+000
     -1.4900   0.1471164E+000
     -1.4800   0.1473549E+000
     -1.4700   0.1475918E+000
     -1.4600   0.1478270E+000
     -1.4500   0.1480606E+000
     -1.4400   0.1482927E+000
     -1.4300   0.1485230E+000
     -1.4200   0.1487518E+000
     -1.4100   0.1489789E+000
     -1.4000   0.1492044E+000
     -1.3900   0.1494283E+000
     -1.3800   0.1496505E+000
     -1.3700   0.1498712E+000
     -1.3600   0.1500902E+000
     -1.3500   0.1503075E+000
     -1.3400   0.1505233E+000
     -1.3300   0.1507374E+000
     -1.3200   0.1509499E+000
     -1.3100   0.1511608E+000
     -1.3000   0.1513701E+000
     -1.2900   0.1515777E+000
     -1.2800   0.1517837E+000
     -1.2700   0.1519881E+000
     -1.2600   0.1521909E+000
     -1.2500   0.1523921E+000
     -1.2400   0.1525916E+000
     -1.2300   0.1527895E+000
     -1.2200   0.1529858E+000
     -1.2100   0.1531805E+000
     -1.2000   0.1533735E+000
     -1.1900   0.1535650E+000
     -1.1800   0.1537548E+000
     -1.1700   0.1539430E+000
     -1.1600   0.1541296E+000
     -1.1500   0.1543146E+000
     -1.1400   0.1544979E+000
     -1.1300   0.1546796E+000
     -1.1200   0.1548598E+000
     -1.1100   0.1550383E+000
     -1.1000   0.1552152E+000
     -1.0900   0.1553904E+000
     -1.0800   0.1555641E+000
     -1.0700   0.1557361E+000
     -1.0600   0.1559066E+000
     -1.0500   0.1560754E+000
     -1.0400   0.1562426E+000
     -1.0300   0.1564082E+000
     -1.0200   0.1565722E+000
     -1.0100   0.1567345E+000
     -1.0000   0.1568953E+000
     -0.9900   0.1570544E+000
     -0.9800   0.1572120E+000
     -0.9700   0.1573679E+000
     -0.9600   0.1575222E+000
     -0.9500   0.1576749E+000
     -0.9400   0.1578260E+000
     -0.9300   0.1579755E+000
     -0.9200   0.1581234E+000
     -0.9100   0.1582696E+000
     -0.9000   0.1584143E+000
     -0.8900   0.1585573E+000
     -0.8800   0.1586988E+000
     -0.8700   0.1588386E+000
     -0.8600   0.1589768E+000
     -0.8500   0.1591134E+000
     -0.8400   0.1592484E+000
     -0.8300   0.1593818E+000
     -0.8200   0.1595136E+000
     -0.8100   0.1596438E+000
     -0.8000   0.1597724E+000
     -0.7900   0.1598994E+000
     -0.7800   0.1600248E+000
     -0.7700   0.1601485E+000
     -0.7600   0.1602707E+000
     -0.7500   0.1603913E+000
     -0.7400   0.1605102E+000
     -0.7300   0.1606276E+000
     -0.7200   0.1607433E+000
     -0.7100   0.1608575E+000
     -0.7000   0.1609700E+000
     -0.6900   0.1610809E+000
     -0.6800   0.1611903E+000
     -0.6700   0.1612980E+000
     -0.6600   0.1614041E+000
     -0.6500   0.1615087E+000
     -0.6400   0.1616116E+000
     -0.6300   0.1617129E+000
     -0.6200   0.1618127E+000
     -0.6100   0.1619108E+000
     -0.6000   0.1620073E+000
     -0.5900   0.1621022E+000
     -0.5800   0.1621956E+000
     -0.5700   0.1622873E+000
     -0.5600   0.1623774E+000
     -0.5500   0.1624659E+000
     -0.5400   0.1625529E+000
     -0.5300   0.1626382E+000
     -0.5200   0.1627219E+000
     -0.5100   0.1628041E+000
     -0.5000   0.1628846E+000
     -0.4900   0.1629635E+000
     -0.4800   0.1630409E+000
     -0.4700   0.1631166E+000
     -0.4600   0.1631908E+000
     -0.4500   0.1632633E+000
     -0.4400   0.1633343E+000
     -0.4300   0.1634036E+000
     -0.4200   0.1634714E+000
     -0.4100   0.1635375E+000
     -0.4000   0.1636021E+000
     -0.3900   0.1636651E+000
     -0.3800   0.1637264E+000
     -0.3700   0.1637862E+000
     -0.3600   0.1638444E+000
     -0.3500   0.1639010E+000
     -0.3400   0.1639559E+000
     -0.3300   0.1640093E+000
     -0.3200   0.1640611E+000
     -0.3100   0.1641113E+000
     -0.3000   0.1641599E+000
     -0.2900   0.1642070E+000
     -0.2800   0.1642524E+000
     -0.2700   0.1642962E+000
     -0.2600   0.1643384E+000
     -0.2500   0.1643791E+000
     -0.2400   0.1644181E+000
     -0.2300   0.1644555E+000
     -0.2200   0.1644914E+000
     -0.2100   0.1645256E+000
     -0.2000   0.1645583E+000
     -0.1900   0.1645894E+000
     -0.1800   0.1646188E+000
     -0.1700   0.1646467E+000
     -0.1600   0.1646730E+000
     -0.1500   0.1646977E+000
     -0.1400   0.1647208E+000
     -0.1300   0.1647423E+000
     -0.1200   0.1647622E+000
     -0.1100   0.1647806E+000
     -0.1000   0.1647973E+000
     -0.0900   0.1648124E+000
     -0.0800   0.1648260E+000
     -0.0700   0.1648379E+000
     -0.0600   0.1648483E+000
     -0.0500   0.1648570E+000
     -0.0400   0.1648642E+000
     -0.0300   0.1648698E+000
     -0.0200   0.1648737E+000
     -0.0100   0.1648761E+000
      0.0000   0.1648769E+000
      0.0100   0.1648761E+000
      0.0200   0.1648737E+000
      0.0300   0.1648698E+000
      0.0400   0.1648642E+000
      0.0500   0.1648570E+000
      0.0600   0.1648483E+000
      0.0700   0.1648379E+000
      0.0800   0.1648260E+000
      0.0900   0.1648124E+000
      0.1000   0.1647973E+000
      0.1100   0.1647806E+000
      0.1200   0.1647622E+000
      0.1300   0.1647423E+000
      0.1400   0.1647208E+000
      0.1500   0.1646977E+000
      0.1600   0.1646730E+000
      0.1700   0.1646467E+000
      0.1800   0.1646188E+000
      0.1900   0.1645894E+000
      0.2000   0.1645583E+000
      0.2100   0.1645256E+000
      0.2200   0.1644914E+000
      0.2300   0.1644555E+000
      0.2400   0.1644181E+000
      0.2500   0.1643791E+000
      0.2600   0.1643384E+000
      0.2700   0.1642962E+000
      0.2800   0.1642524E+000
      0.2900   0.1642070E+000
      0.3000   0.1641599E+000
      0.3100   0.1641113E+000
      0.3200   0.1640611E+000
      0.3300   0.1640093E+000
      0.3400   0.1639559E+000
      0.3500   0.1639010E+000
      0.3600   0.1638444E+000
      0.3700   0.1637862E+000
      0.3800   0.1637264E+000
      0.3900   0.1636651E+000
      0.4000   0.1636021E+000
      0.4100   0.1635375E+000
      0.4200   0.1634714E+000
      0.4300   0.1634036E+000
      0.4400   0.1633343E+000
      0.4500   0.1632633E+000
      0.4600   0.1631908E+000
      0.4700   0.1631166E+000
      0.4800   0.1630409E+000
      0.4900   0.1629635E+000
      0.5000   0.1628846E+000
      0.5100   0.1628041E+000
      0.5200   0.1627219E+000
      0.5300   0.1626382E+000
      0.5400   0.1625529E+000
      0.5500   0.1624659E+000
      0.5600   0.1623774E+000
      0.5700   0.1622873E+000
      0.5800   0.1621956E+000
      0.5900   0.1621022E+000
      0.6000   0.1620073E+000
      0.6100   0.1619108E+000
      0.6200   0.1618127E+000
      0.6300   0.1617129E+000
      0.6400   0.1616116E+000
      0.6500   0.1615087E+000
      0.6600   0.1614041E+000
      0.6700   0.1612980E+000
      0.6800   0.1611903E+000
      0.6900   0.1610809E+000
      0.7000   0.1609700E+000
      0.7100   0.1608575E+000
      0.7200   0.1607433E+000
      0.7300   0.1606276E+000
      0.7400   0.1605102E+000
      0.7500   0.1603913E+000
      0.7600   0.1602707E+000
      0.7700   0.1601485E+000
      0.7800   0.1600248E+000
      0.7900   0.1598994E+000
      0.8000   0.1597724E+000
      0.8100   0.1596438E+000
      0.8200   0.1595136E+000
      0.8300   0.1593818E+000
      0.8400   0.1592484E+000
      0.8500   0.1591134E+000
      0.8600   0.1589768E+000
      0.8700   0.1588386E+000
      0.8800   0.1586988E+000
      0.8900   0.1585573E+000
      0.9000   0.1584143E+000
      0.9100   0.1582696E+000
      0.9200   0.1581234E+000
      0.9300   0.1579755E+000
      0.9400   0.1578260E+000
      0.9500   0.1576749E+000
      0.9600   0.1575222E+000
      0.9700   0.1573679E+000
      0.9800   0.1572120E+000
      0.9900   0.1570544E+000
      1.0000   0.1568953E+000
      1.0100   0.1567345E+000
      1.0200   0.1565722E+000
      1.0300   0.1564082E+000
      1.0400   0.1562426E+000
      1.0500   0.1560754E+000
      1.0600   0.1559066E+000
      1.0700   0.1557361E+000
      1.0800   0.1555641E+000
      1.0900   0.1553904E+000
      1.1000   0.1552152E+000
      1.1100   0.1550383E+000
      1.1200   0.1548598E+000
      1.1300   0.1546796E+000
      1.1400   0.1544979E+000
      1.1500   0.1543146E+000
      1.1600   0.1541296E+000
      1.1700   0.1539430E+000
      1.1800   0.1537548E+000
      1.1900   0.1535650E+000
      1.2000   0.1533735E+000
      1.2100   0.1531805E+000
      1.2200   0.1529858E+000
      1.2300   0.1527895E+000
      1.2400   0.1525916E+000
      1.2500   0.1523921E+000
      1.2600   0.1521909E+000
      1.2700   0.1519881E+000
      1.2800   0.1517837E+000
      1.2900   0.1515777E+000
      1.3000   0.1513701E+000
      1.3100   0.1511608E+000
      1.3200   0.1509499E+000
      1.3300   0.1507374E+000
      1.3400   0.1505233E+000
      1.3500   0.1503075E+000
      1.3600   0.1500902E+000
      1.3700   0.1498712E+000
      1.3800   0.1496505E+000
      1.3900   0.1494283E+000
      1.4000   0.1492044E+000
      1.4100   0.1489789E+000
      1.4200   0.1487518E+000
      1.4300   0.1485230E+000
      1.4400   0.1482927E+000
      1.4500   0.1480606E+000
      1.4600   0.1478270E+000
      1.4700   0.1475918E+000
      1.4800   0.1473549E+000
      1.4900   0.1471164E+000
      1.5000   0.1468762E+000
      1.5100   0.1466344E+000
      1.5200   0.1463910E+000
      1.5300   0.1461460E+000
      1.5400   0.1458993E+000
      1.5500   0.1456510E+000
      1.5600   0.1454011E+000
      1.5700   0.1451496E+000
      1.5800   0.1448964E+000
      1.5900   0.1446416E+000
      1.6000   0.1443851E+000
      1.6100   0.1441270E+000
      1.6200   0.1438673E+000
      1.6300   0.1436060E+000
      1.6400   0.1433430E+000
      1.6500   0.1430783E+000
      1.6600   0.1428121E+000
      1.6700   0.1425442E+000
      1.6800   0.1422747E+000
      1.6900   0.1420035E+000
      1.7000   0.1417307E+000
      1.7100   0.1414563E+000
      1.7200   0.1411802E+000
      1.7300   0.1409025E+000
      1.7400   0.1406232E+000
      1.7500   0.1403422E+000
      1.7600   0.1400596E+000
      1.7700   0.1397753E+000
      1.7800   0.1394894E+000
      1.7900   0.1392019E+000
      1.8000   0.1389127E+000
      1.8100   0.1386219E+000
      1.8200   0.1383294E+000
      1.8300   0.1380353E+000
      1.8400   0.1377396E+000
      1.8500   0.1374422E+000
      1.8600   0.1371432E+000
      1.8700   0.1368425E+000
      1.8800   0.1365402E+000
      1.8900   0.1362363E+000
      1.9000   0.1359306E+000
      1.9100   0.1356234E+000
      1.9200   0.1353145E+000
      1.9300   0.1350040E+000
      1.9400   0.1346918E+000
      1.9500   0.1343780E+000
      1.9600   0.1340625E+000
      1.9700   0.1337454E+000
      1.9800   0.1334266E+000
      1.9900   0.1331062E+000
      2.0000   0.1327841E+000
      2.0100   0.1324604E+000
      2.0200   0.1321350E+000
      2.0300   0.1318080E+000
      2.0400   0.1314793E+000
      2.0500   0.1311490E+000
      2.0600   0.1308170E+000
      2.0700   0.1304833E+000
      2.0800   0.1301481E+000
      2.0900   0.1298111E+000
      2.1000   0.1294725E+000
      2.1100   0.1291323E+000
      2.1200   0.1287903E+000
      2.1300   0.1284468E+000
      2.1400   0.1281015E+000
      2.1500   0.1277547E+000
      2.1600   0.1274061E+000
      2.1700   0.1270559E+000
      2.1800   0.1267040E+000
      2.1900   0.1263505E+000
      2.2000   0.1259953E+000
      2.2100   0.1256384E+000
      2.2200   0.1252799E+000
      2.2300   0.1249197E+000
      2.2400   0.1245578E+000
      2.2500   0.1241943E+000
      2.2600   0.1238291E+000
      2.2700   0.1234623E+000
      2.2800   0.1230937E+000
      2.2900   0.1227235E+000
      2.3000   0.1223516E+000
      2.3100   0.1219781E+000
      2.3200   0.1216028E+000
      2.3300   0.1212259E+000
      2.3400   0.1208473E+000
      2.3500   0.1204671E+000
      2.3600   0.1200851E+000
      2.3700   0.1197015E+000
      2.3800   0.1193162E+000
      2.3900   0.1189292E+000
      2.4000   0.1185405E+000
      2.4100   0.1181501E+000
      2.4200   0.1177581E+000
      2.4300   0.1173643E+000
      2.4400   0.1169689E+000
      2.4500   0.1165717E+000
      2.4600   0.1161729E+000
      2.4700   0.1157724E+000
      2.4800   0.1153701E+000
      2.4900   0.1149662E+000
      2.5000   0.1145606E+000
      2.5100   0.1141532E+000
      2.5200   0.1137442E+000
      2.5300   0.1133334E+000
      2.5400   0.1129209E+000
      2.5500   0.1125068E+000
      2.5600   0.1120909E+000
      2.5700   0.1116733E+000
      2.5800   0.1112539E+000
      2.5900   0.1108329E+000
      2.6000   0.1104101E+000
      2.6100   0.1099856E+000
      2.6200   0.1095593E+000
      2.6300   0.1091314E+000
      2.6400   0.1087017E+000
      2.6500   0.1082702E+000
      2.6600   0.1078370E+000
      2.6700   0.1074021E+000
      2.6800   0.1069654E+000
      2.6900   0.1065270E+000
      2.7000   0.1060868E+000
      2.7100   0.1056449E+000
      2.7200   0.1052012E+000
      2.7300   0.1047558E+000
      2.7400   0.1043086E+000
      2.7500   0.1038596E+000
      2.7600   0.1034088E+000
      2.7700   0.1029563E+000
      2.7800   0.1025020E+000
      2.7900   0.1020459E+000
      2.8000   0.1015881E+000
      2.8100   0.1011284E+000
      2.8200   0.1006670E+000
      2.8300   0.1002037E+000
      2.8400   0.9973867E-001
      2.8500   0.9927182E-001
      2.8600   0.9880317E-001
      2.8700   0.9833271E-001
      2.8800   0.9786044E-001
      2.8900   0.9738635E-001
      2.9000   0.9691043E-001
      2.9100   0.9643269E-001
      2.9200   0.9595312E-001
      2.9300   0.9547172E-001
      2.9400   0.9498848E-001
      2.9500   0.9450340E-001
      2.9600   0.9401648E-001
      2.9700   0.9352770E-001
      2.9800   0.9303707E-001
      2.9900   0.9254459E-001
      3.0000   0.9205025E-001
      3.0100   0.9155404E-001
      3.0200   0.9105597E-001
      3.0300   0.9055602E-001
      3.0400   0.9005420E-001
      3.0500   0.8955051E-001
      3.0600   0.8904493E-001
      3.0700   0.8853747E-001
      3.0800   0.8802812E-001
      3.0900   0.8751688E-001
      3.1000   0.8700374E-001
      3.1100   0.8648871E-001
      3.1200   0.8597179E-001
      3.1300   0.8545296E-001
      3.1400   0.8493223E-001
      3.1500   0.8440960E-001
      3.1600   0.8388506E-001
      3.1700   0.8335862E-001
      3.1800   0.8283026E-001
      3.1900   0.8230000E-001
      3.2000   0.8176783E-001
      3.2100   0.8123375E-001
      3.2200   0.8069777E-001
      3.2300   0.8015987E-001
      3.2400   0.7962007E-001
      3.2500   0.7907837E-001
      3.2600   0.7853476E-001
      3.2700   0.7798925E-001
      3.2800   0.7744185E-001
      3.2900   0.7689256E-001
      3.3000   0.7634137E-001
      3.3100   0.7578830E-001
      3.3200   0.7523336E-001
      3.3300   0.7467655E-001
      3.3400   0.7411787E-001
      3.3500   0.7355733E-001
      3.3600   0.7299495E-001
      3.3700   0.7243073E-001
      3.3800   0.7186468E-001
      3.3900   0.7129682E-001
      3.4000   0.7072715E-001
      3.4100   0.7015569E-001
      3.4200   0.6958246E-001
      3.4300   0.6900746E-001
      3.4400   0.6843073E-001
      3.4500   0.6785226E-001
      3.4600   0.6727209E-001
      3.4700   0.6669023E-001
      3.4800   0.6610670E-001
      3.4900   0.6552154E-001
      3.5000   0.6493475E-001
      3.5100   0.6434637E-001
      3.5200   0.6375643E-001
      3.5300   0.6316495E-001
      3.5400   0.6257196E-001
      3.5500   0.6197751E-001
      3.5600   0.6138161E-001
      3.5700   0.6078430E-001
      3.5800   0.6018563E-001
      3.5900   0.5958563E-001
      3.6000   0.5898435E-001
      3.6100   0.5838182E-001
      3.6200   0.5777809E-001
      3.6300   0.5717321E-001
      3.6400   0.5656722E-001
      3.6500   0.5596019E-001
      3.6600   0.5535215E-001
      3.6700   0.5474317E-001
      3.6800   0.5413331E-001
      3.6900   0.5352262E-001
      3.7000   0.5291117E-001
      3.7100   0.5229902E-001
      3.7200   0.5168624E-001
      3.7300   0.5107290E-001
      3.7400   0.5045906E-001
      3.7500   0.4984481E-001
      3.7600   0.4923022E-001
      3.7700   0.4861537E-001
      3.7800   0.4800034E-001
      3.7900   0.4738522E-001
      3.8000   0.4677008E-001
      3.8100   0.4615502E-001
      3.8200   0.4554014E-001
      3.8300   0.4492552E-001
      3.8400   0.4431126E-001
      3.8500   0.4369746E-001
      3.8600   0.4308422E-001
      3.8700   0.4247164E-001
      3.8800   0.4185984E-001
      3.8900   0.4124891E-001
      3.9000   0.4063896E-001
      3.9100   0.4003012E-001
      3.9200   0.3942248E-001
      3.9300   0.3881618E-001
      3.9400   0.3821132E-001
      3.9500   0.3760804E-001
      3.9600   0.3700644E-001
      3.9700   0.3640665E-001
      3.9800   0.3580881E-001
      3.9900   0.3521302E-001
      4.0000   0.3461943E-001
      4.0100   0.3402817E-001
      4.0200   0.3343935E-001
      4.0300   0.3285312E-001
      4.0400   0.3226960E-001
      4.0500   0.3168894E-001
      4.0600   0.3111126E-001
      4.0700   0.3053669E-001
      4.0800   0.2996538E-001
      4.0900   0.2939745E-001
      4.1000   0.2883304E-001
      4.1100   0.2827229E-001
      4.1200   0.2771532E-001
      4.1300   0.2716228E-001
      4.1400   0.2661329E-001
      4.1500   0.2606849E-001
      4.1600   0.2552800E-001
      4.1700   0.2499196E-001
      4.1800   0.2446050E-001
      4.1900   0.2393373E-001
      4.2000   0.2341179E-001
      4.2100   0.2289480E-001
      4.2200   0.2238287E-001
      4.2300   0.2187613E-001
      4.2400   0.2137469E-001
      4.2500   0.2087866E-001
      4.2600   0.2038815E-001
      4.2700   0.1990328E-001
      4.2800   0.1942413E-001
      4.2900   0.1895082E-001
      4.3000   0.1848343E-001
      4.3100   0.1802206E-001
      4.3200   0.1756681E-001
      4.3300   0.1711774E-001
      4.3400   0.1667495E-001
      4.3500   0.1623851E-001
      4.3600   0.1580849E-001
      4.3700   0.1538495E-001
      4.3800   0.1496797E-001
      4.3900   0.1455760E-001
      4.4000   0.1415388E-001
      4.4100   0.1375687E-001
      4.4200   0.1336662E-001
      4.4300   0.1298315E-001
      4.4400   0.1260650E-001
      4.4500   0.1223671E-001
      4.4600   0.1187378E-001
      4.4700   0.1151775E-001
      4.4800   0.1116862E-001
      4.4900   0.1082640E-001
      4.5000   0.1049109E-001
      4.5100   0.1016269E-001
      4.5200   0.9841186E-002
      4.5300   0.9526572E-002
      4.5400   0.9218829E-002
      4.5500   0.8917933E-002
      4.5600   0.8623856E-002
      4.5700   0.8336566E-002
      4.5800   0.8056026E-002
      4.5900   0.7782195E-002
      4.6000   0.7515028E-002
      4.6100   0.7254473E-002
      4.6200   0.7000478E-002
      4.6300   0.6752983E-002
      4.6400   0.6511927E-002
      4.6500   0.6277244E-002
      4.6600   0.6048864E-002
      4.6700   0.5826715E-002
      4.6800   0.5610721E-002
      4.6900   0.5400802E-002
      4.7000   0.5196877E-002
      4.7100   0.4998860E-002
      4.7200   0.4806665E-002
      4.7300   0.4620202E-002
      4.7400   0.4439377E-002
      4.7500   0.4264098E-002
      4.7600   0.4094268E-002
      4.7700   0.3929790E-002
      4.7800   0.3770564E-002
      4.7900   0.3616489E-002
      4.8000   0.3467463E-002
      4.8100   0.3323384E-002
      4.8200   0.3184148E-002
      4.8300   0.3049650E-002
      4.8400   0.2919786E-002
      4.8500   0.2794449E-002
      4.8600   0.2673533E-002
      4.8700   0.2556934E-002
      4.8800   0.2444545E-002
      4.8900   0.2336261E-002
      4.9000   0.2231976E-002
      4.9100   0.2131586E-002
      4.9200   0.2034986E-002
      4.9300   0.1942072E-002
      4.9400   0.1852742E-002
      4.9500   0.1766893E-002
      4.9600   0.1684426E-002
      4.9700   0.1605239E-002
      4.9800   0.1529235E-002
      4.9900   0.1456316E-002
      5.0000   0.1386385E-002
      5.0100   0.1319348E-002
      5.0200   0.1255113E-002
      5.0300   0.1193587E-002
      5.0400   0.1134680E-002
      5.0500   0.1078304E-002
      5.0600   0.1024372E-002
      5.0700   0.9728001E-003
      5.0800   0.9235039E-003
      5.0900   0.8764024E-003
      5.1000   0.8314161E-003
      5.1100   0.7884673E-003
      5.1200   0.7474800E-003
      5.1300   0.7083804E-003
      5.1400   0.6710963E-003
      5.1500   0.6355574E-003
      5.1600   0.6016956E-003
      5.1700   0.5694442E-003
      5.1800   0.5387389E-003
      5.1900   0.5095168E-003
      5.2000   0.4817172E-003
      5.2100   0.4552810E-003
      5.2200   0.4301511E-003
      5.2300   0.4062721E-003
      5.2400   0.3835905E-003
      5.2500   0.3620544E-003
      5.2600   0.3416138E-003
      5.2700   0.3222203E-003
      5.2800   0.3038272E-003
      5.2900   0.2863895E-003
      5.3000   0.2698636E-003
      5.3100   0.2542079E-003
      5.3200   0.2393819E-003
      5.3300   0.2253470E-003
      5.3400   0.2120658E-003
      5.3500   0.1995024E-003
      5.3600   0.1876224E-003
      5.3700   0.1763928E-003
      5.3800   0.1657818E-003
      5.3900   0.1557589E-003
      5.4000   0.1462950E-003
      5.4100   0.1373621E-003
      5.4200   0.1289334E-003
      5.4300   0.1209834E-003
      5.4400   0.1134874E-003
      5.4500   0.1064222E-003
      5.4600   0.9976516E-004
      5.4700   0.9349506E-004
      5.4800   0.8759143E-004
      5.4900   0.8203481E-004
      5.5000   0.7680662E-004
      5.5100   0.7188915E-004
      5.5200   0.6726554E-004
      5.5300   0.6291972E-004
      5.5400   0.5883640E-004
      5.5500   0.5500105E-004
      5.5600   0.5139983E-004
      5.5700   0.4801961E-004
      5.5800   0.4484789E-004
      5.5900   0.4187281E-004
      5.6000   0.3908314E-004
      5.6100   0.3646818E-004
      5.6200   0.3401782E-004
      5.6300   0.3172247E-004
      5.6400   0.2957302E-004
      5.6500   0.2756088E-004
      5.6600   0.2567789E-004
      5.6700   0.2391635E-004
      5.6800   0.2226896E-004
      5.6900   0.2072883E-004
      5.7000   0.1928944E-004
      5.7100   0.1794464E-004
      5.7200   0.1668863E-004
      5.7300   0.1551592E-004
      5.7400   0.1442134E-004
      5.7500   0.1340002E-004
      5.7600   0.1244734E-004
      5.7700   0.1155900E-004
      5.7800   0.1073089E-004
      5.7900   0.9959191E-005
      5.8000   0.9240282E-005
      5.8100   0.8570762E-005
      5.8200   0.7947437E-005
      5.8300   0.7367299E-005
      5.8400   0.6827528E-005
      5.8500   0.6325469E-005
      5.8600   0.5858635E-005
      5.8700   0.5424688E-005
      5.8800   0.5021437E-005
      5.8900   0.4646826E-005
      5.9000   0.4298928E-005
      5.9100   0.3975938E-005
      5.9200   0.3676164E-005
      5.9300   0.3398023E-005
      5.9400   0.3140032E-005
      5.9500   0.2900804E-005
      5.9600   0.2679042E-005
      5.9700   0.2473533E-005
      5.9800   0.2283144E-005
      5.9900   0.2106814E-005
      6.0000   0.1943555E-005
      6.0100   0.1792444E-005
      6.0200   0.1652618E-005
      6.0300   0.1523273E-005
      6.0400   0.1403659E-005
      6.0500   0.1293077E-005
      6.0600   0.1190874E-005
      6.0700   0.1096445E-005
      6.0800   0.1009223E-005
      6.0900   0.9286829E-006
      6.1000   0.8543334E-006
      6.1100   0.7857193E-006
      6.1200   0.7224166E-006
      6.1300   0.6640311E-006
      6.1400   0.6101967E-006
      6.1500   0.5605730E-006
      6.1600   0.5148438E-006
      6.1700   0.4727158E-006
      6.1800   0.4339165E-006
      6.1900   0.3981931E-006
      6.2000   0.3653114E-006
      6.2100   0.3350539E-006
      6.2200   0.3072191E-006
      6.2300   0.2816205E-006
      6.2400   0.2580849E-006
      6.2500   0.2364525E-006
      6.2600   0.2165748E-006
      6.2700   0.1983147E-006
      6.2800   0.1815454E-006
      6.2900   0.1661494E-006
      6.3000   0.1520184E-006
      6.3100   0.1390519E-006
      6.3200   0.1271574E-006
      6.3300   0.1162493E-006
      6.3400   0.1062486E-006
      6.3500   0.9708241E-007
      6.3600   0.8868338E-007
      6.3700   0.8098946E-007
      6.3800   0.7394343E-007
      6.3900   0.6749250E-007
      6.4000   0.6158806E-007
      6.4100   0.5618530E-007
      6.4200   0.5124295E-007
      6.4300   0.4672304E-007
      6.4400   0.4259058E-007
      6.4500   0.3881341E-007
      6.4600   0.3536192E-007
      6.4700   0.3220889E-007
      6.4800   0.2932931E-007
      6.4900   0.2670017E-007
      6.5000   0.2430035E-007
      6.5100   0.2211044E-007
      6.5200   0.2011263E-007
      6.5300   0.1829056E-007
      6.5400   0.1662921E-007
      6.5500   0.1511483E-007
      6.5600   0.1373478E-007
      6.5700   0.1247749E-007
      6.5800   0.1133235E-007
      6.5900   0.1028963E-007
      6.6000   0.9340431E-008
      6.6100   0.8476594E-008
      6.6200   0.7690654E-008
      6.6300   0.6975778E-008
      6.6400   0.6325715E-008
      6.6500   0.5734747E-008
      6.6600   0.5197644E-008
      6.6700   0.4709629E-008
      6.6800   0.4266332E-008
      6.6900   0.3863763E-008
      6.7000   0.3498277E-008
      6.7100   0.3166547E-008
      6.7200   0.2865535E-008
      6.7300   0.2592469E-008
      6.7400   0.2344820E-008
      6.7500   0.2120282E-008
      6.7600   0.1916752E-008
      6.7700   0.1732313E-008
      6.7800   0.1565219E-008
      6.7900   0.1413878E-008
      6.8000   0.1276842E-008
      6.8100   0.1152791E-008
      6.8200   0.1040524E-008
      6.8300   0.9389495E-009
      6.8400   0.8470723E-009
      6.8500   0.7639888E-009
      6.8600   0.6888771E-009
      6.8700   0.6209903E-009
      6.8800   0.5596494E-009
      6.8900   0.5042379E-009
      6.9000   0.4541958E-009
      6.9100   0.4090147E-009
      6.9200   0.3682331E-009
      6.9300   0.3314323E-009
      6.9400   0.2982325E-009
      6.9500   0.2682891E-009
      6.9600   0.2412898E-009
      6.9700   0.2169517E-009
      6.9800   0.1950180E-009
      6.9900   0.1752566E-009
      7.0000   0.1574569E-009
      7.0100   0.1414284E-009
      7.0200   0.1269987E-009
      7.0300   0.1140117E-009
      7.0400   0.1023262E-009
      7.0500   0.9181458E-010
      7.0600   0.8236141E-010
      7.0700   0.7386235E-010
      7.0800   0.6622311E-010
      7.0900   0.5935851E-010
      7.1000   0.5319163E-010
      7.1100   0.4765303E-010
      7.1200   0.4267999E-010
      7.1300   0.3821596E-010
      7.1400   0.3420989E-010
      7.1500   0.3061576E-010
      7.1600   0.2739205E-010
      7.1700   0.2450137E-010
      7.1800   0.2190999E-010
      7.1900   0.1958754E-010
      7.2000   0.1750666E-010
      7.2100   0.1564273E-010
      7.2200   0.1397356E-010
      7.2300   0.1247922E-010
      7.2400   0.1114173E-010
      7.2500   0.9944969E-011
      7.2600   0.8874403E-011
      7.2700   0.7916986E-011
      7.2800   0.7060986E-011
      7.2900   0.6295868E-011
      7.3000   0.5612165E-011
      7.3100   0.5001379E-011
      7.3200   0.4455880E-011
      7.3300   0.3968821E-011
      7.3400   0.3534058E-011
      7.3500   0.3146081E-011
      7.3600   0.2799949E-011
      7.3700   0.2491232E-011
      7.3800   0.2215961E-011
      7.3900   0.1970579E-011
      7.4000   0.1751900E-011
      7.4100   0.1557071E-011
      7.4200   0.1383538E-011
      7.4300   0.1229015E-011
      7.4400   0.1091458E-011
      7.4500   0.9690368E-012
      7.4600   0.8601162E-012
      7.4700   0.7632339E-012
      7.4800   0.6770826E-012
      7.4900   0.6004951E-012
      7.5000   0.5324282E-012
      7.5100   0.4719504E-012
      7.5200   0.4182306E-012
      7.5300   0.3705266E-012
      7.5400   0.3281763E-012
      7.5500   0.2905893E-012
      7.5600   0.2572390E-012
      7.5700   0.2276560E-012
      7.5800   0.2014219E-012
      7.5900   0.1781640E-012
      7.6000   0.1575503E-012
      7.6100   0.1392852E-012
      7.6200   0.1231056E-012
      7.6300   0.1087772E-012
      7.6400   0.9609181E-013
      7.6500   0.8486396E-013
      7.6600   0.7492897E-013
      7.6700   0.6614029E-013
      7.6800   0.5836782E-013
      7.6900   0.5149589E-013
      7.7000   0.4542183E-013
      7.7100   0.4005441E-013
      7.7200   0.3531270E-013
      7.7300   0.3112487E-013
      7.7400   0.2742720E-013
      7.7500   0.2416321E-013
      7.7600   0.2128276E-013
      7.7700   0.1874144E-013
      7.7800   0.1649992E-013
      7.7900   0.1452334E-013
      7.8000   0.1278080E-013
      7.8100   0.1124501E-013
      7.8200   0.9891752E-014
      7.8300   0.8699644E-014
      7.8400   0.7649730E-014
      7.8500   0.6725287E-014
      7.8600   0.5911504E-014
      7.8700   0.5195305E-014
      7.8800   0.4565132E-014
      7.8900   0.4010773E-014
      7.9000   0.3523219E-014
      7.9100   0.3094509E-014
      7.9200   0.2717620E-014
      7.9300   0.2386352E-014
      7.9400   0.2095244E-014
      7.9500   0.1839474E-014
      7.9600   0.1614797E-014
      7.9700   0.1417465E-014
      7.9800   0.1244178E-014
      7.9900   0.1092033E-014
      8.0000   0.9584690E-015
      8.0100   0.8412320E-015
      8.0200   0.7383453E-015
      8.0300   0.6480581E-015
      8.0400   0.5688361E-015
      8.0500   0.4993337E-015
      8.0600   0.4383606E-015
      8.0700   0.3848747E-015
      8.0800   0.3379600E-015
      8.0900   0.2968108E-015
      8.1000   0.2607187E-015
      8.1100   0.2290637E-015
      8.1200   0.2012999E-015
      8.1300   0.1769474E-015
      8.1400   0.1555881E-015
      8.1500   0.1368518E-015
      8.1600   0.1204149E-015
      8.1700   0.1059941E-015
      8.1800   0.9334020E-016
      8.1900   0.8223491E-016
      8.2000   0.7248803E-016
      8.2100   0.6393064E-016
      8.2200   0.5641676E-016
      8.2300   0.4981702E-016
      8.2400   0.4401756E-016
      8.2500   0.3892186E-016
      8.2600   0.3444144E-016
      8.2700   0.3050071E-016
      8.2800   0.2703365E-016
      8.2900   0.2398213E-016
      8.3000   0.2129431E-016
      8.3100   0.1892658E-016
      8.3200   0.1683907E-016
      8.3300   0.1499736E-016
      8.3400   0.1337205E-016
      8.3500   0.1193637E-016
      8.3600   0.1066762E-016
      8.3700   0.9545335E-017
      8.3800   0.8551979E-017
      8.3900   0.7671685E-017
      8.4000   0.6891294E-017
      8.4100   0.6198649E-017
      8.4200   0.5583443E-017
      8.4300   0.5036290E-017
      8.4400   0.4549153E-017
      8.4500   0.4115164E-017
      8.4600   0.3727758E-017
      8.4700   0.3382137E-017
      8.4800   0.3072949E-017
      8.4900   0.2795950E-017
      8.5000   0.2547748E-017
      8.5100   0.2325010E-017
      8.5200   0.2124886E-017
      8.5300   0.1944630E-017
      8.5400   0.1782352E-017
      8.5500   0.1635754E-017
      8.5600   0.1503285E-017
      8.5700   0.1383435E-017
      8.5800   0.1274668E-017
      8.5900   0.1176075E-017
      8.6000   0.1086421E-017
      8.6100   0.1004774E-017
      8.6200   0.9303577E-018
      8.6300   0.8623994E-018
      8.6400   0.8002540E-018
      8.6500   0.7433555E-018
      8.6600   0.6911332E-018
      8.6700   0.6431662E-018
      8.6800   0.5990632E-018
      8.6900   0.5584780E-018
      8.7000   0.5210417E-018
      8.7100   0.4864708E-018
      8.7200   0.4545164E-018
      8.7300   0.4249142E-018
      8.7400   0.3974755E-018
      8.7500   0.3720309E-018
      8.7600   0.3483735E-018
      8.7700   0.3263716E-018
      8.7800   0.3059103E-018
      8.7900   0.2868506E-018
      8.8000   0.2690461E-018
      8.8100   0.2524405E-018
      8.8200   0.2369365E-018
      8.8300   0.2224132E-018
      8.8400   0.2088821E-018
      8.8500   0.1961742E-018
      8.8600   0.1842660E-018
      8.8700   0.1731122E-018
      8.8800   0.1626208E-018
      8.8900   0.1528033E-018
      8.9000   0.1435874E-018
      8.9100   0.1349315E-018
      8.9200   0.1267873E-018
      8.9300   0.1191442E-018
      8.9400   0.1119547E-018
      8.9500   0.1051658E-018
      8.9600   0.9881858E-019
      8.9700   0.9282198E-019
      8.9800   0.8717520E-019
      8.9900   0.8189620E-019
      9.0000   0.7689634E-019
      9.0100   0.7218834E-019
      9.0200   0.6779248E-019
      9.0300   0.6362517E-019
      9.0400   0.5968948E-019
      9.0500   0.5601081E-019
      9.0600   0.5254521E-019
      9.0700   0.4930021E-019
      9.0800   0.4621297E-019
      9.0900   0.4331258E-019
      9.1000   0.4059298E-019
      9.1100   0.3803008E-019
      9.1200   0.3562574E-019
      9.1300   0.3335727E-019
      9.1400   0.3122292E-019
      9.1500   0.2922189E-019
      9.1600   0.2734583E-019
      9.1700   0.2557437E-019
      9.1800   0.2391801E-019
      9.1900   0.2235971E-019
      9.2000   0.2089884E-019
      9.2100   0.1951957E-019
      9.2200   0.1822525E-019
      9.2300   0.1701962E-019
      9.2400   0.1588906E-019
      9.2500   0.1483020E-019
      9.2600   0.1382874E-019
      9.2700   0.1288986E-019
      9.2800   0.1201747E-019
      9.2900   0.1119451E-019
      9.3000   0.1042452E-019
      9.3100   0.9710045E-020
      9.3200   0.9041726E-020
      9.3300   0.8410115E-020
      9.3400   0.7819794E-020
      9.3500   0.7273925E-020
      9.3600   0.6764200E-020
      9.3700   0.6284105E-020
      9.3800   0.5835942E-020
      9.3900   0.5421479E-020
      9.4000   0.5031551E-020
      9.4100   0.4668499E-020
      9.4200   0.4329195E-020
      9.4300   0.4016871E-020
      9.4400   0.3720356E-020
      9.4500   0.3447340E-020
      9.4600   0.3194721E-020
      9.4700   0.2958198E-020
      9.4800   0.2737309E-020
      9.4900   0.2531358E-020
      9.5000   0.2345641E-020
      9.5100   0.2163983E-020
      9.5200   0.2000780E-020
      9.5300   0.1849869E-020
      9.5400   0.1707342E-020
      9.5500   0.1577850E-020
      9.5600   0.1454801E-020
      9.5700   0.1342306E-020
      9.5800   0.1236484E-020
      9.5900   0.1139166E-020
      9.6000   0.1051646E-020
      9.6100   0.9680136E-021
      9.6200   0.8896679E-021
      9.6300   0.8182921E-021
      9.6400   0.7526901E-021
      9.6500   0.6926560E-021
      9.6600   0.6364793E-021
      9.6700   0.5844503E-021
      9.6800   0.5380218E-021
      9.6900   0.4930589E-021
      9.7000   0.4511986E-021
      9.7100   0.4146688E-021
      9.7200   0.3799082E-021
      9.7300   0.3481034E-021
      9.7400   0.3190809E-021
      9.7500   0.2918799E-021
      9.7600   0.2665404E-021
      9.7700   0.2446302E-021
      9.7800   0.2237508E-021
      9.7900   0.2049984E-021
      9.8000   0.1874952E-021
      9.8100   0.1704315E-021
      9.8200   0.1562839E-021
      9.8300   0.1418177E-021
      9.8400   0.1287978E-021
      9.8500   0.1186155E-021
      9.8600   0.1078982E-021
      9.8700   0.9768195E-022
      9.8800   0.8938933E-022
      9.8900   0.8100848E-022
      9.9000   0.7370186E-022
      9.9100   0.6697737E-022
      9.9200   0.6106859E-022
      9.9300   0.5536713E-022
      9.9400   0.4993091E-022
      9.9500   0.4553816E-022
      9.9600   0.4085234E-022
      9.9700   0.3683476E-022
      9.9800   0.3353409E-022
      9.9900   0.3031602E-022
     10.0000   0.2724885E-022
     10.0100   0.2468947E-022
     10.0200   0.2228657E-022
     10.0300   0.2024956E-022
     10.0400   0.1834139E-022
     10.0500   0.1648164E-022
     10.0600   0.1479428E-022
     10.0700   0.1322248E-022
     10.0800   0.1183924E-022
     10.0900   0.1072873E-022
     10.1000   0.9522777E-023
     10.1100   0.8463576E-023
     10.1200   0.7780875E-023
     10.1300   0.6862466E-023
     10.1400   0.6112937E-023
     10.1500   0.5532672E-023
     10.1600   0.4885750E-023
     10.1700   0.4328490E-023
     10.1800   0.3883293E-023
     10.1900   0.3418147E-023
     10.2000   0.3137178E-023
     10.2100   0.2695644E-023
     10.2200   0.2378467E-023
     10.2300   0.2168348E-023
     10.2400   0.1809336E-023
     10.2500   0.1670196E-023
     10.2600   0.1508462E-023
     10.2700   0.1315901E-023
     10.2800   0.1109945E-023
     10.2900   0.9546029E-024
     10.3000   0.8428477E-024
     10.3100   0.7525266E-024
     10.3200   0.6081352E-024
     10.3300   0.5482454E-024
     10.3400   0.4947681E-024
     10.3500   0.4132493E-024
     10.3600   0.3933409E-024
     10.3700   0.3078238E-024
     10.3800   0.2891737E-024
     10.3900   0.2477063E-024
     10.4000   0.1894346E-024
     10.4100   0.1545641E-024
     10.4200   0.1352587E-024
     10.4300   0.1274416E-024
     10.4400   0.9718611E-025
     10.4500   0.8797637E-025
     10.4600   0.9029507E-025
     10.4700   0.7470691E-025
     10.4800   0.5736831E-025
     10.4900   0.4585102E-025
     10.5000   0.3592397E-025
     10.5100   0.3197724E-025
     10.5200   0.1879535E-025
     10.5300   0.2227035E-025
     10.5400   0.2989265E-025
     10.5500   0.1872781E-025
     10.5600   0.2043231E-025
     10.5700   0.1976231E-025
     10.5800   0.1500597E-025
     10.5900   0.1068393E-025
     10.6000   0.9373433E-026
     10.6100   0.5961052E-026
     10.6200   0.7533768E-026
     10.6300   0.1547681E-025
     10.6400   0.1053081E-025
     10.6500   0.8214885E-026
     10.6600   0.6736379E-026
     10.6700   0.9350308E-026
     10.6800   0.9610105E-026
     10.6900   0.1778118E-025
     10.7000   0.1333838E-025
     10.7100   0.1316128E-025
     10.7200   0.1733008E-025
     10.7300   0.8084823E-026
     10.7400   0.1389138E-025
     10.7500   0.1408784E-025
     10.7600   0.1372704E-025
     10.7700   0.1407258E-025
     10.7800   0.9473555E-026
     10.7900   0.9480702E-026
     10.8000   0.1464002E-025
     10.8100   0.1238082E-025
     10.8200   0.1302046E-025
     10.8300   0.1485987E-025
     10.8400   0.7159381E-026
     10.8500   0.1018912E-025
     10.8600   0.1374323E-025
     10.8700   0.1509964E-025
     10.8800   0.1381651E-025
     10.8900   0.9559646E-026
     10.9000   0.1166359E-025
     10.9100   0.1210587E-025
     10.9200   0.8339500E-026
     10.9300   0.8647341E-026
     10.9400   0.7652194E-026
     10.9500   0.7726343E-026
     10.9600   0.1459022E-025
     10.9700   0.1562024E-025
     10.9800   0.1309330E-025
     10.9900   0.1276806E-025
     11.0000   0.1134728E-025
     11.0100   0.9795416E-026
     11.0200   0.9417419E-026
     11.0300   0.5998674E-026
     11.0400   0.5741452E-026
     11.0500   0.1017177E-025
     11.0600   0.8710731E-026
     11.0700   0.9285028E-026
     11.0800   0.9905080E-026
     11.0900   0.6023089E-026
     11.1000   0.1149507E-025
     11.1100   0.7585674E-026
     11.1200   0.6951069E-026
     11.1300   0.7936264E-026
     11.1400   0.3289820E-026
     11.1500   0.5862968E-026
     11.1600   0.5200829E-026
     11.1700   0.5787697E-026
     11.1800   0.4018289E-026
     11.1900   0.4892985E-026
     11.2000   0.4600857E-026
     11.2100   0.4123203E-026
     11.2200   0.4752037E-026
     11.2300   0.2763131E-026
     11.2400   0.3670795E-026
     11.2500   0.1573899E-026
     11.2600   0.4502751E-026
     11.2700   0.6022730E-026
     11.2800   0.2305594E-026
     11.2900   0.3391818E-026
     11.3000   0.1710430E-026
     11.3100   0.8343571E-027
     11.3200   0.5219824E-027
     11.3300   0.9569603E-027
     11.3400   0.1260386E-026
     11.3500   0.2201209E-026
     11.3600   0.1508204E-026
     11.3700   0.2025917E-026
     11.3800   0.1112918E-026
     11.3900   0.1700168E-026
     11.4000   0.1675880E-027
     11.4100   0.1415294E-027
     11.4200   0.1328809E-026
     11.4300   0.8106845E-027
     11.4400   0.1321642E-026
     11.4500   0.4352222E-027
     11.4600   0.2358721E-026
     11.4700   0.2012003E-026
     11.4800   0.2727155E-026
     11.4900   0.2546442E-026
     11.5000   0.1424320E-026
     11.5100   0.9337733E-028
     11.5200   0.1275622E-027
     11.5300   0.1211620E-026
     11.5400   0.8393200E-027
     11.5500   0.1667684E-028
     11.5600   0.1207804E-026
     11.5700   0.5186582E-027
     11.5800   0.1103058E-026
     11.5900   0.9641881E-027
     11.6000   0.9717579E-027
     11.6100   0.9860752E-027
     11.6200   0.1335260E-026
     11.6300   0.2876174E-029
     11.6400   0.1301149E-026
     11.6500   0.3057099E-027
     11.6600   0.6592242E-027
     11.6700   0.1269121E-028
     11.6800   0.9565052E-027
     11.6900   0.2242253E-028
     11.7000   0.9184915E-027
     11.7100   0.3962788E-027
     11.7200   0.5130126E-028
     11.7300   0.8964942E-027
     11.7400   0.1197001E-026
     11.7500   0.4710626E-027
     11.7600   0.2793260E-027
     11.7700   0.3215715E-027
     11.7800   0.1273585E-027
     11.7900   0.6156140E-027
     11.8000   0.3789871E-027
     11.8100   0.2066648E-027
     11.8200   0.4674972E-027
     11.8300   0.1447309E-028
     11.8400   0.2424458E-027
     11.8500   0.1185902E-026
     11.8600   0.1334718E-026
     11.8700   0.1747820E-027
     11.8800   0.2031679E-027
     11.8900   0.6879607E-027
     11.9000   0.4653141E-029
     11.9100   0.1495764E-027
     11.9200   0.1216567E-026
     11.9300   0.2099364E-027
     11.9400   0.3458355E-027
     11.9500   0.9550366E-027
     11.9600   0.1448462E-026
     11.9700   0.9455820E-027
     11.9800   0.2510151E-028
     11.9900   0.1767272E-028
     12.0000   0.3233126E-028
     12.0100   0.1149498E-026
     12.0200   0.1290194E-027
     12.0300   0.1209608E-027
     12.0400   0.2914288E-027
     12.0500   0.1676783E-027
     12.0600   0.2970441E-029
     12.0700   0.1154470E-027
     12.0800   0.3169246E-027
     12.0900   0.2701014E-027
     12.1000   0.1263634E-026
     12.1100   0.3193879E-027
     12.1200   0.7197383E-028
     12.1300   0.2650235E-027
     12.1400   0.5020212E-027
     12.1500   0.3291780E-027
     12.1600   0.2009725E-027
     12.1700   0.4230120E-028
     12.1800   0.8632734E-027
     12.1900   0.2311250E-029
     12.2000   0.2414633E-027
     12.2100   0.3106406E-027
     12.2200   0.8029077E-027
     12.2300   0.5125423E-027
     12.2400   0.2628320E-027
     12.2500   0.3485362E-027
     12.2600   0.3359679E-027
     12.2700   0.1251365E-027
     12.2800   0.1357664E-027
     12.2900   0.4652066E-027
     12.3000   0.4824465E-028
     12.3100   0.7068063E-028
     12.3200   0.7338010E-028
     12.3300   0.1167230E-026
     12.3400   0.1382005E-026
     12.3500   0.1218233E-026
     12.3600   0.3359371E-027
     12.3700   0.4451193E-027
     12.3800   0.3280810E-027
     12.3900   0.1487809E-027
     12.4000   0.1532392E-027
     12.4100   0.1264395E-026
     12.4200   0.2220480E-027
     12.4300   0.3292843E-027
     12.4400   0.3065330E-026
     12.4500   0.1124323E-027
     12.4600   0.6289885E-028
     12.4700   0.1029296E-026
     12.4800   0.1624519E-028
     12.4900   0.9163504E-028
     12.5000   0.8335946E-027
     12.5100   0.5943721E-027
     12.5200   0.3540006E-027
     12.5300   0.5677198E-027
     12.5400   0.4819048E-027
     12.5500   0.5768644E-027
     12.5600   0.2642675E-027
     12.5700   0.2608286E-028
     12.5800   0.2820029E-028
     12.5900   0.3187059E-027
     12.6000   0.9174068E-027
     12.6100   0.7203960E-028
     12.6200   0.3861973E-027
     12.6300   0.1062350E-027
     12.6400   0.2664184E-028
     12.6500   0.1226308E-027
     12.6600   0.5602570E-027
     12.6700   0.2008221E-027
     12.6800   0.1100659E-026
     12.6900   0.4708668E-028
     12.7000   0.1301188E-027
     12.7100   0.7667951E-027
     12.7200   0.5657470E-027
     12.7300   0.2010113E-027
     12.7400   0.1310118E-027
     12.7500   0.1727528E-028
     12.7600   0.2213112E-027
     12.7700   0.1014469E-027
     12.7800   0.2460779E-027
     12.7900   0.4974840E-027
     12.8000   0.1742531E-026
     12.8100   0.1805878E-027
     12.8200   0.2452609E-027
     12.8300   0.3633669E-027
     12.8400   0.1134444E-026
     12.8500   0.2646349E-027
     12.8600   0.4414350E-027
     12.8700   0.4518663E-027
     12.8800   0.6696288E-027
     12.8900   0.3152828E-027
     12.9000   0.1810647E-027
     12.9100   0.5996352E-028
     12.9200   0.1362951E-027
     12.9300   0.1515577E-026
     12.9400   0.2636046E-027
     12.9500   0.8905475E-027
     12.9600   0.3006109E-027
     12.9700   0.1362961E-027
     12.9800   0.1123625E-026
     12.9900   0.1370342E-026
     13.0000   0.5156170E-028
     13.0100   0.6514250E-027
     13.0200   0.6949406E-027
     13.0300   0.1115818E-026
     13.0400   0.2908255E-026
     13.0500   0.3683140E-027
     13.0600   0.9584885E-027
     13.0700   0.5641596E-027
     13.0800   0.1353366E-029
     13.0900   0.4061690E-027
     13.1000   0.6771142E-027
     13.1100   0.3296667E-027
     13.1200   0.8774432E-028
     13.1300   0.1451612E-027
     13.1400   0.1503810E-027
     13.1500   0.4721932E-027
     13.1600   0.3118617E-028
     13.1700   0.6685660E-028
     13.1800   0.5660764E-028
     13.1900   0.3179683E-027
     13.2000   0.1439220E-027
     13.2100   0.4995291E-027
     13.2200   0.4080430E-027
     13.2300   0.4516625E-028
     13.2400   0.5065998E-028
     13.2500   0.1208674E-028
     13.2600   0.4491771E-027
     13.2700   0.9841940E-027
     13.2800   0.7991432E-027
     13.2900   0.5089592E-027
     13.3000   0.2354240E-028
     13.3100   0.2077171E-026
     13.3200   0.5273794E-028
     13.3300   0.2359859E-027
     13.3400   0.6259970E-027
     13.3500   0.5562521E-027
     13.3600   0.3050900E-027
     13.3700   0.7024549E-027
     13.3800   0.2547698E-027
     13.3900   0.1012943E-027
     13.4000   0.7207713E-028
     13.4100   0.6453619E-027
     13.4200   0.2856775E-027
     13.4300   0.3811164E-027
     13.4400   0.1100948E-026
     13.4500   0.7199997E-028
     13.4600   0.3611178E-027
     13.4700   0.3242866E-027
     13.4800   0.2247408E-027
     13.4900   0.7718191E-027
     13.5000   0.7705221E-028
     13.5100   0.4284820E-027
     13.5200   0.2895332E-028
     13.5300   0.2121438E-027
     13.5400   0.4830768E-027
     13.5500   0.4081154E-027
     13.5600   0.5715489E-027
     13.5700   0.8307711E-028
     13.5800   0.3003191E-026
     13.5900   0.7290166E-028
     13.6000   0.2025919E-027
     13.6100   0.6902331E-027
     13.6200   0.2903581E-027
     13.6300   0.2483030E-027
     13.6400   0.5212693E-028
     13.6500   0.2506278E-027
     13.6600   0.1208423E-027
     13.6700   0.2734399E-027
     13.6800   0.6685886E-027
     13.6900   0.2156425E-026
     13.7000   0.3754078E-028
     13.7100   0.2814685E-027
     13.7200   0.2672299E-027
     13.7300   0.8447400E-028
     13.7400   0.1296358E-027
     13.7500   0.1398361E-027
     13.7600   0.8135030E-028
     13.7700   0.1714269E-027
     13.7800   0.1048643E-026
     13.7900   0.1393270E-027
     13.8000   0.6875051E-028
     13.8100   0.7099886E-027
     13.8200   0.1470561E-027
     13.8300   0.1577712E-027
     13.8400   0.1046136E-026
     13.8500   0.4780469E-027
     13.8600   0.4695769E-027
     13.8700   0.7002983E-027
     13.8800   0.1339338E-026
     13.8900   0.6564584E-027
     13.9000   0.1569468E-027
     13.9100   0.6141410E-027
     13.9200   0.2139012E-027
     13.9300   0.1520506E-027
     13.9400   0.7808391E-027
     13.9500   0.3377690E-027
     13.9600   0.1524136E-028
     13.9700   0.4888955E-027
     13.9800   0.1119064E-026
     13.9900   0.3156605E-027
     14.0000   0.3048435E-027
     14.0100   0.2188731E-027
     14.0200   0.1965611E-027
     14.0300   0.9329581E-027
     14.0400   0.1207714E-027
     14.0500   0.2624129E-027
     14.0600   0.5687986E-027
     14.0700   0.1373076E-027
     14.0800   0.2901820E-027
     14.0900   0.6569514E-027
     14.1000   0.1501362E-027
     14.1100   0.4610434E-028
     14.1200   0.5753169E-029
     14.1300   0.2264910E-027
     14.1400   0.1614450E-027
     14.1500   0.3671360E-027
     14.1600   0.2768822E-027
     14.1700   0.9534879E-028
     14.1800   0.4762463E-027
     14.1900   0.2009620E-028
     14.2000   0.1233215E-027
     14.2100   0.6962018E-027
     14.2200   0.3160151E-027
     14.2300   0.3679076E-027
     14.2400   0.2070770E-027
     14.2500   0.9069451E-028
     14.2600   0.9071090E-027
     14.2700   0.2377339E-027
     14.2800   0.2151803E-027
     14.2900   0.5174599E-027
     14.3000   0.4434106E-027
     14.3100   0.5755782E-027
     14.3200   0.3839816E-027
     14.3300   0.9117392E-027
     14.3400   0.1019444E-027
     14.3500   0.4644124E-027
     14.3600   0.3976930E-027
     14.3700   0.2146743E-027
     14.3800   0.3837982E-027
     14.3900   0.1236720E-026
     14.4000   0.5393277E-028
     14.4100   0.1357830E-026
     14.4200   0.4774119E-027
     14.4300   0.1165878E-027
     14.4400   0.5183557E-027
     14.4500   0.1028270E-027
     14.4600   0.2972722E-027
     14.4700   0.1716259E-027
     14.4800   0.7224257E-027
     14.4900   0.1431020E-027
     14.5000   0.1184692E-026
     14.5100   0.7584269E-027
     14.5200   0.4364039E-027
     14.5300   0.3081644E-027
     14.5400   0.7136564E-027
     14.5500   0.1320154E-026
     14.5600   0.1248396E-026
     14.5700   0.5677510E-027
     14.5800   0.4537506E-028
     14.5900   0.6629251E-028
     14.6000   0.1489430E-027
     14.6100   0.2023092E-026
     14.6200   0.1135293E-027
     14.6300   0.1517997E-028
     14.6400   0.4863229E-028
     14.6500   0.8762676E-027
     14.6600   0.1116363E-027
     14.6700   0.4134779E-027
     14.6800   0.4192914E-027
     14.6900   0.4679701E-029
     14.7000   0.3271004E-027
     14.7100   0.3407504E-027
     14.7200   0.3102421E-027
     14.7300   0.2488389E-027
     14.7400   0.3881264E-028
     14.7500   0.1131803E-026
     14.7600   0.2045971E-028
     14.7700   0.3155074E-026
     14.7800   0.4266443E-027
     14.7900   0.7597023E-028
     14.8000   0.2963379E-027
     14.8100   0.6734035E-028
     14.8200   0.1026770E-028
     14.8300   0.8654144E-028
     14.8400   0.5720337E-028
     14.8500   0.4179406E-028
     14.8600   0.1483721E-026
     14.8700   0.1646160E-027
     14.8800   0.3559785E-028
     14.8900   0.5619723E-027
     14.9000   0.2630791E-027
     14.9100   0.6626903E-028
     14.9200   0.9281799E-028
     14.9300   0.1759980E-028
     14.9400   0.7406840E-027
     14.9500   0.1310448E-027
     14.9600   0.5179178E-027
     14.9700   0.2379800E-027
     14.9800   0.4114726E-027
     14.9900   0.5549297E-027
     15.0000   0.0000000E+000


==> BEC-GP-OMP-FOR/output/real1d-th-dyna.txt <==
After NRUN iter.:  0.0200      2.0500
After NRUN iter.:  0.0300      2.0498
After NRUN iter.:  0.0400      2.0495
After NRUN iter.:  0.0500      2.0490
After NRUN iter.:  0.0600      2.0485
After NRUN iter.:  0.0700      2.0479
After NRUN iter.:  0.0800      2.0472
After NRUN iter.:  0.0900      2.0463
After NRUN iter.:  0.1000      2.0454
After NRUN iter.:  0.1100      2.0444
After NRUN iter.:  0.1200      2.0433
After NRUN iter.:  0.1300      2.0420
After NRUN iter.:  0.1400      2.0407
After NRUN iter.:  0.1500      2.0393
After NRUN iter.:  0.1600      2.0378
After NRUN iter.:  0.1700      2.0362
After NRUN iter.:  0.1800      2.0344
After NRUN iter.:  0.1900      2.0326
After NRUN iter.:  0.2000      2.0307
After NRUN iter.:  0.2100      2.0287
After NRUN iter.:  0.2200      2.0266
After NRUN iter.:  0.2300      2.0244
After NRUN iter.:  0.2400      2.0221
After NRUN iter.:  0.2500      2.0197
After NRUN iter.:  0.2600      2.0173
After NRUN iter.:  0.2700      2.0147
After NRUN iter.:  0.2800      2.0120
After NRUN iter.:  0.2900      2.0093
After NRUN iter.:  0.3000      2.0064
After NRUN iter.:  0.3100      2.0035
After NRUN iter.:  0.3200      2.0004
After NRUN iter.:  0.3300      1.9973
After NRUN iter.:  0.3400      1.9941
After NRUN iter.:  0.3500      1.9908
After NRUN iter.:  0.3600      1.9874
After NRUN iter.:  0.3700      1.9839
After NRUN iter.:  0.3800      1.9804
After NRUN iter.:  0.3900      1.9767
After NRUN iter.:  0.4000      1.9730
After NRUN iter.:  0.4100      1.9692
After NRUN iter.:  0.4200      1.9652
After NRUN iter.:  0.4300      1.9613
After NRUN iter.:  0.4400      1.9572
After NRUN iter.:  0.4500      1.9530
After NRUN iter.:  0.4600      1.9488
After NRUN iter.:  0.4700      1.9445
After NRUN iter.:  0.4800      1.9401
After NRUN iter.:  0.4900      1.9357
After NRUN iter.:  0.5000      1.9311
After NRUN iter.:  0.5100      1.9265
After NRUN iter.:  0.5200      1.9218
After NRUN iter.:  0.5300      1.9171
After NRUN iter.:  0.5400      1.9122
After NRUN iter.:  0.5500      1.9073
After NRUN iter.:  0.5600      1.9023
After NRUN iter.:  0.5700      1.8973
After NRUN iter.:  0.5800      1.8922
After NRUN iter.:  0.5900      1.8870
After NRUN iter.:  0.6000      1.8818
After NRUN iter.:  0.6100      1.8765
After NRUN iter.:  0.6200      1.8711
After NRUN iter.:  0.6300      1.8657
After NRUN iter.:  0.6400      1.8602
After NRUN iter.:  0.6500      1.8546
After NRUN iter.:  0.6600      1.8490
After NRUN iter.:  0.6700      1.8434
After NRUN iter.:  0.6800      1.8377
After NRUN iter.:  0.6900      1.8319
After NRUN iter.:  0.7000      1.8261
After NRUN iter.:  0.7100      1.8202
After NRUN iter.:  0.7200      1.8143
After NRUN iter.:  0.7300      1.8083
After NRUN iter.:  0.7400      1.8023
After NRUN iter.:  0.7500      1.7962
After NRUN iter.:  0.7600      1.7901
After NRUN iter.:  0.7700      1.7840
After NRUN iter.:  0.7800      1.7778
After NRUN iter.:  0.7900      1.7716
After NRUN iter.:  0.8000      1.7653
After NRUN iter.:  0.8100      1.7590
After NRUN iter.:  0.8200      1.7527
After NRUN iter.:  0.8300      1.7464
After NRUN iter.:  0.8400      1.7400
After NRUN iter.:  0.8500      1.7336
After NRUN iter.:  0.8600      1.7271
After NRUN iter.:  0.8700      1.7207
After NRUN iter.:  0.8800      1.7142
After NRUN iter.:  0.8900      1.7077
After NRUN iter.:  0.9000      1.7011
After NRUN iter.:  0.9100      1.6946
After NRUN iter.:  0.9200      1.6880
After NRUN iter.:  0.9300      1.6814
After NRUN iter.:  0.9400      1.6749
After NRUN iter.:  0.9500      1.6683
After NRUN iter.:  0.9600      1.6617
After NRUN iter.:  0.9700      1.6550
After NRUN iter.:  0.9800      1.6484
After NRUN iter.:  0.9900      1.6418
After NRUN iter.:  1.0000      1.6352
After NRUN iter.:  1.0100      1.6286
After NRUN iter.:  1.0200      1.6220
After NRUN iter.:  1.0300      1.6154
After NRUN iter.:  1.0400      1.6088
After NRUN iter.:  1.0500      1.6022
After NRUN iter.:  1.0600      1.5956
After NRUN iter.:  1.0700      1.5890
After NRUN iter.:  1.0800      1.5825
After NRUN iter.:  1.0900      1.5760
After NRUN iter.:  1.1000      1.5695
After NRUN iter.:  1.1100      1.5630
After NRUN iter.:  1.1200      1.5565
After NRUN iter.:  1.1300      1.5501
After NRUN iter.:  1.1400      1.5437
After NRUN iter.:  1.1500      1.5373
After NRUN iter.:  1.1600      1.5310
After NRUN iter.:  1.1700      1.5247
After NRUN iter.:  1.1800      1.5184
After NRUN iter.:  1.1900      1.5122
After NRUN iter.:  1.2000      1.5060
After NRUN iter.:  1.2100      1.4999
After NRUN iter.:  1.2200      1.4938
After NRUN iter.:  1.2300      1.4878
After NRUN iter.:  1.2400      1.4818
After NRUN iter.:  1.2500      1.4759
After NRUN iter.:  1.2600      1.4700
After NRUN iter.:  1.2700      1.4642
After NRUN iter.:  1.2800      1.4585
After NRUN iter.:  1.2900      1.4528
After NRUN iter.:  1.3000      1.4471
After NRUN iter.:  1.3100      1.4416
After NRUN iter.:  1.3200      1.4361
After NRUN iter.:  1.3300      1.4307
After NRUN iter.:  1.3400      1.4253
After NRUN iter.:  1.3500      1.4201
After NRUN iter.:  1.3600      1.4149
After NRUN iter.:  1.3700      1.4098
After NRUN iter.:  1.3800      1.4048
After NRUN iter.:  1.3900      1.3999
After NRUN iter.:  1.4000      1.3950
After NRUN iter.:  1.4100      1.3903
After NRUN iter.:  1.4200      1.3856
After NRUN iter.:  1.4300      1.3810
After NRUN iter.:  1.4400      1.3765
After NRUN iter.:  1.4500      1.3722
After NRUN iter.:  1.4600      1.3679
After NRUN iter.:  1.4700      1.3637
After NRUN iter.:  1.4800      1.3596
After NRUN iter.:  1.4900      1.3557
After NRUN iter.:  1.5000      1.3518
After NRUN iter.:  1.5100      1.3481
After NRUN iter.:  1.5200      1.3444
After NRUN iter.:  1.5300      1.3409
After NRUN iter.:  1.5400      1.3375
After NRUN iter.:  1.5500      1.3342
After NRUN iter.:  1.5600      1.3310
After NRUN iter.:  1.5700      1.3280
After NRUN iter.:  1.5800      1.3250
After NRUN iter.:  1.5900      1.3222
After NRUN iter.:  1.6000      1.3195
After NRUN iter.:  1.6100      1.3170
After NRUN iter.:  1.6200      1.3145
After NRUN iter.:  1.6300      1.3122
After NRUN iter.:  1.6400      1.3100
After NRUN iter.:  1.6500      1.3080
After NRUN iter.:  1.6600      1.3060
After NRUN iter.:  1.6700      1.3042
After NRUN iter.:  1.6800      1.3026
After NRUN iter.:  1.6900      1.3011
After NRUN iter.:  1.7000      1.2997
After NRUN iter.:  1.7100      1.2984
After NRUN iter.:  1.7200      1.2973
After NRUN iter.:  1.7300      1.2963
After NRUN iter.:  1.7400      1.2955
After NRUN iter.:  1.7500      1.2948
After NRUN iter.:  1.7600      1.2942
After NRUN iter.:  1.7700      1.2938
After NRUN iter.:  1.7800      1.2935
After NRUN iter.:  1.7900      1.2933
After NRUN iter.:  1.8000      1.2933
After NRUN iter.:  1.8100      1.2934
After NRUN iter.:  1.8200      1.2937
After NRUN iter.:  1.8300      1.2941
After NRUN iter.:  1.8400      1.2946
After NRUN iter.:  1.8500      1.2953
After NRUN iter.:  1.8600      1.2961
After NRUN iter.:  1.8700      1.2970
After NRUN iter.:  1.8800      1.2981
After NRUN iter.:  1.8900      1.2993
After NRUN iter.:  1.9000      1.3007
After NRUN iter.:  1.9100      1.3022
After NRUN iter.:  1.9200      1.3038
After NRUN iter.:  1.9300      1.3056
After NRUN iter.:  1.9400      1.3075
After NRUN iter.:  1.9500      1.3095
After NRUN iter.:  1.9600      1.3116
After NRUN iter.:  1.9700      1.3139
After NRUN iter.:  1.9800      1.3163
After NRUN iter.:  1.9900      1.3188
After NRUN iter.:  2.0000      1.3215
After NRUN iter.:  2.0100      1.3243
After NRUN iter.:  2.0200      1.3272
After NRUN iter.:  2.0300      1.3302
After NRUN iter.:  2.0400      1.3334
After NRUN iter.:  2.0500      1.3366
After NRUN iter.:  2.0600      1.3400
After NRUN iter.:  2.0700      1.3435
After NRUN iter.:  2.0800      1.3471
After NRUN iter.:  2.0900      1.3508
After NRUN iter.:  2.1000      1.3547
After NRUN iter.:  2.1100      1.3586
After NRUN iter.:  2.1200      1.3626
After NRUN iter.:  2.1300      1.3668
After NRUN iter.:  2.1400      1.3710
After NRUN iter.:  2.1500      1.3754
After NRUN iter.:  2.1600      1.3799
After NRUN iter.:  2.1700      1.3844
After NRUN iter.:  2.1800      1.3890
After NRUN iter.:  2.1900      1.3938
After NRUN iter.:  2.2000      1.3986
After NRUN iter.:  2.2100      1.4035
After NRUN iter.:  2.2200      1.4085
After NRUN iter.:  2.2300      1.4136
After NRUN iter.:  2.2400      1.4188
After NRUN iter.:  2.2500      1.4240
After NRUN iter.:  2.2600      1.4293
After NRUN iter.:  2.2700      1.4347
After NRUN iter.:  2.2800      1.4402
After NRUN iter.:  2.2900      1.4457
After NRUN iter.:  2.3000      1.4514
After NRUN iter.:  2.3100      1.4570
After NRUN iter.:  2.3200      1.4628
After NRUN iter.:  2.3300      1.4686
After NRUN iter.:  2.3400      1.4744
After NRUN iter.:  2.3500      1.4804
After NRUN iter.:  2.3600      1.4863
After NRUN iter.:  2.3700      1.4924
After NRUN iter.:  2.3800      1.4984
After NRUN iter.:  2.3900      1.5046
After NRUN iter.:  2.4000      1.5107
After NRUN iter.:  2.4100      1.5169
After NRUN iter.:  2.4200      1.5232
After NRUN iter.:  2.4300      1.5295
After NRUN iter.:  2.4400      1.5358
After NRUN iter.:  2.4500      1.5422
After NRUN iter.:  2.4600      1.5486
After NRUN iter.:  2.4700      1.5550
After NRUN iter.:  2.4800      1.5615
After NRUN iter.:  2.4900      1.5680
After NRUN iter.:  2.5000      1.5745
After NRUN iter.:  2.5100      1.5810
After NRUN iter.:  2.5200      1.5875
After NRUN iter.:  2.5300      1.5941
After NRUN iter.:  2.5400      1.6007
After NRUN iter.:  2.5500      1.6073
After NRUN iter.:  2.5600      1.6139
After NRUN iter.:  2.5700      1.6205
After NRUN iter.:  2.5800      1.6271
After NRUN iter.:  2.5900      1.6337
After NRUN iter.:  2.6000      1.6403
After NRUN iter.:  2.6100      1.6470
After NRUN iter.:  2.6200      1.6536
After NRUN iter.:  2.6300      1.6602
After NRUN iter.:  2.6400      1.6668
After NRUN iter.:  2.6500      1.6734
After NRUN iter.:  2.6600      1.6800
After NRUN iter.:  2.6700      1.6866
After NRUN iter.:  2.6800      1.6932
After NRUN iter.:  2.6900      1.6997
After NRUN iter.:  2.7000      1.7063
After NRUN iter.:  2.7100      1.7128
After NRUN iter.:  2.7200      1.7193
After NRUN iter.:  2.7300      1.7258
After NRUN iter.:  2.7400      1.7322
After NRUN iter.:  2.7500      1.7387
After NRUN iter.:  2.7600      1.7451
After NRUN iter.:  2.7700      1.7514
After NRUN iter.:  2.7800      1.7578
After NRUN iter.:  2.7900      1.7641
After NRUN iter.:  2.8000      1.7703
After NRUN iter.:  2.8100      1.7766
After NRUN iter.:  2.8200      1.7828
After NRUN iter.:  2.8300      1.7889
After NRUN iter.:  2.8400      1.7950
After NRUN iter.:  2.8500      1.8011
After NRUN iter.:  2.8600      1.8071
After NRUN iter.:  2.8700      1.8131
After NRUN iter.:  2.8800      1.8191
After NRUN iter.:  2.8900      1.8249
After NRUN iter.:  2.9000      1.8308
After NRUN iter.:  2.9100      1.8366
After NRUN iter.:  2.9200      1.8423
After NRUN iter.:  2.9300      1.8480
After NRUN iter.:  2.9400      1.8536
After NRUN iter.:  2.9500      1.8591
After NRUN iter.:  2.9600      1.8647
After NRUN iter.:  2.9700      1.8701
After NRUN iter.:  2.9800      1.8755
After NRUN iter.:  2.9900      1.8808
After NRUN iter.:  3.0000      1.8861
After NRUN iter.:  3.0100      1.8912
After NRUN iter.:  3.0200      1.8964
After NRUN iter.:  3.0300      1.9014
After NRUN iter.:  3.0400      1.9064
After NRUN iter.:  3.0500      1.9113
After NRUN iter.:  3.0600      1.9162
After NRUN iter.:  3.0700      1.9210
After NRUN iter.:  3.0800      1.9257
After NRUN iter.:  3.0900      1.9303
After NRUN iter.:  3.1000      1.9349
After NRUN iter.:  3.1100      1.9393
After NRUN iter.:  3.1200      1.9437
After NRUN iter.:  3.1300      1.9481
After NRUN iter.:  3.1400      1.9523
After NRUN iter.:  3.1500      1.9565
After NRUN iter.:  3.1600      1.9606
After NRUN iter.:  3.1700      1.9646
After NRUN iter.:  3.1800      1.9685
After NRUN iter.:  3.1900      1.9723
After NRUN iter.:  3.2000      1.9761
After NRUN iter.:  3.2100      1.9797
After NRUN iter.:  3.2200      1.9833
After NRUN iter.:  3.2300      1.9868
After NRUN iter.:  3.2400      1.9902
After NRUN iter.:  3.2500      1.9936
After NRUN iter.:  3.2600      1.9968
After NRUN iter.:  3.2700      1.9999
After NRUN iter.:  3.2800      2.0030
After NRUN iter.:  3.2900      2.0059
After NRUN iter.:  3.3000      2.0088
After NRUN iter.:  3.3100      2.0116
After NRUN iter.:  3.3200      2.0143
After NRUN iter.:  3.3300      2.0169
After NRUN iter.:  3.3400      2.0193
After NRUN iter.:  3.3500      2.0218
After NRUN iter.:  3.3600      2.0241
After NRUN iter.:  3.3700      2.0263
After NRUN iter.:  3.3800      2.0284
After NRUN iter.:  3.3900      2.0304
After NRUN iter.:  3.4000      2.0323
After NRUN iter.:  3.4100      2.0342
After NRUN iter.:  3.4200      2.0359
After NRUN iter.:  3.4300      2.0375
After NRUN iter.:  3.4400      2.0391
After NRUN iter.:  3.4500      2.0405
After NRUN iter.:  3.4600      2.0418
After NRUN iter.:  3.4700      2.0431
After NRUN iter.:  3.4800      2.0442
After NRUN iter.:  3.4900      2.0453
After NRUN iter.:  3.5000      2.0462
After NRUN iter.:  3.5100      2.0470
After NRUN iter.:  3.5200      2.0478
After NRUN iter.:  3.5300      2.0484
After NRUN iter.:  3.5400      2.0490
After NRUN iter.:  3.5500      2.0494
After NRUN iter.:  3.5600      2.0497
After NRUN iter.:  3.5700      2.0500
After NRUN iter.:  3.5800      2.0501
After NRUN iter.:  3.5900      2.0502
After NRUN iter.:  3.6000      2.0501
After NRUN iter.:  3.6100      2.0499
After NRUN iter.:  3.6200      2.0497
After NRUN iter.:  3.6300      2.0493
After NRUN iter.:  3.6400      2.0488
After NRUN iter.:  3.6500      2.0483
After NRUN iter.:  3.6600      2.0476
After NRUN iter.:  3.6700      2.0468
After NRUN iter.:  3.6800      2.0460
After NRUN iter.:  3.6900      2.0450
After NRUN iter.:  3.7000      2.0440
After NRUN iter.:  3.7100      2.0428
After NRUN iter.:  3.7200      2.0415
After NRUN iter.:  3.7300      2.0402
After NRUN iter.:  3.7400      2.0387
After NRUN iter.:  3.7500      2.0372
After NRUN iter.:  3.7600      2.0355
After NRUN iter.:  3.7700      2.0338
After NRUN iter.:  3.7800      2.0319
After NRUN iter.:  3.7900      2.0300
After NRUN iter.:  3.8000      2.0279
After NRUN iter.:  3.8100      2.0258
After NRUN iter.:  3.8200      2.0235
After NRUN iter.:  3.8300      2.0212
After NRUN iter.:  3.8400      2.0188
After NRUN iter.:  3.8500      2.0163
After NRUN iter.:  3.8600      2.0137
After NRUN iter.:  3.8700      2.0110
After NRUN iter.:  3.8800      2.0082
After NRUN iter.:  3.8900      2.0053
After NRUN iter.:  3.9000      2.0023
After NRUN iter.:  3.9100      1.9992
After NRUN iter.:  3.9200      1.9961
After NRUN iter.:  3.9300      1.9928
After NRUN iter.:  3.9400      1.9895
After NRUN iter.:  3.9500      1.9861
After NRUN iter.:  3.9600      1.9826
After NRUN iter.:  3.9700      1.9790
After NRUN iter.:  3.9800      1.9753
After NRUN iter.:  3.9900      1.9715
After NRUN iter.:  4.0000      1.9677
After NRUN iter.:  4.0100      1.9637
After NRUN iter.:  4.0200      1.9597
After NRUN iter.:  4.0300      1.9556
After NRUN iter.:  4.0400      1.9514
After NRUN iter.:  4.0500      1.9472
After NRUN iter.:  4.0600      1.9428
After NRUN iter.:  4.0700      1.9384
After NRUN iter.:  4.0800      1.9339
After NRUN iter.:  4.0900      1.9294
After NRUN iter.:  4.1000      1.9247
After NRUN iter.:  4.1100      1.9200
After NRUN iter.:  4.1200      1.9152
After NRUN iter.:  4.1300      1.9104
After NRUN iter.:  4.1400      1.9054
After NRUN iter.:  4.1500      1.9004
After NRUN iter.:  4.1600      1.8954
After NRUN iter.:  4.1700      1.8902
After NRUN iter.:  4.1800      1.8851
After NRUN iter.:  4.1900      1.8798
After NRUN iter.:  4.2000      1.8745
After NRUN iter.:  4.2100      1.8691
After NRUN iter.:  4.2200      1.8636
After NRUN iter.:  4.2300      1.8581
After NRUN iter.:  4.2400      1.8526
After NRUN iter.:  4.2500      1.8469
After NRUN iter.:  4.2600      1.8413
After NRUN iter.:  4.2700      1.8355
After NRUN iter.:  4.2800      1.8297
After NRUN iter.:  4.2900      1.8239
After NRUN iter.:  4.3000      1.8180
After NRUN iter.:  4.3100      1.8121
After NRUN iter.:  4.3200      1.8061
After NRUN iter.:  4.3300      1.8001
After NRUN iter.:  4.3400      1.7940
After NRUN iter.:  4.3500      1.7879
After NRUN iter.:  4.3600      1.7817
After NRUN iter.:  4.3700      1.7756
After NRUN iter.:  4.3800      1.7693
After NRUN iter.:  4.3900      1.7631
After NRUN iter.:  4.4000      1.7568
After NRUN iter.:  4.4100      1.7504
After NRUN iter.:  4.4200      1.7441
After NRUN iter.:  4.4300      1.7377
After NRUN iter.:  4.4400      1.7313
After NRUN iter.:  4.4500      1.7248
After NRUN iter.:  4.4600      1.7184
After NRUN iter.:  4.4700      1.7119
After NRUN iter.:  4.4800      1.7054
After NRUN iter.:  4.4900      1.6988
After NRUN iter.:  4.5000      1.6923
After NRUN iter.:  4.5100      1.6857
After NRUN iter.:  4.5200      1.6791
After NRUN iter.:  4.5300      1.6726
After NRUN iter.:  4.5400      1.6660
After NRUN iter.:  4.5500      1.6594
After NRUN iter.:  4.5600      1.6528
After NRUN iter.:  4.5700      1.6462
After NRUN iter.:  4.5800      1.6395
After NRUN iter.:  4.5900      1.6329
After NRUN iter.:  4.6000      1.6263
After NRUN iter.:  4.6100      1.6197
After NRUN iter.:  4.6200      1.6131
After NRUN iter.:  4.6300      1.6065
After NRUN iter.:  4.6400      1.6000
After NRUN iter.:  4.6500      1.5934
After NRUN iter.:  4.6600      1.5869
After NRUN iter.:  4.6700      1.5803
After NRUN iter.:  4.6800      1.5738
After NRUN iter.:  4.6900      1.5673
After NRUN iter.:  4.7000      1.5609
After NRUN iter.:  4.7100      1.5544
After NRUN iter.:  4.7200      1.5480
After NRUN iter.:  4.7300      1.5417
After NRUN iter.:  4.7400      1.5353
After NRUN iter.:  4.7500      1.5290
After NRUN iter.:  4.7600      1.5227
After NRUN iter.:  4.7700      1.5165
After NRUN iter.:  4.7800      1.5103
After NRUN iter.:  4.7900      1.5041
After NRUN iter.:  4.8000      1.4980
After NRUN iter.:  4.8100      1.4920
After NRUN iter.:  4.8200      1.4860
After NRUN iter.:  4.8300      1.4800
After NRUN iter.:  4.8400      1.4741
After NRUN iter.:  4.8500      1.4683
After NRUN iter.:  4.8600      1.4625
After NRUN iter.:  4.8700      1.4568
After NRUN iter.:  4.8800      1.4511
After NRUN iter.:  4.8900      1.4455
After NRUN iter.:  4.9000      1.4400
After NRUN iter.:  4.9100      1.4346
After NRUN iter.:  4.9200      1.4292
After NRUN iter.:  4.9300      1.4239
After NRUN iter.:  4.9400      1.4186
After NRUN iter.:  4.9500      1.4135
After NRUN iter.:  4.9600      1.4084
After NRUN iter.:  4.9700      1.4035
After NRUN iter.:  4.9800      1.3986
After NRUN iter.:  4.9900      1.3937
After NRUN iter.:  5.0000      1.3890
After NRUN iter.:  5.0100      1.3844
After NRUN iter.:  5.0200      1.3799
After NRUN iter.:  5.0300      1.3754
After NRUN iter.:  5.0400      1.3711
After NRUN iter.:  5.0500      1.3669
After NRUN iter.:  5.0600      1.3627
After NRUN iter.:  5.0700      1.3587
After NRUN iter.:  5.0800      1.3548
After NRUN iter.:  5.0900      1.3509
After NRUN iter.:  5.1000      1.3472
After NRUN iter.:  5.1100      1.3436
After NRUN iter.:  5.1200      1.3402
After NRUN iter.:  5.1300      1.3368
After NRUN iter.:  5.1400      1.3335
After NRUN iter.:  5.1500      1.3304
After NRUN iter.:  5.1600      1.3274
After NRUN iter.:  5.1700      1.3245
After NRUN iter.:  5.1800      1.3217
After NRUN iter.:  5.1900      1.3191
After NRUN iter.:  5.2000      1.3165
After NRUN iter.:  5.2100      1.3141
After NRUN iter.:  5.2200      1.3119
After NRUN iter.:  5.2300      1.3097
After NRUN iter.:  5.2400      1.3077
After NRUN iter.:  5.2500      1.3058
After NRUN iter.:  5.2600      1.3041
After NRUN iter.:  5.2700      1.3025
After NRUN iter.:  5.2800      1.3010
After NRUN iter.:  5.2900      1.2996
After NRUN iter.:  5.3000      1.2984
After NRUN iter.:  5.3100      1.2974
After NRUN iter.:  5.3200      1.2964
After NRUN iter.:  5.3300      1.2956
After NRUN iter.:  5.3400      1.2949
After NRUN iter.:  5.3500      1.2944
After NRUN iter.:  5.3600      1.2940
After NRUN iter.:  5.3700      1.2938
After NRUN iter.:  5.3800      1.2937
After NRUN iter.:  5.3900      1.2937
After NRUN iter.:  5.4000      1.2938
After NRUN iter.:  5.4100      1.2941
After NRUN iter.:  5.4200      1.2946
After NRUN iter.:  5.4300      1.2952
After NRUN iter.:  5.4400      1.2959
After NRUN iter.:  5.4500      1.2967
After NRUN iter.:  5.4600      1.2977
After NRUN iter.:  5.4700      1.2988
After NRUN iter.:  5.4800      1.3001
After NRUN iter.:  5.4900      1.3015
After NRUN iter.:  5.5000      1.3030
After NRUN iter.:  5.5100      1.3047
After NRUN iter.:  5.5200      1.3065
After NRUN iter.:  5.5300      1.3084
After NRUN iter.:  5.5400      1.3105
After NRUN iter.:  5.5500      1.3126
After NRUN iter.:  5.5600      1.3150
After NRUN iter.:  5.5700      1.3174
After NRUN iter.:  5.5800      1.3200
After NRUN iter.:  5.5900      1.3227
After NRUN iter.:  5.6000      1.3255
After NRUN iter.:  5.6100      1.3284
After NRUN iter.:  5.6200      1.3315
After NRUN iter.:  5.6300      1.3347
After NRUN iter.:  5.6400      1.3380
After NRUN iter.:  5.6500      1.3414
After NRUN iter.:  5.6600      1.3449
After NRUN iter.:  5.6700      1.3486
After NRUN iter.:  5.6800      1.3523
After NRUN iter.:  5.6900      1.3562
After NRUN iter.:  5.7000      1.3601
After NRUN iter.:  5.7100      1.3642
After NRUN iter.:  5.7200      1.3684
After NRUN iter.:  5.7300      1.3727
After NRUN iter.:  5.7400      1.3770
After NRUN iter.:  5.7500      1.3815
After NRUN iter.:  5.7600      1.3861
After NRUN iter.:  5.7700      1.3908
After NRUN iter.:  5.7800      1.3955
After NRUN iter.:  5.7900      1.4004
After NRUN iter.:  5.8000      1.4053
After NRUN iter.:  5.8100      1.4103
After NRUN iter.:  5.8200      1.4154
After NRUN iter.:  5.8300      1.4206
After NRUN iter.:  5.8400      1.4259
After NRUN iter.:  5.8500      1.4312
After NRUN iter.:  5.8600      1.4366
After NRUN iter.:  5.8700      1.4421
After NRUN iter.:  5.8800      1.4477
After NRUN iter.:  5.8900      1.4533
After NRUN iter.:  5.9000      1.4590
After NRUN iter.:  5.9100      1.4648
After NRUN iter.:  5.9200      1.4706
After NRUN iter.:  5.9300      1.4764
After NRUN iter.:  5.9400      1.4824
After NRUN iter.:  5.9500      1.4884
After NRUN iter.:  5.9600      1.4944
After NRUN iter.:  5.9700      1.5005
After NRUN iter.:  5.9800      1.5066
After NRUN iter.:  5.9900      1.5128
After NRUN iter.:  6.0000      1.5190
After NRUN iter.:  6.0100      1.5253
After NRUN iter.:  6.0200      1.5316
After NRUN iter.:  6.0300      1.5379
After NRUN iter.:  6.0400      1.5443
After NRUN iter.:  6.0500      1.5507
After NRUN iter.:  6.0600      1.5571
After NRUN iter.:  6.0700      1.5636
After NRUN iter.:  6.0800      1.5701
After NRUN iter.:  6.0900      1.5766
After NRUN iter.:  6.1000      1.5831
After NRUN iter.:  6.1100      1.5897
After NRUN iter.:  6.1200      1.5963
After NRUN iter.:  6.1300      1.6028
After NRUN iter.:  6.1400      1.6094
After NRUN iter.:  6.1500      1.6160
After NRUN iter.:  6.1600      1.6226
After NRUN iter.:  6.1700      1.6293
After NRUN iter.:  6.1800      1.6359
After NRUN iter.:  6.1900      1.6425
After NRUN iter.:  6.2000      1.6491
After NRUN iter.:  6.2100      1.6557
After NRUN iter.:  6.2200      1.6624
After NRUN iter.:  6.2300      1.6690
After NRUN iter.:  6.2400      1.6756
After NRUN iter.:  6.2500      1.6822
After NRUN iter.:  6.2600      1.6887
After NRUN iter.:  6.2700      1.6953
After NRUN iter.:  6.2800      1.7019
After NRUN iter.:  6.2900      1.7084
After NRUN iter.:  6.3000      1.7149
After NRUN iter.:  6.3100      1.7214
After NRUN iter.:  6.3200      1.7279
After NRUN iter.:  6.3300      1.7343
After NRUN iter.:  6.3400      1.7407
After NRUN iter.:  6.3500      1.7471
After NRUN iter.:  6.3600      1.7535
After NRUN iter.:  6.3700      1.7598
After NRUN iter.:  6.3800      1.7661
After NRUN iter.:  6.3900      1.7724
After NRUN iter.:  6.4000      1.7786
After NRUN iter.:  6.4100      1.7848
After NRUN iter.:  6.4200      1.7909
After NRUN iter.:  6.4300      1.7970
After NRUN iter.:  6.4400      1.8031
After NRUN iter.:  6.4500      1.8091
After NRUN iter.:  6.4600      1.8151
After NRUN iter.:  6.4700      1.8210
After NRUN iter.:  6.4800      1.8268
After NRUN iter.:  6.4900      1.8327
After NRUN iter.:  6.5000      1.8384
After NRUN iter.:  6.5100      1.8441
After NRUN iter.:  6.5200      1.8498
After NRUN iter.:  6.5300      1.8554
After NRUN iter.:  6.5400      1.8610
After NRUN iter.:  6.5500      1.8664
After NRUN iter.:  6.5600      1.8719
After NRUN iter.:  6.5700      1.8772
After NRUN iter.:  6.5800      1.8825
After NRUN iter.:  6.5900      1.8878
After NRUN iter.:  6.6000      1.8929
After NRUN iter.:  6.6100      1.8980
After NRUN iter.:  6.6200      1.9031
After NRUN iter.:  6.6300      1.9080
After NRUN iter.:  6.6400      1.9129
After NRUN iter.:  6.6500      1.9178
After NRUN iter.:  6.6600      1.9225
After NRUN iter.:  6.6700      1.9272
After NRUN iter.:  6.6800      1.9318
After NRUN iter.:  6.6900      1.9364
After NRUN iter.:  6.7000      1.9408
After NRUN iter.:  6.7100      1.9452
After NRUN iter.:  6.7200      1.9495
After NRUN iter.:  6.7300      1.9537
After NRUN iter.:  6.7400      1.9578
After NRUN iter.:  6.7500      1.9619
After NRUN iter.:  6.7600      1.9659
After NRUN iter.:  6.7700      1.9698
After NRUN iter.:  6.7800      1.9736
After NRUN iter.:  6.7900      1.9773
After NRUN iter.:  6.8000      1.9809
After NRUN iter.:  6.8100      1.9845
After NRUN iter.:  6.8200      1.9880
After NRUN iter.:  6.8300      1.9913
After NRUN iter.:  6.8400      1.9946
After NRUN iter.:  6.8500      1.9978
After NRUN iter.:  6.8600      2.0009
After NRUN iter.:  6.8700      2.0040
After NRUN iter.:  6.8800      2.0069
After NRUN iter.:  6.8900      2.0097
After NRUN iter.:  6.9000      2.0125
After NRUN iter.:  6.9100      2.0151
After NRUN iter.:  6.9200      2.0177
After NRUN iter.:  6.9300      2.0202
After NRUN iter.:  6.9400      2.0225
After NRUN iter.:  6.9500      2.0248
After NRUN iter.:  6.9600      2.0270
After NRUN iter.:  6.9700      2.0291
After NRUN iter.:  6.9800      2.0311
After NRUN iter.:  6.9900      2.0330
After NRUN iter.:  7.0000      2.0347
After NRUN iter.:  7.0100      2.0364
After NRUN iter.:  7.0200      2.0380
After NRUN iter.:  7.0300      2.0395
After NRUN iter.:  7.0400      2.0409
After NRUN iter.:  7.0500      2.0422
After NRUN iter.:  7.0600      2.0435
After NRUN iter.:  7.0700      2.0446
After NRUN iter.:  7.0800      2.0456
After NRUN iter.:  7.0900      2.0465
After NRUN iter.:  7.1000      2.0473
After NRUN iter.:  7.1100      2.0480
After NRUN iter.:  7.1200      2.0486
After NRUN iter.:  7.1300      2.0491
After NRUN iter.:  7.1400      2.0495
After NRUN iter.:  7.1500      2.0498
After NRUN iter.:  7.1600      2.0500
After NRUN iter.:  7.1700      2.0501
After NRUN iter.:  7.1800      2.0501
After NRUN iter.:  7.1900      2.0500
After NRUN iter.:  7.2000      2.0498
After NRUN iter.:  7.2100      2.0495
After NRUN iter.:  7.2200      2.0491
After NRUN iter.:  7.2300      2.0486
After NRUN iter.:  7.2400      2.0480
After NRUN iter.:  7.2500      2.0473
After NRUN iter.:  7.2600      2.0465
After NRUN iter.:  7.2700      2.0456
After NRUN iter.:  7.2800      2.0446
After NRUN iter.:  7.2900      2.0435
After NRUN iter.:  7.3000      2.0423
After NRUN iter.:  7.3100      2.0410
After NRUN iter.:  7.3200      2.0396
After NRUN iter.:  7.3300      2.0381
After NRUN iter.:  7.3400      2.0365
After NRUN iter.:  7.3500      2.0348
After NRUN iter.:  7.3600      2.0331
After NRUN iter.:  7.3700      2.0312
After NRUN iter.:  7.3800      2.0292
After NRUN iter.:  7.3900      2.0271
After NRUN iter.:  7.4000      2.0249
After NRUN iter.:  7.4100      2.0227
After NRUN iter.:  7.4200      2.0203
After NRUN iter.:  7.4300      2.0178
After NRUN iter.:  7.4400      2.0153
After NRUN iter.:  7.4500      2.0126
After NRUN iter.:  7.4600      2.0099
After NRUN iter.:  7.4700      2.0071
After NRUN iter.:  7.4800      2.0042
After NRUN iter.:  7.4900      2.0011
After NRUN iter.:  7.5000      1.9980
After NRUN iter.:  7.5100      1.9948
After NRUN iter.:  7.5200      1.9916
After NRUN iter.:  7.5300      1.9882
After NRUN iter.:  7.5400      1.9847
After NRUN iter.:  7.5500      1.9812
After NRUN iter.:  7.5600      1.9776
After NRUN iter.:  7.5700      1.9738
After NRUN iter.:  7.5800      1.9700
After NRUN iter.:  7.5900      1.9662
After NRUN iter.:  7.6000      1.9622
After NRUN iter.:  7.6100      1.9581
After NRUN iter.:  7.6200      1.9540
After NRUN iter.:  7.6300      1.9498
After NRUN iter.:  7.6400      1.9455
After NRUN iter.:  7.6500      1.9411
After NRUN iter.:  7.6600      1.9367
After NRUN iter.:  7.6700      1.9322
After NRUN iter.:  7.6800      1.9276
After NRUN iter.:  7.6900      1.9229
After NRUN iter.:  7.7000      1.9182
After NRUN iter.:  7.7100      1.9133
After NRUN iter.:  7.7200      1.9085
After NRUN iter.:  7.7300      1.9035
After NRUN iter.:  7.7400      1.8985
After NRUN iter.:  7.7500      1.8934
After NRUN iter.:  7.7600      1.8882
After NRUN iter.:  7.7700      1.8830
After NRUN iter.:  7.7800      1.8777
After NRUN iter.:  7.7900      1.8724
After NRUN iter.:  7.8000      1.8670
After NRUN iter.:  7.8100      1.8615
After NRUN iter.:  7.8200      1.8560
After NRUN iter.:  7.8300      1.8504
After NRUN iter.:  7.8400      1.8447
After NRUN iter.:  7.8500      1.8390
After NRUN iter.:  7.8600      1.8333
After NRUN iter.:  7.8700      1.8275
After NRUN iter.:  7.8800      1.8216
After NRUN iter.:  7.8900      1.8157
After NRUN iter.:  7.9000      1.8097
After NRUN iter.:  7.9100      1.8038
After NRUN iter.:  7.9200      1.7977
After NRUN iter.:  7.9300      1.7916
After NRUN iter.:  7.9400      1.7855
After NRUN iter.:  7.9500      1.7793
After NRUN iter.:  7.9600      1.7731
After NRUN iter.:  7.9700      1.7669
After NRUN iter.:  7.9800      1.7606
After NRUN iter.:  7.9900      1.7543
After NRUN iter.:  8.0000      1.7480
After NRUN iter.:  8.0100      1.7416
After NRUN iter.:  8.0200      1.7352


==> BEC-GP-OMP-FOR/output/real1d-th-out.txt <==
 Number of Threads =          16
 Real time propagation 1d,   OPTION =   2
 
  Number of Atoms N =      2000, Unit of length AHO =  0.00000100 m
  Scattering length a =     74.10*a0
  Nonlinearity G_3D =      98.5549029
  Nonlinearity G_1D =      62.7419999
  Parameter of trap: GAMMA =   1.00
  Transverse trap parameter =  0.500
 
 # Space Stp: NX =     3000
  Space Step: DX =   0.010000
 # Time Stp : NSTP =   1000000, NPAS =       100, NRUN =     40000
   Time Step:   DT =   0.000100
 
 * Change for dynamics: GPAR =       0.500 *
 
                   -----------------------------------------------------
                    Norm      Chem        Ener/N      <x>      |Psi(0)|^2
                   -----------------------------------------------------
Initial :          1.0000      0.5000      0.5000     0.7071     0.5642
After NSTP iter.:  1.0000     10.3680      6.2570     2.0504     0.1649
After NPAS iter.:  1.0000     10.3687      6.2570     2.0500     0.1649
After NRUN iter.:  1.0000      6.4248      3.9949     1.7352     0.1937
                   -----------------------------------------------------
 
 Clock Time:     56 seconds
   CPU Time:    907 seconds


==> BEC-GP-OMP-FOR/output/real2d-th-den1d_x.txt <==
    -10.00     0.00000E+000
     -9.90     0.86064E-028
     -9.80     0.30987E-027
     -9.70     0.89077E-027
     -9.60     0.23787E-026
     -9.50     0.58612E-026
     -9.40     0.13893E-025
     -9.30     0.32826E-025
     -9.20     0.77061E-025
     -9.10     0.17772E-024
     -9.00     0.40594E-024
     -8.90     0.92440E-024
     -8.80     0.20873E-023
     -8.70     0.46462E-023
     -8.60     0.10166E-022
     -8.50     0.21812E-022
     -8.40     0.45747E-022
     -8.30     0.93479E-022
     -8.20     0.18572E-021
     -8.10     0.35810E-021
     -8.00     0.66877E-021
     -7.90     0.12084E-020
     -7.80     0.21146E-020
     -7.70     0.36062E-020
     -7.60     0.61065E-020
     -7.50     0.10702E-019
     -7.40     0.20713E-019
     -7.30     0.46612E-019
     -7.20     0.12031E-018
     -7.10     0.33413E-018
     -7.00     0.94253E-018
     -6.90     0.26189E-017
     -6.80     0.70932E-017
     -6.70     0.18727E-016
     -6.60     0.48446E-016
     -6.50     0.12370E-015
     -6.40     0.31437E-015
     -6.30     0.80155E-015
     -6.20     0.20645E-014
     -6.10     0.53968E-014
     -6.00     0.14350E-013
     -5.90     0.38787E-013
     -5.80     0.10626E-012
     -5.70     0.29378E-012
     -5.60     0.81535E-012
     -5.50     0.22598E-011
     -5.40     0.62252E-011
     -5.30     0.16976E-010
     -5.20     0.45680E-010
     -5.10     0.12098E-009
     -5.00     0.31481E-009
     -4.90     0.80370E-009
     -4.80     0.20113E-008
     -4.70     0.49308E-008
     -4.60     0.11837E-007
     -4.50     0.27818E-007
     -4.40     0.63991E-007
     -4.30     0.14406E-006
     -4.20     0.31740E-006
     -4.10     0.68434E-006
     -4.00     0.14439E-005
     -3.90     0.29809E-005
     -3.80     0.60217E-005
     -3.70     0.11902E-004
     -3.60     0.23015E-004
     -3.50     0.43539E-004
     -3.40     0.80567E-004
     -3.30     0.14582E-003
     -3.20     0.25810E-003
     -3.10     0.44671E-003
     -3.00     0.75590E-003
     -2.90     0.12504E-002
     -2.80     0.20216E-002
     -2.70     0.31941E-002
     -2.60     0.49310E-002
     -2.50     0.74375E-002
     -2.40     0.10959E-001
     -2.30     0.15775E-001
     -2.20     0.22183E-001
     -2.10     0.30481E-001
     -2.00     0.40932E-001
     -1.90     0.53742E-001
     -1.80     0.69026E-001
     -1.70     0.86784E-001
     -1.60     0.10689E+000
     -1.50     0.12910E+000
     -1.40     0.15303E+000
     -1.30     0.17825E+000
     -1.20     0.20423E+000
     -1.10     0.23041E+000
     -1.00     0.25626E+000
     -0.90     0.28124E+000
     -0.80     0.30486E+000
     -0.70     0.32667E+000
     -0.60     0.34631E+000
     -0.50     0.36344E+000
     -0.40     0.37780E+000
     -0.30     0.38917E+000
     -0.20     0.39741E+000
     -0.10     0.40240E+000
      0.00     0.40406E+000
      0.10     0.40240E+000
      0.20     0.39741E+000
      0.30     0.38917E+000
      0.40     0.37780E+000
      0.50     0.36344E+000
      0.60     0.34631E+000
      0.70     0.32667E+000
      0.80     0.30486E+000
      0.90     0.28124E+000
      1.00     0.25626E+000
      1.10     0.23041E+000
      1.20     0.20423E+000
      1.30     0.17825E+000
      1.40     0.15303E+000
      1.50     0.12910E+000
      1.60     0.10689E+000
      1.70     0.86784E-001
      1.80     0.69026E-001
      1.90     0.53742E-001
      2.00     0.40932E-001
      2.10     0.30481E-001
      2.20     0.22183E-001
      2.30     0.15775E-001
      2.40     0.10959E-001
      2.50     0.74375E-002
      2.60     0.49310E-002
      2.70     0.31941E-002
      2.80     0.20216E-002
      2.90     0.12504E-002
      3.00     0.75590E-003
      3.10     0.44671E-003
      3.20     0.25810E-003
      3.30     0.14582E-003
      3.40     0.80567E-004
      3.50     0.43539E-004
      3.60     0.23015E-004
      3.70     0.11902E-004
      3.80     0.60217E-005
      3.90     0.29809E-005
      4.00     0.14439E-005
      4.10     0.68434E-006
      4.20     0.31740E-006
      4.30     0.14406E-006
      4.40     0.63991E-007
      4.50     0.27818E-007
      4.60     0.11837E-007
      4.70     0.49308E-008
      4.80     0.20113E-008
      4.90     0.80370E-009
      5.00     0.31481E-009
      5.10     0.12098E-009
      5.20     0.45680E-010
      5.30     0.16976E-010
      5.40     0.62252E-011
      5.50     0.22598E-011
      5.60     0.81535E-012
      5.70     0.29378E-012
      5.80     0.10626E-012
      5.90     0.38787E-013
      6.00     0.14350E-013
      6.10     0.53968E-014
      6.20     0.20645E-014
      6.30     0.80155E-015
      6.40     0.31437E-015
      6.50     0.12370E-015
      6.60     0.48446E-016
      6.70     0.18727E-016
      6.80     0.70932E-017
      6.90     0.26189E-017
      7.00     0.94253E-018
      7.10     0.33413E-018
      7.20     0.12031E-018
      7.30     0.46612E-019
      7.40     0.20713E-019
      7.50     0.10702E-019
      7.60     0.61066E-020
      7.70     0.36061E-020
      7.80     0.21146E-020
      7.90     0.12084E-020
      8.00     0.66879E-021
      8.10     0.35813E-021
      8.20     0.18575E-021
      8.30     0.93479E-022
      8.40     0.45752E-022
      8.50     0.21825E-022
      8.60     0.10173E-022
      8.70     0.46474E-023
      8.80     0.20877E-023
      8.90     0.92574E-024
      9.00     0.40645E-024
      9.10     0.17768E-024
      9.20     0.77398E-025
      9.30     0.33316E-025
      9.40     0.14203E-025
      9.50     0.59564E-026
      9.60     0.24263E-026
      9.70     0.99529E-027
      9.80     0.42376E-027
      9.90     0.16312E-027
     10.00     0.00000E+000


==> BEC-GP-OMP-FOR/output/real2d-th-den1d_y.txt <==
    -10.00     0.00000E+000
     -9.90     0.77547E-028
     -9.80     0.28453E-027
     -9.70     0.83613E-027
     -9.60     0.22927E-026
     -9.50     0.56994E-026
     -9.40     0.13679E-025
     -9.30     0.32682E-025
     -9.20     0.76657E-025
     -9.10     0.17775E-024
     -9.00     0.40765E-024
     -8.90     0.92595E-024
     -8.80     0.20891E-023
     -8.70     0.46488E-023
     -8.60     0.10166E-022
     -8.50     0.21816E-022
     -8.40     0.45748E-022
     -8.30     0.93476E-022
     -8.20     0.18573E-021
     -8.10     0.35808E-021
     -8.00     0.66875E-021
     -7.90     0.12084E-020
     -7.80     0.21145E-020
     -7.70     0.36062E-020
     -7.60     0.61066E-020
     -7.50     0.10702E-019
     -7.40     0.20712E-019
     -7.30     0.46612E-019
     -7.20     0.12031E-018
     -7.10     0.33413E-018
     -7.00     0.94253E-018
     -6.90     0.26189E-017
     -6.80     0.70932E-017
     -6.70     0.18727E-016
     -6.60     0.48446E-016
     -6.50     0.12370E-015
     -6.40     0.31437E-015
     -6.30     0.80155E-015
     -6.20     0.20645E-014
     -6.10     0.53968E-014
     -6.00     0.14350E-013
     -5.90     0.38787E-013
     -5.80     0.10626E-012
     -5.70     0.29378E-012
     -5.60     0.81535E-012
     -5.50     0.22598E-011
     -5.40     0.62252E-011
     -5.30     0.16976E-010
     -5.20     0.45680E-010
     -5.10     0.12098E-009
     -5.00     0.31481E-009
     -4.90     0.80370E-009
     -4.80     0.20113E-008
     -4.70     0.49308E-008
     -4.60     0.11837E-007
     -4.50     0.27818E-007
     -4.40     0.63991E-007
     -4.30     0.14406E-006
     -4.20     0.31740E-006
     -4.10     0.68434E-006
     -4.00     0.14439E-005
     -3.90     0.29809E-005
     -3.80     0.60217E-005
     -3.70     0.11902E-004
     -3.60     0.23015E-004
     -3.50     0.43539E-004
     -3.40     0.80567E-004
     -3.30     0.14582E-003
     -3.20     0.25810E-003
     -3.10     0.44671E-003
     -3.00     0.75590E-003
     -2.90     0.12504E-002
     -2.80     0.20216E-002
     -2.70     0.31941E-002
     -2.60     0.49310E-002
     -2.50     0.74375E-002
     -2.40     0.10959E-001
     -2.30     0.15775E-001
     -2.20     0.22183E-001
     -2.10     0.30481E-001
     -2.00     0.40932E-001
     -1.90     0.53742E-001
     -1.80     0.69026E-001
     -1.70     0.86784E-001
     -1.60     0.10689E+000
     -1.50     0.12910E+000
     -1.40     0.15303E+000
     -1.30     0.17825E+000
     -1.20     0.20423E+000
     -1.10     0.23041E+000
     -1.00     0.25626E+000
     -0.90     0.28124E+000
     -0.80     0.30486E+000
     -0.70     0.32667E+000
     -0.60     0.34631E+000
     -0.50     0.36344E+000
     -0.40     0.37780E+000
     -0.30     0.38917E+000
     -0.20     0.39741E+000
     -0.10     0.40240E+000
      0.00     0.40406E+000
      0.10     0.40240E+000
      0.20     0.39741E+000
      0.30     0.38917E+000
      0.40     0.37780E+000
      0.50     0.36344E+000
      0.60     0.34631E+000
      0.70     0.32667E+000
      0.80     0.30486E+000
      0.90     0.28124E+000
      1.00     0.25626E+000
      1.10     0.23041E+000
      1.20     0.20423E+000
      1.30     0.17825E+000
      1.40     0.15303E+000
      1.50     0.12910E+000
      1.60     0.10689E+000
      1.70     0.86784E-001
      1.80     0.69026E-001
      1.90     0.53742E-001
      2.00     0.40932E-001
      2.10     0.30481E-001
      2.20     0.22183E-001
      2.30     0.15775E-001
      2.40     0.10959E-001
      2.50     0.74375E-002
      2.60     0.49310E-002
      2.70     0.31941E-002
      2.80     0.20216E-002
      2.90     0.12504E-002
      3.00     0.75590E-003
      3.10     0.44671E-003
      3.20     0.25810E-003
      3.30     0.14582E-003
      3.40     0.80567E-004
      3.50     0.43539E-004
      3.60     0.23015E-004
      3.70     0.11902E-004
      3.80     0.60217E-005
      3.90     0.29809E-005
      4.00     0.14439E-005
      4.10     0.68434E-006
      4.20     0.31740E-006
      4.30     0.14406E-006
      4.40     0.63991E-007
      4.50     0.27818E-007
      4.60     0.11837E-007
      4.70     0.49308E-008
      4.80     0.20113E-008
      4.90     0.80370E-009
      5.00     0.31481E-009
      5.10     0.12098E-009
      5.20     0.45680E-010
      5.30     0.16976E-010
      5.40     0.62252E-011
      5.50     0.22598E-011
      5.60     0.81535E-012
      5.70     0.29378E-012
      5.80     0.10626E-012
      5.90     0.38787E-013
      6.00     0.14350E-013
      6.10     0.53968E-014
      6.20     0.20645E-014
      6.30     0.80155E-015
      6.40     0.31437E-015
      6.50     0.12370E-015
      6.60     0.48446E-016
      6.70     0.18727E-016
      6.80     0.70932E-017
      6.90     0.26189E-017
      7.00     0.94254E-018
      7.10     0.33413E-018
      7.20     0.12031E-018
      7.30     0.46611E-019
      7.40     0.20712E-019
      7.50     0.10702E-019
      7.60     0.61065E-020
      7.70     0.36061E-020
      7.80     0.21146E-020
      7.90     0.12084E-020
      8.00     0.66880E-021
      8.10     0.35808E-021
      8.20     0.18568E-021
      8.30     0.93476E-022
      8.40     0.45754E-022
      8.50     0.21812E-022
      8.60     0.10168E-022
      8.70     0.46452E-023
      8.80     0.20877E-023
      8.90     0.92685E-024
      9.00     0.40653E-024
      9.10     0.17755E-024
      9.20     0.77346E-025
      9.30     0.33329E-025
      9.40     0.14335E-025
      9.50     0.60812E-026
      9.60     0.24761E-026
      9.70     0.96993E-027
      9.80     0.39852E-027
      9.90     0.17696E-027
     10.00     0.00000E+000


==> BEC-GP-OMP-FOR/output/real2d-th-dyna.txt <==
    0.0400    0.9242    0.9242    1.3071
    0.0800    0.9244    0.9244    1.3073
    0.1200    0.9245    0.9245    1.3074
    0.1600    0.9246    0.9246    1.3076
    0.2000    0.9247    0.9247    1.3078
    0.2400    0.9246    0.9246    1.3076
    0.2800    0.9240    0.9240    1.3067
    0.3200    0.9229    0.9229    1.3052
    0.3600    0.9214    0.9214    1.3030
    0.4000    0.9194    0.9194    1.3002
    0.4400    0.9169    0.9169    1.2967
    0.4800    0.9140    0.9140    1.2926
    0.5200    0.9107    0.9107    1.2879
    0.5600    0.9070    0.9070    1.2826
    0.6000    0.9028    0.9028    1.2768
    0.6400    0.8983    0.8983    1.2705
    0.6800    0.8935    0.8935    1.2636
    0.7200    0.8884    0.8884    1.2563
    0.7600    0.8829    0.8829    1.2486
    0.8000    0.8772    0.8772    1.2406
    0.8400    0.8713    0.8713    1.2322
    0.8800    0.8651    0.8651    1.2235
    0.9200    0.8589    0.8589    1.2146
    0.9600    0.8524    0.8524    1.2055
    1.0000    0.8459    0.8459    1.1963
    1.0400    0.8394    0.8394    1.1871
    1.0800    0.8328    0.8328    1.1778
    1.1200    0.8263    0.8263    1.1686
    1.1600    0.8199    0.8199    1.1595
    1.2000    0.8136    0.8136    1.1506
    1.2400    0.8074    0.8074    1.1419
    1.2800    0.8015    0.8015    1.1335
    1.3200    0.7958    0.7958    1.1255
    1.3600    0.7904    0.7904    1.1179
    1.4000    0.7854    0.7854    1.1107
    1.4400    0.7807    0.7807    1.1041
    1.4800    0.7765    0.7765    1.0981
    1.5200    0.7727    0.7727    1.0927
    1.5600    0.7693    0.7693    1.0880
    1.6000    0.7665    0.7665    1.0840
    1.6400    0.7642    0.7642    1.0808
    1.6800    0.7625    0.7625    1.0783
    1.7200    0.7613    0.7613    1.0766
    1.7600    0.7607    0.7607    1.0758
    1.8000    0.7607    0.7607    1.0757
    1.8400    0.7612    0.7612    1.0765
    1.8800    0.7623    0.7623    1.0781
    1.9200    0.7640    0.7640    1.0805
    1.9600    0.7663    0.7663    1.0837
    2.0000    0.7690    0.7690    1.0876
    2.0400    0.7723    0.7723    1.0922
    2.0800    0.7761    0.7761    1.0976
    2.1200    0.7803    0.7803    1.1035
    2.1600    0.7849    0.7849    1.1101
    2.2000    0.7899    0.7899    1.1172
    2.2400    0.7953    0.7953    1.1247
    2.2800    0.8009    0.8009    1.1327
    2.3200    0.8069    0.8069    1.1411
    2.3600    0.8130    0.8130    1.1497
    2.4000    0.8193    0.8193    1.1586
    2.4400    0.8257    0.8257    1.1677
    2.4800    0.8322    0.8322    1.1769
    2.5200    0.8388    0.8388    1.1862
    2.5600    0.8453    0.8453    1.1955
    2.6000    0.8518    0.8518    1.2047
    2.6400    0.8583    0.8583    1.2138
    2.6800    0.8646    0.8646    1.2227
    2.7200    0.8707    0.8707    1.2314
    2.7600    0.8767    0.8767    1.2398
    2.8000    0.8824    0.8824    1.2479
    2.8400    0.8879    0.8879    1.2556
    2.8800    0.8931    0.8931    1.2630
    2.9200    0.8979    0.8979    1.2699
    2.9600    0.9024    0.9024    1.2762
    3.0000    0.9066    0.9066    1.2821
    3.0400    0.9104    0.9104    1.2875
    3.0800    0.9137    0.9137    1.2922
    3.1200    0.9167    0.9167    1.2964
    3.1600    0.9192    0.9192    1.2999
    3.2000    0.9212    0.9212    1.3028
    3.2400    0.9228    0.9228    1.3051
    3.2800    0.9239    0.9239    1.3067
    3.3200    0.9246    0.9246    1.3076
    3.3600    0.9248    0.9248    1.3078
    3.4000    0.9245    0.9245    1.3074
    3.4400    0.9237    0.9237    1.3063
    3.4800    0.9224    0.9224    1.3045
    3.5200    0.9207    0.9207    1.3021
    3.5600    0.9186    0.9186    1.2990
    3.6000    0.9159    0.9159    1.2953
    3.6400    0.9129    0.9129    1.2910
    3.6800    0.9094    0.9094    1.2861
    3.7200    0.9055    0.9055    1.2806
    3.7600    0.9013    0.9013    1.2746
    3.8000    0.8967    0.8967    1.2681
    3.8400    0.8917    0.8917    1.2611
    3.8800    0.8865    0.8865    1.2536
    3.9200    0.8809    0.8809    1.2458
    3.9600    0.8751    0.8751    1.2376
    4.0000    0.8691    0.8691    1.2291
    4.0400    0.8629    0.8629    1.2204
    4.0800    0.8566    0.8566    1.2114
    4.1200    0.8501    0.8501    1.2023
    4.1600    0.8436    0.8436    1.1931
    4.2000    0.8371    0.8371    1.1838
    4.2400    0.8305    0.8305    1.1745
    4.2800    0.8240    0.8240    1.1653
    4.3200    0.8176    0.8176    1.1563
    4.3600    0.8114    0.8114    1.1475
    4.4000    0.8053    0.8053    1.1389
    4.4400    0.7995    0.7995    1.1306
    4.4800    0.7939    0.7939    1.1227
    4.5200    0.7886    0.7886    1.1153
    4.5600    0.7837    0.7837    1.1083
    4.6000    0.7792    0.7792    1.1019
    4.6400    0.7751    0.7751    1.0961
    4.6800    0.7714    0.7714    1.0910
    4.7200    0.7683    0.7683    1.0865
    4.7600    0.7656    0.7656    1.0828
    4.8000    0.7635    0.7635    1.0798
    4.8400    0.7620    0.7620    1.0776
    4.8800    0.7610    0.7610    1.0762
    4.9200    0.7606    0.7606    1.0756
    4.9600    0.7608    0.7608    1.0759
    5.0000    0.7615    0.7615    1.0769
    5.0400    0.7628    0.7628    1.0788
    5.0800    0.7647    0.7647    1.0815
    5.1200    0.7672    0.7672    1.0849
    5.1600    0.7701    0.7701    1.0891
    5.2000    0.7736    0.7736    1.0940
    5.2400    0.7775    0.7775    1.0996
    5.2800    0.7819    0.7819    1.1057
    5.3200    0.7866    0.7866    1.1125
    5.3600    0.7918    0.7918    1.1197
    5.4000    0.7972    0.7972    1.1275
    5.4400    0.8030    0.8030    1.1356
    5.4800    0.8090    0.8090    1.1441
    5.5200    0.8152    0.8152    1.1528
    5.5600    0.8215    0.8215    1.1618
    5.6000    0.8280    0.8280    1.1710
    5.6400    0.8345    0.8345    1.1802
    5.6800    0.8411    0.8411    1.1895
    5.7200    0.8476    0.8476    1.1987
    5.7600    0.8541    0.8541    1.2079
    5.8000    0.8605    0.8605    1.2169
    5.8400    0.8668    0.8668    1.2258
    5.8800    0.8729    0.8729    1.2344
    5.9200    0.8787    0.8787    1.2427
    5.9600    0.8844    0.8844    1.2507
    6.0000    0.8898    0.8898    1.2583
    6.0400    0.8948    0.8948    1.2655
    6.0800    0.8996    0.8996    1.2722
    6.1200    0.9040    0.9040    1.2784
    6.1600    0.9080    0.9080    1.2841
    6.2000    0.9116    0.9116    1.2892
    6.2400    0.9149    0.9149    1.2938
    6.2800    0.9176    0.9176    1.2977
    6.3200    0.9200    0.9200    1.3011
    6.3600    0.9219    0.9219    1.3037
    6.4000    0.9233    0.9233    1.3057
    6.4400    0.9243    0.9243    1.3071
    6.4800    0.9247    0.9247    1.3078
    6.5200    0.9247    0.9247    1.3078
    6.5600    0.9243    0.9243    1.3071
    6.6000    0.9233    0.9233    1.3058
    6.6400    0.9219    0.9219    1.3038
    6.6800    0.9200    0.9200    1.3011
    6.7200    0.9177    0.9177    1.2978
    6.7600    0.9149    0.9149    1.2939
    6.8000    0.9117    0.9117    1.2894
    6.8400    0.9081    0.9081    1.2843
    6.8800    0.9041    0.9041    1.2786
    6.9200    0.8997    0.8997    1.2724
    6.9600    0.8950    0.8950    1.2657
    7.0000    0.8899    0.8899    1.2585
    7.0400    0.8845    0.8845    1.2509
    7.0800    0.8789    0.8789    1.2430
    7.1200    0.8730    0.8730    1.2347
    7.1600    0.8670    0.8670    1.2261
    7.2000    0.8607    0.8607    1.2172
    7.2400    0.8543    0.8543    1.2082
    7.2800    0.8478    0.8478    1.1990
    7.3200    0.8413    0.8413    1.1898
    7.3600    0.8347    0.8347    1.1805
    7.4000    0.8282    0.8282    1.1713
    7.4400    0.8217    0.8217    1.1621
    7.4800    0.8154    0.8154    1.1531
    7.5200    0.8092    0.8092    1.1444
    7.5600    0.8032    0.8032    1.1359
    7.6000    0.7974    0.7974    1.1277
    7.6400    0.7920    0.7920    1.1200
    7.6800    0.7868    0.7868    1.1127
    7.7200    0.7820    0.7820    1.1060
    7.7600    0.7776    0.7776    1.0998
    7.8000    0.7737    0.7737    1.0942
    7.8400    0.7702    0.7702    1.0893
    7.8800    0.7672    0.7672    1.0851
    7.9200    0.7648    0.7648    1.0816
    7.9600    0.7629    0.7629    1.0789
    8.0000    0.7615    0.7615    1.0770
    8.0400    0.7608    0.7608    1.0759
    8.0800    0.7605    0.7605    1.0756
    8.1200    0.7609    0.7609    1.0761
    8.1600    0.7619    0.7619    1.0775
    8.2000    0.7634    0.7634    1.0796
    8.2400    0.7655    0.7655    1.0826
    8.2800    0.7681    0.7681    1.0863
    8.3200    0.7712    0.7712    1.0907
    8.3600    0.7749    0.7749    1.0958
    8.4000    0.7790    0.7790    1.1016
    8.4400    0.7835    0.7835    1.1080
    8.4800    0.7884    0.7884    1.1149
    8.5200    0.7936    0.7936    1.1224
    8.5600    0.7992    0.7992    1.1302
    8.6000    0.8050    0.8050    1.1385
    8.6400    0.8111    0.8111    1.1471
    8.6800    0.8174    0.8174    1.1559
    8.7200    0.8238    0.8238    1.1650
    8.7600    0.8303    0.8303    1.1742
    8.8000    0.8368    0.8368    1.1834
    8.8400    0.8434    0.8434    1.1927
    8.8800    0.8499    0.8499    1.2020
    8.9200    0.8564    0.8564    1.2111
    8.9600    0.8627    0.8627    1.2201
    9.0000    0.8689    0.8689    1.2289
    9.0400    0.8750    0.8750    1.2374
    9.0800    0.8808    0.8808    1.2456
    9.1200    0.8863    0.8863    1.2535
    9.1600    0.8916    0.8916    1.2609
    9.2000    0.8966    0.8966    1.2679
    9.2400    0.9012    0.9012    1.2745
    9.2800    0.9055    0.9055    1.2805
    9.3200    0.9094    0.9094    1.2860
    9.3600    0.9129    0.9129    1.2910
    9.4000    0.9159    0.9159    1.2953
    9.4400    0.9186    0.9186    1.2990
    9.4800    0.9207    0.9207    1.3021
    9.5200    0.9225    0.9225    1.3046
    9.5600    0.9237    0.9237    1.3064
    9.6000    0.9245    0.9245    1.3075
    9.6400    0.9248    0.9248    1.3079
    9.6800    0.9247    0.9247    1.3077
    9.7200    0.9240    0.9240    1.3068
    9.7600    0.9229    0.9229    1.3052
    9.8000    0.9214    0.9214    1.3030
    9.8400    0.9193    0.9193    1.3001
    9.8800    0.9168    0.9168    1.2966
    9.9200    0.9139    0.9139    1.2924
    9.9600    0.9105    0.9105    1.2877
   10.0000    0.9068    0.9068    1.2824
   10.0400    0.9026    0.9026    1.2765
   10.0800    0.8981    0.8981    1.2701
   10.1200    0.8933    0.8933    1.2632
   10.1600    0.8881    0.8881    1.2559
   10.2000    0.8826    0.8826    1.2482


==> BEC-GP-OMP-FOR/output/real2d-th-out.txt <==
 Number of Threads =          16
 Real time propagation 2d,   OPTION =   2
 
  Number of Atoms N =       500, Unit of length AHO =  0.00000100 m
  Scattering length a =     94.60*a0
  Nonlinearity G_3D =       31.454175
  Nonlinearity G_2D =       12.548400
  Parameters of trap: GAMMA =   1.00, NU =   1.00
  Axial Gaussian Width =   1.00
 
 # Space Stp: NX =      200, NY =      200
  Space Step: DX =   0.100000, DY =   0.100000
 # Time Stp : NSTP =    100000, NPAS =       100, NRUN =      5000
   Time Step:   DT =   0.001000
 
 * Change for dynamics: GPAR =       0.500 *
 
                   -----------------------------------------------------
                    Norm      Chem        Ener/N     <rho>     |Psi(0,0)|^2
                   -----------------------------------------------------
Initial    :       1.0000       1.000      1.0000      1.000      0.318
After NSTP iter.:  1.0000       2.256      1.7079      1.307      0.154
After NPAS iter.:  1.0000       2.255      1.7079      1.308      0.153
After NRUN iter.:  1.0000       1.715      1.4143      1.248      0.169
                   -----------------------------------------------------
 
 Clock Time:      31 seconds
   CPU Time:     489 seconds


==> BEC-GP-OMP-FOR/output/real2d-th-rms.txt <==
 Real time propagation 2d,   OPTION =   2
 
                   -----------------------------------------------------
Values of rms size:        <x>             <y>             <rho>
                   -----------------------------------------------------
           Initial:       0.70711         0.70711         1.00000
  After NSTP iter.:       0.92411         0.92411         1.30689
  After NPAS iter.:       0.92475         0.92475         1.30779
  After NRUN iter.:       0.88261         0.88261         1.24820
                   -----------------------------------------------------


==> BEC-GP-OMP-FOR/output/real3d-th-den1d_x.txt <==
    -10.00     0.00000E+000
     -9.90     0.22837E-024
     -9.80     0.12492E-023
     -9.70     0.44771E-023
     -9.60     0.14137E-022
     -9.50     0.42163E-022
     -9.40     0.12105E-021
     -9.30     0.33620E-021
     -9.20     0.90363E-021
     -9.10     0.23473E-020
     -9.00     0.58832E-020
     -8.90     0.14204E-019
     -8.80     0.32976E-019
     -8.70     0.73514E-019
     -8.60     0.15717E-018
     -8.50     0.32190E-018
     -8.40     0.63124E-018
     -8.30     0.11852E-017
     -8.20     0.21332E-017
     -8.10     0.36911E-017
     -8.00     0.61730E-017
     -7.90     0.10065E-016
     -7.80     0.16189E-016
     -7.70     0.26036E-016
     -7.60     0.42312E-016
     -7.50     0.69705E-016
     -7.40     0.11570E-015
     -7.30     0.19109E-015
     -7.20     0.30995E-015
     -7.10     0.48906E-015
     -7.00     0.74837E-015
     -6.90     0.11155E-014
     -6.80     0.16396E-014
     -6.70     0.24205E-014
     -6.60     0.36600E-014
     -6.50     0.57459E-014
     -6.40     0.94024E-014
     -6.30     0.16011E-013
     -6.20     0.28407E-013
     -6.10     0.52975E-013
     -6.00     0.10516E-012
     -5.90     0.22385E-012
     -5.80     0.50842E-012
     -5.70     0.12129E-011
     -5.60     0.29821E-011
     -5.50     0.74339E-011
     -5.40     0.18573E-010
     -5.30     0.46165E-010
     -5.20     0.11368E-009
     -5.10     0.27665E-009
     -5.00     0.66466E-009
     -4.90     0.15757E-008
     -4.80     0.36847E-008
     -4.70     0.84982E-008
     -4.60     0.19325E-007
     -4.50     0.43308E-007
     -4.40     0.95601E-007
     -4.30     0.20774E-006
     -4.20     0.44405E-006
     -4.10     0.93300E-006
     -4.00     0.19256E-005
     -3.90     0.39011E-005
     -3.80     0.77533E-005
     -3.70     0.15108E-004
     -3.60     0.28851E-004
     -3.50     0.53966E-004
     -3.40     0.98837E-004
     -3.30     0.17717E-003
     -3.20     0.31075E-003
     -3.10     0.53312E-003
     -3.00     0.89433E-003
     -2.90     0.14666E-002
     -2.80     0.23506E-002
     -2.70     0.36810E-002
     -2.60     0.56312E-002
     -2.50     0.84143E-002
     -2.40     0.12280E-001
     -2.30     0.17503E-001
     -2.20     0.24368E-001
     -2.10     0.33145E-001
     -2.00     0.44063E-001
     -1.90     0.57280E-001
     -1.80     0.72862E-001
     -1.70     0.90763E-001
     -1.60     0.11082E+000
     -1.50     0.13277E+000
     -1.40     0.15624E+000
     -1.30     0.18079E+000
     -1.20     0.20595E+000
     -1.10     0.23121E+000
     -1.00     0.25606E+000
     -0.90     0.28003E+000
     -0.80     0.30267E+000
     -0.70     0.32358E+000
     -0.60     0.34240E+000
     -0.50     0.35882E+000
     -0.40     0.37260E+000
     -0.30     0.38352E+000
     -0.20     0.39144E+000
     -0.10     0.39623E+000
      0.00     0.39783E+000
      0.10     0.39623E+000
      0.20     0.39144E+000
      0.30     0.38352E+000
      0.40     0.37260E+000
      0.50     0.35882E+000
      0.60     0.34240E+000
      0.70     0.32358E+000
      0.80     0.30267E+000
      0.90     0.28003E+000
      1.00     0.25606E+000
      1.10     0.23121E+000
      1.20     0.20595E+000
      1.30     0.18079E+000
      1.40     0.15624E+000
      1.50     0.13277E+000
      1.60     0.11082E+000
      1.70     0.90763E-001
      1.80     0.72862E-001
      1.90     0.57280E-001
      2.00     0.44063E-001
      2.10     0.33145E-001
      2.20     0.24368E-001
      2.30     0.17503E-001
      2.40     0.12280E-001
      2.50     0.84143E-002
      2.60     0.56312E-002
      2.70     0.36810E-002
      2.80     0.23506E-002
      2.90     0.14666E-002
      3.00     0.89433E-003
      3.10     0.53312E-003
      3.20     0.31075E-003
      3.30     0.17717E-003
      3.40     0.98837E-004
      3.50     0.53966E-004
      3.60     0.28851E-004
      3.70     0.15108E-004
      3.80     0.77533E-005
      3.90     0.39011E-005
      4.00     0.19256E-005
      4.10     0.93300E-006
      4.20     0.44405E-006
      4.30     0.20774E-006
      4.40     0.95601E-007
      4.50     0.43308E-007
      4.60     0.19325E-007
      4.70     0.84982E-008
      4.80     0.36847E-008
      4.90     0.15757E-008
      5.00     0.66466E-009
      5.10     0.27665E-009
      5.20     0.11368E-009
      5.30     0.46165E-010
      5.40     0.18573E-010
      5.50     0.74339E-011
      5.60     0.29821E-011
      5.70     0.12129E-011
      5.80     0.50842E-012
      5.90     0.22385E-012
      6.00     0.10516E-012
      6.10     0.52975E-013
      6.20     0.28407E-013
      6.30     0.16011E-013
      6.40     0.94024E-014
      6.50     0.57459E-014
      6.60     0.36600E-014
      6.70     0.24205E-014
      6.80     0.16396E-014
      6.90     0.11155E-014
      7.00     0.74837E-015
      7.10     0.48906E-015
      7.20     0.30995E-015
      7.30     0.19109E-015
      7.40     0.11570E-015
      7.50     0.69705E-016
      7.60     0.42312E-016
      7.70     0.26036E-016
      7.80     0.16189E-016
      7.90     0.10065E-016
      8.00     0.61731E-017
      8.10     0.36912E-017
      8.20     0.21333E-017
      8.30     0.11852E-017
      8.40     0.63122E-018
      8.50     0.32188E-018
      8.60     0.15715E-018
      8.70     0.73504E-019
      8.80     0.32970E-019
      8.90     0.14201E-019
      9.00     0.58829E-020
      9.10     0.23478E-020
      9.20     0.90442E-021
      9.30     0.33698E-021
      9.40     0.12169E-021
      9.50     0.42671E-022
      9.60     0.14547E-022
      9.70     0.48145E-023
      9.80     0.15342E-023
      9.90     0.45672E-024
     10.00     0.00000E+000


==> BEC-GP-OMP-FOR/output/real3d-th-den1d_y.txt <==
     -8.00     0.00000E+000
     -7.90     0.29626E-026
     -7.80     0.14927E-025
     -7.70     0.47551E-025
     -7.60     0.12933E-024
     -7.50     0.32430E-024
     -7.40     0.77443E-024
     -7.30     0.18078E-023
     -7.20     0.42752E-023
     -7.10     0.10668E-022
     -7.00     0.28629E-022
     -6.90     0.80898E-022
     -6.80     0.23025E-021
     -6.70     0.63468E-021
     -6.60     0.16556E-020
     -6.50     0.40510E-020
     -6.40     0.93201E-020
     -6.30     0.20436E-019
     -6.20     0.43820E-019
     -6.10     0.95117E-019
     -6.00     0.21490E-018
     -5.90     0.50536E-018
     -5.80     0.11998E-017
     -5.70     0.27582E-017
     -5.60     0.59341E-017
     -5.50     0.11843E-016
     -5.40     0.23446E-016
     -5.30     0.58358E-016
     -5.20     0.22326E-015
     -5.10     0.10683E-014
     -5.00     0.50862E-014
     -4.90     0.22561E-013
     -4.80     0.93075E-013
     -4.70     0.36093E-012
     -4.60     0.13291E-011
     -4.50     0.46840E-011
     -4.40     0.15884E-010
     -4.30     0.52018E-010
     -4.20     0.16492E-009
     -4.10     0.50692E-009
     -4.00     0.15122E-008
     -3.90     0.43799E-008
     -3.80     0.12321E-007
     -3.70     0.33668E-007
     -3.60     0.89363E-007
     -3.50     0.23038E-006
     -3.40     0.57684E-006
     -3.30     0.14025E-005
     -3.20     0.33111E-005
     -3.10     0.75883E-005
     -3.00     0.16880E-004
     -2.90     0.36442E-004
     -2.80     0.76333E-004
     -2.70     0.15511E-003
     -2.60     0.30571E-003
     -2.50     0.58425E-003
     -2.40     0.10825E-002
     -2.30     0.19440E-002
     -2.20     0.33830E-002
     -2.10     0.57037E-002
     -2.00     0.93151E-002
     -1.90     0.14735E-001
     -1.80     0.22576E-001
     -1.70     0.33507E-001
     -1.60     0.48188E-001
     -1.50     0.67186E-001
     -1.40     0.90878E-001
     -1.30     0.11937E+000
     -1.20     0.15244E+000
     -1.10     0.18951E+000
     -1.00     0.22967E+000
     -0.90     0.27178E+000
     -0.80     0.31448E+000
     -0.70     0.35634E+000
     -0.60     0.39595E+000
     -0.50     0.43195E+000
     -0.40     0.46315E+000
     -0.30     0.48851E+000
     -0.20     0.50722E+000
     -0.10     0.51868E+000
      0.00     0.52254E+000
      0.10     0.51868E+000
      0.20     0.50722E+000
      0.30     0.48851E+000
      0.40     0.46315E+000
      0.50     0.43195E+000
      0.60     0.39595E+000
      0.70     0.35634E+000
      0.80     0.31448E+000
      0.90     0.27178E+000
      1.00     0.22967E+000
      1.10     0.18951E+000
      1.20     0.15244E+000
      1.30     0.11937E+000
      1.40     0.90878E-001
      1.50     0.67186E-001
      1.60     0.48188E-001
      1.70     0.33507E-001
      1.80     0.22576E-001
      1.90     0.14735E-001
      2.00     0.93151E-002
      2.10     0.57037E-002
      2.20     0.33830E-002
      2.30     0.19440E-002
      2.40     0.10825E-002
      2.50     0.58425E-003
      2.60     0.30571E-003
      2.70     0.15511E-003
      2.80     0.76333E-004
      2.90     0.36442E-004
      3.00     0.16880E-004
      3.10     0.75883E-005
      3.20     0.33111E-005
      3.30     0.14025E-005
      3.40     0.57684E-006
      3.50     0.23038E-006
      3.60     0.89363E-007
      3.70     0.33668E-007
      3.80     0.12321E-007
      3.90     0.43799E-008
      4.00     0.15122E-008
      4.10     0.50692E-009
      4.20     0.16492E-009
      4.30     0.52018E-010
      4.40     0.15884E-010
      4.50     0.46840E-011
      4.60     0.13291E-011
      4.70     0.36093E-012
      4.80     0.93075E-013
      4.90     0.22561E-013
      5.00     0.50862E-014
      5.10     0.10683E-014
      5.20     0.22326E-015
      5.30     0.58358E-016
      5.40     0.23446E-016
      5.50     0.11843E-016
      5.60     0.59341E-017
      5.70     0.27582E-017
      5.80     0.11999E-017
      5.90     0.50537E-018
      6.00     0.21490E-018
      6.10     0.95117E-019
      6.20     0.43819E-019
      6.30     0.20435E-019
      6.40     0.93192E-020
      6.50     0.40506E-020
      6.60     0.16556E-020
      6.70     0.63492E-021
      6.80     0.23054E-021
      6.90     0.81133E-022
      7.00     0.28778E-022
      7.10     0.10746E-022
      7.20     0.43111E-023
      7.30     0.18236E-023
      7.40     0.78273E-024
      7.50     0.33060E-024
      7.60     0.13534E-024
      7.70     0.53267E-025
      7.80     0.19870E-025
      7.90     0.66865E-026
      8.00     0.00000E+000


==> BEC-GP-OMP-FOR/output/real3d-th-den1d_z.txt <==
     -6.00     0.00000E+000
     -5.90     0.94577E-023
     -5.80     0.48709E-022
     -5.70     0.15705E-021
     -5.60     0.42960E-021
     -5.50     0.10821E-020
     -5.40     0.25902E-020
     -5.30     0.59816E-020
     -5.20     0.13422E-019
     -5.10     0.29294E-019
     -5.00     0.61906E-019
     -4.90     0.12614E-018
     -4.80     0.25588E-018
     -4.70     0.62503E-018
     -4.60     0.25565E-017
     -4.50     0.15571E-016
     -4.40     0.10091E-015
     -4.30     0.61708E-015
     -4.20     0.35091E-014
     -4.10     0.18676E-013
     -4.00     0.93730E-013
     -3.90     0.44616E-012
     -3.80     0.20223E-011
     -3.70     0.87517E-011
     -3.60     0.36227E-010
     -3.50     0.14362E-009
     -3.40     0.54576E-009
     -3.30     0.19891E-008
     -3.20     0.69553E-008
     -3.10     0.23340E-007
     -3.00     0.75170E-007
     -2.90     0.23237E-006
     -2.80     0.68944E-006
     -2.70     0.19632E-005
     -2.60     0.53643E-005
     -2.50     0.14064E-004
     -2.40     0.35372E-004
     -2.30     0.85328E-004
     -2.20     0.19738E-003
     -2.10     0.43775E-003
     -2.00     0.93049E-003
     -1.90     0.18952E-002
     -1.80     0.36979E-002
     -1.70     0.69101E-002
     -1.60     0.12364E-001
     -1.50     0.21180E-001
     -1.40     0.34736E-001
     -1.30     0.54556E-001
     -1.20     0.82094E-001
     -1.10     0.11845E+000
     -1.00     0.16408E+000
     -0.90     0.21850E+000
     -0.80     0.28025E+000
     -0.70     0.34688E+000
     -0.60     0.41517E+000
     -0.50     0.48146E+000
     -0.40     0.54198E+000
     -0.30     0.59321E+000
     -0.20     0.63211E+000
     -0.10     0.65641E+000
      0.00     0.66467E+000
      0.10     0.65641E+000
      0.20     0.63211E+000
      0.30     0.59321E+000
      0.40     0.54198E+000
      0.50     0.48146E+000
      0.60     0.41517E+000
      0.70     0.34688E+000
      0.80     0.28025E+000
      0.90     0.21850E+000
      1.00     0.16408E+000
      1.10     0.11845E+000
      1.20     0.82094E-001
      1.30     0.54556E-001
      1.40     0.34736E-001
      1.50     0.21180E-001
      1.60     0.12364E-001
      1.70     0.69101E-002
      1.80     0.36979E-002
      1.90     0.18952E-002
      2.00     0.93049E-003
      2.10     0.43775E-003
      2.20     0.19738E-003
      2.30     0.85328E-004
      2.40     0.35372E-004
      2.50     0.14064E-004
      2.60     0.53643E-005
      2.70     0.19632E-005
      2.80     0.68944E-006
      2.90     0.23237E-006
      3.00     0.75170E-007
      3.10     0.23340E-007
      3.20     0.69553E-008
      3.30     0.19891E-008
      3.40     0.54576E-009
      3.50     0.14362E-009
      3.60     0.36227E-010
      3.70     0.87517E-011
      3.80     0.20223E-011
      3.90     0.44616E-012
      4.00     0.93730E-013
      4.10     0.18676E-013
      4.20     0.35091E-014
      4.30     0.61707E-015
      4.40     0.10090E-015
      4.50     0.15569E-016
      4.60     0.25559E-017
      4.70     0.62503E-018
      4.80     0.25598E-018
      4.90     0.12620E-018
      5.00     0.61937E-019
      5.10     0.29320E-019
      5.20     0.13454E-019
      5.30     0.60188E-020
      5.40     0.26271E-020
      5.50     0.11149E-020
      5.60     0.45661E-021
      5.70     0.17836E-021
      5.80     0.65055E-022
      5.90     0.21121E-022
      6.00     0.00000E+000


==> BEC-GP-OMP-FOR/output/real3d-th-dyna.txt <==
    0.0080    0.9391    0.7287    0.5775
    0.0160    0.9391    0.7287    0.5775
    0.0240    0.9391    0.7287    0.5776
    0.0320    0.9391    0.7286    0.5776
    0.0400    0.9391    0.7286    0.5776
    0.0480    0.9391    0.7286    0.5777
    0.0560    0.9391    0.7286    0.5777
    0.0640    0.9391    0.7286    0.5778
    0.0720    0.9391    0.7285    0.5778
    0.0800    0.9392    0.7285    0.5779
    0.0880    0.9392    0.7285    0.5779
    0.0960    0.9392    0.7285    0.5779
    0.1040    0.9392    0.7285    0.5780
    0.1120    0.9392    0.7284    0.5780
    0.1200    0.9392    0.7284    0.5781
    0.1280    0.9392    0.7284    0.5781
    0.1360    0.9392    0.7284    0.5782
    0.1440    0.9392    0.7284    0.5782
    0.1520    0.9392    0.7283    0.5783
    0.1600    0.9392    0.7283    0.5783
    0.1680    0.9392    0.7283    0.5784
    0.1760    0.9392    0.7283    0.5784
    0.1840    0.9392    0.7283    0.5785
    0.1920    0.9392    0.7283    0.5785
    0.2000    0.9392    0.7282    0.5786
    0.2080    0.9392    0.7282    0.5786
    0.2160    0.9393    0.7282    0.5786
    0.2240    0.9393    0.7282    0.5787
    0.2320    0.9393    0.7282    0.5787
    0.2400    0.9393    0.7282    0.5788
    0.2480    0.9393    0.7282    0.5788
    0.2560    0.9393    0.7281    0.5789
    0.2640    0.9393    0.7281    0.5789
    0.2720    0.9393    0.7281    0.5790
    0.2800    0.9393    0.7281    0.5790
    0.2880    0.9393    0.7281    0.5790
    0.2960    0.9393    0.7281    0.5791
    0.3040    0.9393    0.7281    0.5791
    0.3120    0.9393    0.7280    0.5792
    0.3200    0.9392    0.7280    0.5792
    0.3280    0.9392    0.7280    0.5793
    0.3360    0.9392    0.7280    0.5793
    0.3440    0.9392    0.7280    0.5793
    0.3520    0.9392    0.7280    0.5794
    0.3600    0.9392    0.7280    0.5794
    0.3680    0.9392    0.7280    0.5794
    0.3760    0.9392    0.7280    0.5795
    0.3840    0.9392    0.7280    0.5795
    0.3920    0.9392    0.7279    0.5795
    0.4000    0.9392    0.7279    0.5796
    0.4080    0.9392    0.7279    0.5796
    0.4160    0.9391    0.7279    0.5796
    0.4240    0.9391    0.7278    0.5795
    0.4320    0.9390    0.7277    0.5794
    0.4400    0.9389    0.7276    0.5793
    0.4480    0.9388    0.7274    0.5791
    0.4560    0.9386    0.7272    0.5789
    0.4640    0.9384    0.7270    0.5787
    0.4720    0.9383    0.7268    0.5785
    0.4800    0.9381    0.7266    0.5782
    0.4880    0.9378    0.7263    0.5779
    0.4960    0.9376    0.7260    0.5775
    0.5040    0.9373    0.7257    0.5771
    0.5120    0.9371    0.7253    0.5767
    0.5200    0.9368    0.7249    0.5763
    0.5280    0.9364    0.7245    0.5758
    0.5360    0.9361    0.7241    0.5753
    0.5440    0.9357    0.7237    0.5748
    0.5520    0.9354    0.7232    0.5742
    0.5600    0.9350    0.7227    0.5736
    0.5680    0.9345    0.7222    0.5730
    0.5760    0.9341    0.7217    0.5724
    0.5840    0.9337    0.7211    0.5717
    0.5920    0.9332    0.7206    0.5710
    0.6000    0.9327    0.7200    0.5703
    0.6080    0.9322    0.7194    0.5696
    0.6160    0.9317    0.7187    0.5688
    0.6240    0.9311    0.7181    0.5680
    0.6320    0.9305    0.7174    0.5672
    0.6400    0.9300    0.7167    0.5664
    0.6480    0.9294    0.7160    0.5655
    0.6560    0.9288    0.7152    0.5646
    0.6640    0.9281    0.7145    0.5637
    0.6720    0.9275    0.7137    0.5628
    0.6800    0.9268    0.7129    0.5619
    0.6880    0.9261    0.7121    0.5609
    0.6960    0.9254    0.7113    0.5600
    0.7040    0.9247    0.7104    0.5590
    0.7120    0.9240    0.7095    0.5580
    0.7200    0.9232    0.7087    0.5570
    0.7280    0.9225    0.7078    0.5560
    0.7360    0.9217    0.7069    0.5549
    0.7440    0.9209    0.7059    0.5539
    0.7520    0.9201    0.7050    0.5529
    0.7600    0.9193    0.7040    0.5518
    0.7680    0.9184    0.7031    0.5507
    0.7760    0.9176    0.7021    0.5496
    0.7840    0.9167    0.7011    0.5486
    0.7920    0.9159    0.7001    0.5475
    0.8000    0.9150    0.6991    0.5464
    0.8080    0.9141    0.6981    0.5453
    0.8160    0.9131    0.6970    0.5442
    0.8240    0.9122    0.6960    0.5431
    0.8320    0.9113    0.6949    0.5421
    0.8400    0.9103    0.6939    0.5410
    0.8480    0.9094    0.6928    0.5399
    0.8560    0.9084    0.6917    0.5388
    0.8640    0.9074    0.6906    0.5377
    0.8720    0.9064    0.6895    0.5367
    0.8800    0.9054    0.6884    0.5356
    0.8880    0.9044    0.6873    0.5346
    0.8960    0.9033    0.6862    0.5336
    0.9040    0.9023    0.6851    0.5325
    0.9120    0.9013    0.6840    0.5315
    0.9200    0.9002    0.6829    0.5306
    0.9280    0.8991    0.6818    0.5296
    0.9360    0.8981    0.6806    0.5286
    0.9440    0.8970    0.6795    0.5277
    0.9520    0.8959    0.6784    0.5268
    0.9600    0.8948    0.6773    0.5259
    0.9680    0.8937    0.6761    0.5250
    0.9760    0.8926    0.6750    0.5241
    0.9840    0.8914    0.6739    0.5233
    0.9920    0.8903    0.6728    0.5225
    1.0000    0.8892    0.6717    0.5217
    1.0080    0.8880    0.6705    0.5210
    1.0160    0.8869    0.6694    0.5202
    1.0240    0.8857    0.6683    0.5195
    1.0320    0.8846    0.6672    0.5189
    1.0400    0.8834    0.6661    0.5182
    1.0480    0.8823    0.6651    0.5176
    1.0560    0.8811    0.6640    0.5170
    1.0640    0.8799    0.6629    0.5165
    1.0720    0.8787    0.6619    0.5160
    1.0800    0.8776    0.6608    0.5155
    1.0880    0.8764    0.6598    0.5151
    1.0960    0.8752    0.6587    0.5147
    1.1040    0.8740    0.6577    0.5143
    1.1120    0.8728    0.6567    0.5140
    1.1200    0.8716    0.6557    0.5137
    1.1280    0.8704    0.6547    0.5134
    1.1360    0.8692    0.6538    0.5132
    1.1440    0.8680    0.6528    0.5131
    1.1520    0.8668    0.6519    0.5129
    1.1600    0.8656    0.6510    0.5128
    1.1680    0.8644    0.6500    0.5128
    1.1760    0.8632    0.6491    0.5128
    1.1840    0.8620    0.6483    0.5128
    1.1920    0.8608    0.6474    0.5128
    1.2000    0.8596    0.6466    0.5129
    1.2080    0.8584    0.6457    0.5131
    1.2160    0.8573    0.6449    0.5133
    1.2240    0.8561    0.6442    0.5135
    1.2320    0.8549    0.6434    0.5138
    1.2400    0.8537    0.6426    0.5141
    1.2480    0.8525    0.6419    0.5144
    1.2560    0.8513    0.6412    0.5148
    1.2640    0.8502    0.6405    0.5152
    1.2720    0.8490    0.6399    0.5157
    1.2800    0.8478    0.6392    0.5162
    1.2880    0.8466    0.6386    0.5167
    1.2960    0.8455    0.6380    0.5173
    1.3040    0.8443    0.6374    0.5179
    1.3120    0.8432    0.6369    0.5186
    1.3200    0.8420    0.6364    0.5193
    1.3280    0.8409    0.6359    0.5200
    1.3360    0.8398    0.6354    0.5207
    1.3440    0.8386    0.6349    0.5215
    1.3520    0.8375    0.6345    0.5223
    1.3600    0.8364    0.6341    0.5232
    1.3680    0.8353    0.6337    0.5241
    1.3760    0.8342    0.6334    0.5250
    1.3840    0.8331    0.6331    0.5259
    1.3920    0.8320    0.6328    0.5269
    1.4000    0.8309    0.6325    0.5279
    1.4080    0.8298    0.6323    0.5289
    1.4160    0.8288    0.6320    0.5299
    1.4240    0.8277    0.6319    0.5310
    1.4320    0.8267    0.6317    0.5321
    1.4400    0.8256    0.6315    0.5332
    1.4480    0.8246    0.6314    0.5344
    1.4560    0.8236    0.6314    0.5355
    1.4640    0.8225    0.6313    0.5367
    1.4720    0.8215    0.6313    0.5379
    1.4800    0.8205    0.6313    0.5391
    1.4880    0.8196    0.6313    0.5403
    1.4960    0.8186    0.6313    0.5415
    1.5040    0.8176    0.6314    0.5428
    1.5120    0.8167    0.6315    0.5440
    1.5200    0.8157    0.6316    0.5453
    1.5280    0.8148    0.6318    0.5466
    1.5360    0.8139    0.6320    0.5479
    1.5440    0.8130    0.6322    0.5492
    1.5520    0.8121    0.6324    0.5504
    1.5600    0.8112    0.6327    0.5517
    1.5680    0.8103    0.6330    0.5530
    1.5760    0.8094    0.6333    0.5543
    1.5840    0.8086    0.6336    0.5556
    1.5920    0.8077    0.6340    0.5570
    1.6000    0.8069    0.6344    0.5582
    1.6080    0.8061    0.6348    0.5595
    1.6160    0.8053    0.6352    0.5608
    1.6240    0.8045    0.6357    0.5621
    1.6320    0.8037    0.6362    0.5634
    1.6400    0.8029    0.6367    0.5647
    1.6480    0.8022    0.6372    0.5659
    1.6560    0.8014    0.6377    0.5672
    1.6640    0.8007    0.6383    0.5684
    1.6720    0.8000    0.6389    0.5697
    1.6800    0.7993    0.6395    0.5709
    1.6880    0.7986    0.6402    0.5721
    1.6960    0.7979    0.6408    0.5732
    1.7040    0.7973    0.6415    0.5744
    1.7120    0.7966    0.6422    0.5756
    1.7200    0.7960    0.6429    0.5767
    1.7280    0.7954    0.6436    0.5778
    1.7360    0.7948    0.6444    0.5789
    1.7440    0.7942    0.6451    0.5800
    1.7520    0.7936    0.6459    0.5810
    1.7600    0.7930    0.6467    0.5820
    1.7680    0.7925    0.6476    0.5831
    1.7760    0.7920    0.6484    0.5840
    1.7840    0.7914    0.6492    0.5850
    1.7920    0.7909    0.6501    0.5859
    1.8000    0.7904    0.6510    0.5868
    1.8080    0.7900    0.6519    0.5877
    1.8160    0.7895    0.6528    0.5885
    1.8240    0.7890    0.6537    0.5893
    1.8320    0.7886    0.6546    0.5901
    1.8400    0.7882    0.6556    0.5909
    1.8480    0.7878    0.6565    0.5916
    1.8560    0.7874    0.6575    0.5923
    1.8640    0.7870    0.6585    0.5929
    1.8720    0.7866    0.6594    0.5936
    1.8800    0.7863    0.6604    0.5942
    1.8880    0.7860    0.6614    0.5947
    1.8960    0.7856    0.6625    0.5952
    1.9040    0.7853    0.6635    0.5957
    1.9120    0.7851    0.6645    0.5962
    1.9200    0.7848    0.6655    0.5966
    1.9280    0.7845    0.6666    0.5970
    1.9360    0.7843    0.6676    0.5973
    1.9440    0.7840    0.6686    0.5977
    1.9520    0.7838    0.6697    0.5979
    1.9600    0.7836    0.6708    0.5982
    1.9680    0.7834    0.6718    0.5984
    1.9760    0.7833    0.6729    0.5985
    1.9840    0.7831    0.6739    0.5987
    1.9920    0.7830    0.6750    0.5988
    2.0000    0.7828    0.6761    0.5988
    2.0080    0.7827    0.6771    0.5988
    2.0160    0.7826    0.6782    0.5988
    2.0240    0.7825    0.6793    0.5987
    2.0320    0.7825    0.6803    0.5987
    2.0400    0.7824    0.6814    0.5985
    2.0480    0.7824    0.6825    0.5983
    2.0560    0.7824    0.6835    0.5981
    2.0640    0.7823    0.6846    0.5979
    2.0720    0.7823    0.6856    0.5976
    2.0800    0.7824    0.6867    0.5973
    2.0880    0.7824    0.6877    0.5969
    2.0960    0.7824    0.6888    0.5965
    2.1040    0.7825    0.6898    0.5961
    2.1120    0.7826    0.6908    0.5956
    2.1200    0.7827    0.6919    0.5951
    2.1280    0.7828    0.6929    0.5946
    2.1360    0.7829    0.6939    0.5940
    2.1440    0.7830    0.6949    0.5934
    2.1520    0.7831    0.6959    0.5927
    2.1600    0.7833    0.6969    0.5921
    2.1680    0.7835    0.6979    0.5914
    2.1760    0.7837    0.6989    0.5906
    2.1840    0.7839    0.6999    0.5898
    2.1920    0.7841    0.7008    0.5890
    2.2000    0.7843    0.7018    0.5882
    2.2080    0.7845    0.7027    0.5873
    2.2160    0.7848    0.7036    0.5864
    2.2240    0.7850    0.7046    0.5855
    2.2320    0.7853    0.7055    0.5845
    2.2400    0.7856    0.7064    0.5835
    2.2480    0.7859    0.7073    0.5825
    2.2560    0.7862    0.7081    0.5815
    2.2640    0.7866    0.7090    0.5804
    2.2720    0.7869    0.7098    0.5793
    2.2800    0.7873    0.7107    0.5782
    2.2880    0.7876    0.7115    0.5770
    2.2960    0.7880    0.7123    0.5759
    2.3040    0.7884    0.7131    0.5747
    2.3120    0.7888    0.7139    0.5735
    2.3200    0.7892    0.7147    0.5723
    2.3280    0.7897    0.7154    0.5710
    2.3360    0.7901    0.7162    0.5697
    2.3440    0.7906    0.7169    0.5685
    2.3520    0.7910    0.7176    0.5672
    2.3600    0.7915    0.7183    0.5659
    2.3680    0.7920    0.7190    0.5645
    2.3760    0.7925    0.7197    0.5632
    2.3840    0.7930    0.7203    0.5618
    2.3920    0.7936    0.7210    0.5605
    2.4000    0.7941    0.7216    0.5591
    2.4080    0.7947    0.7222    0.5577
    2.4160    0.7952    0.7228    0.5563
    2.4240    0.7958    0.7234    0.5549
    2.4320    0.7964    0.7239    0.5535
    2.4400    0.7970    0.7245    0.5521
    2.4480    0.7976    0.7250    0.5507
    2.4560    0.7982    0.7255    0.5493
    2.4640    0.7988    0.7260    0.5479
    2.4720    0.7995    0.7265    0.5465
    2.4800    0.8001    0.7269    0.5451
    2.4880    0.8008    0.7274    0.5437
    2.4960    0.8014    0.7278    0.5423
    2.5040    0.8021    0.7282    0.5409
    2.5120    0.8028    0.7286    0.5395
    2.5200    0.8035    0.7289    0.5382
    2.5280    0.8042    0.7293    0.5368
    2.5360    0.8049    0.7296    0.5355
    2.5440    0.8057    0.7299    0.5341
    2.5520    0.8064    0.7302    0.5328
    2.5600    0.8071    0.7305    0.5315
    2.5680    0.8079    0.7308    0.5302
    2.5760    0.8087    0.7310    0.5289
    2.5840    0.8094    0.7312    0.5277
    2.5920    0.8102    0.7314    0.5264
    2.6000    0.8110    0.7316    0.5252
    2.6080    0.8118    0.7318    0.5240
    2.6160    0.8126    0.7319    0.5229
    2.6240    0.8134    0.7321    0.5217
    2.6320    0.8143    0.7322    0.5206
    2.6400    0.8151    0.7323    0.5195
    2.6480    0.8159    0.7323    0.5185
    2.6560    0.8168    0.7324    0.5174
    2.6640    0.8176    0.7324    0.5164
    2.6720    0.8185    0.7325    0.5155
    2.6800    0.8194    0.7325    0.5145
    2.6880    0.8202    0.7324    0.5136
    2.6960    0.8211    0.7324    0.5128
    2.7040    0.8220    0.7324    0.5120
    2.7120    0.8229    0.7323    0.5112
    2.7200    0.8238    0.7322    0.5104
    2.7280    0.8247    0.7321    0.5097
    2.7360    0.8256    0.7320    0.5090
    2.7440    0.8265    0.7318    0.5084
    2.7520    0.8274    0.7317    0.5078
    2.7600    0.8284    0.7315    0.5072
    2.7680    0.8293    0.7313    0.5067
    2.7760    0.8302    0.7311    0.5063
    2.7840    0.8312    0.7308    0.5058
    2.7920    0.8321    0.7306    0.5055
    2.8000    0.8331    0.7303    0.5051
    2.8080    0.8340    0.7300    0.5048
    2.8160    0.8350    0.7297    0.5046
    2.8240    0.8360    0.7294    0.5044
    2.8320    0.8369    0.7290    0.5042
    2.8400    0.8379    0.7287    0.5041
    2.8480    0.8389    0.7283    0.5040
    2.8560    0.8398    0.7279    0.5040
    2.8640    0.8408    0.7275    0.5040
    2.8720    0.8418    0.7271    0.5041
    2.8800    0.8428    0.7266    0.5042
    2.8880    0.8438    0.7262    0.5044
    2.8960    0.8448    0.7257    0.5046
    2.9040    0.8457    0.7252    0.5048
    2.9120    0.8467    0.7247    0.5051
    2.9200    0.8477    0.7242    0.5055
    2.9280    0.8487    0.7236    0.5058
    2.9360    0.8497    0.7231    0.5063
    2.9440    0.8507    0.7225    0.5067
    2.9520    0.8517    0.7219    0.5072
    2.9600    0.8527    0.7213    0.5078
    2.9680    0.8537    0.7207    0.5084
    2.9760    0.8547    0.7201    0.5090
    2.9840    0.8557    0.7194    0.5097
    2.9920    0.8567    0.7188    0.5104
    3.0000    0.8577    0.7181    0.5111
    3.0080    0.8587    0.7174    0.5119
    3.0160    0.8597    0.7167    0.5127
    3.0240    0.8606    0.7160    0.5136
    3.0320    0.8616    0.7152    0.5145
    3.0400    0.8626    0.7145    0.5154
    3.0480    0.8636    0.7137    0.5163
    3.0560    0.8646    0.7130    0.5173
    3.0640    0.8656    0.7122    0.5183
    3.0720    0.8665    0.7114    0.5193
    3.0800    0.8675    0.7106    0.5204
    3.0880    0.8685    0.7098    0.5215
    3.0960    0.8695    0.7089    0.5226
    3.1040    0.8704    0.7081    0.5238
    3.1120    0.8714    0.7072    0.5249
    3.1200    0.8723    0.7064    0.5261
    3.1280    0.8733    0.7055    0.5273
    3.1360    0.8742    0.7046    0.5285
    3.1440    0.8752    0.7037    0.5298
    3.1520    0.8761    0.7028    0.5310
    3.1600    0.8770    0.7019    0.5323
    3.1680    0.8780    0.7009    0.5336
    3.1760    0.8789    0.7000    0.5349
    3.1840    0.8798    0.6991    0.5362
    3.1920    0.8807    0.6981    0.5375
    3.2000    0.8816    0.6971    0.5388
    3.2080    0.8825    0.6962    0.5401
    3.2160    0.8834    0.6952    0.5415
    3.2240    0.8843    0.6942    0.5428
    3.2320    0.8852    0.6932    0.5441
    3.2400    0.8860    0.6922    0.5455
    3.2480    0.8869    0.6912    0.5468
    3.2560    0.8878    0.6902    0.5482
    3.2640    0.8886    0.6892    0.5495
    3.2720    0.8895    0.6881    0.5509
    3.2800    0.8903    0.6871    0.5522
    3.2880    0.8911    0.6861    0.5535
    3.2960    0.8919    0.6850    0.5548
    3.3040    0.8927    0.6840    0.5562
    3.3120    0.8935    0.6829    0.5575
    3.3200    0.8943    0.6819    0.5588
    3.3280    0.8951    0.6808    0.5601
    3.3360    0.8959    0.6797    0.5613
    3.3440    0.8966    0.6787    0.5626
    3.3520    0.8974    0.6776    0.5638
    3.3600    0.8981    0.6766    0.5651
    3.3680    0.8989    0.6755    0.5663
    3.3760    0.8996    0.6744    0.5675
    3.3840    0.9003    0.6733    0.5687
    3.3920    0.9010    0.6723    0.5698
    3.4000    0.9017    0.6712    0.5710
    3.4080    0.9024    0.6701    0.5721
    3.4160    0.9031    0.6691    0.5732
    3.4240    0.9037    0.6680    0.5742
    3.4320    0.9044    0.6669    0.5753
    3.4400    0.9050    0.6658    0.5763
    3.4480    0.9056    0.6648    0.5773
    3.4560    0.9062    0.6637    0.5783
    3.4640    0.9068    0.6627    0.5792
    3.4720    0.9074    0.6616    0.5801
    3.4800    0.9080    0.6606    0.5810
    3.4880    0.9086    0.6595    0.5819
    3.4960    0.9091    0.6585    0.5827
    3.5040    0.9097    0.6574    0.5835
    3.5120    0.9102    0.6564    0.5843
    3.5200    0.9107    0.6554    0.5850
    3.5280    0.9112    0.6543    0.5858
    3.5360    0.9117    0.6533    0.5864
    3.5440    0.9122    0.6523    0.5871
    3.5520    0.9127    0.6513    0.5877
    3.5600    0.9131    0.6503    0.5883
    3.5680    0.9135    0.6494    0.5888
    3.5760    0.9140    0.6484    0.5893
    3.5840    0.9144    0.6474    0.5898
    3.5920    0.9148    0.6465    0.5902
    3.6000    0.9152    0.6455    0.5906
    3.6080    0.9155    0.6446    0.5910
    3.6160    0.9159    0.6437    0.5913
    3.6240    0.9163    0.6428    0.5916
    3.6320    0.9166    0.6419    0.5919
    3.6400    0.9169    0.6410    0.5921
    3.6480    0.9172    0.6401    0.5923
    3.6560    0.9175    0.6392    0.5924
    3.6640    0.9178    0.6384    0.5925
    3.6720    0.9181    0.6376    0.5926
    3.6800    0.9183    0.6367    0.5927
    3.6880    0.9185    0.6359    0.5927
    3.6960    0.9188    0.6351    0.5926
    3.7040    0.9190    0.6344    0.5926
    3.7120    0.9192    0.6336    0.5924
    3.7200    0.9194    0.6329    0.5923
    3.7280    0.9195    0.6322    0.5921
    3.7360    0.9197    0.6315    0.5919
    3.7440    0.9198    0.6308    0.5916
    3.7520    0.9200    0.6301    0.5914
    3.7600    0.9201    0.6294    0.5910
    3.7680    0.9202    0.6288    0.5907
    3.7760    0.9203    0.6282    0.5903
    3.7840    0.9203    0.6276    0.5898
    3.7920    0.9204    0.6270    0.5894
    3.8000    0.9204    0.6265    0.5889
    3.8080    0.9205    0.6260    0.5884
    3.8160    0.9205    0.6254    0.5878
    3.8240    0.9205    0.6250    0.5872
    3.8320    0.9205    0.6245    0.5866
    3.8400    0.9205    0.6241    0.5859
    3.8480    0.9204    0.6236    0.5852
    3.8560    0.9204    0.6232    0.5845
    3.8640    0.9203    0.6229    0.5837
    3.8720    0.9202    0.6225    0.5830
    3.8800    0.9202    0.6222    0.5822
    3.8880    0.9201    0.6219    0.5813
    3.8960    0.9199    0.6216    0.5805
    3.9040    0.9198    0.6213    0.5796
    3.9120    0.9197    0.6211    0.5787
    3.9200    0.9195    0.6209    0.5777
    3.9280    0.9194    0.6207    0.5767
    3.9360    0.9192    0.6206    0.5758
    3.9440    0.9190    0.6204    0.5747
    3.9520    0.9188    0.6203    0.5737
    3.9600    0.9186    0.6202    0.5727
    3.9680    0.9183    0.6202    0.5716
    3.9760    0.9181    0.6202    0.5705
    3.9840    0.9179    0.6201    0.5694
    3.9920    0.9176    0.6202    0.5682
    4.0000    0.9173    0.6202    0.5671
    4.0080    0.9170    0.6203    0.5659
    4.0160    0.9167    0.6204    0.5648
    4.0240    0.9164    0.6205    0.5636
    4.0320    0.9161    0.6207    0.5624
    4.0400    0.9158    0.6209    0.5612
    4.0480    0.9154    0.6211    0.5599
    4.0560    0.9151    0.6213    0.5587
    4.0640    0.9147    0.6216    0.5575
    4.0720    0.9143    0.6219    0.5562
    4.0800    0.9139    0.6222    0.5550
    4.0880    0.9135    0.6225    0.5537
    4.0960    0.9131    0.6229    0.5524
    4.1040    0.9127    0.6233    0.5512
    4.1120    0.9123    0.6237    0.5499
    4.1200    0.9119    0.6242    0.5487
    4.1280    0.9114    0.6246    0.5474
    4.1360    0.9109    0.6251    0.5461
    4.1440    0.9105    0.6256    0.5449
    4.1520    0.9100    0.6262    0.5436
    4.1600    0.9095    0.6268    0.5424
    4.1680    0.9090    0.6274    0.5411
    4.1760    0.9085    0.6280    0.5399
    4.1840    0.9080    0.6286    0.5387
    4.1920    0.9075    0.6293    0.5375
    4.2000    0.9069    0.6300    0.5363
    4.2080    0.9064    0.6307    0.5351
    4.2160    0.9059    0.6315    0.5339
    4.2240    0.9053    0.6322    0.5328
    4.2320    0.9047    0.6330    0.5316
    4.2400    0.9042    0.6338    0.5305
    4.2480    0.9036    0.6347    0.5294
    4.2560    0.9030    0.6355    0.5283
    4.2640    0.9024    0.6364    0.5273
    4.2720    0.9018    0.6373    0.5262
    4.2800    0.9012    0.6382    0.5252
    4.2880    0.9005    0.6392    0.5242
    4.2960    0.8999    0.6401    0.5233
    4.3040    0.8993    0.6411    0.5223
    4.3120    0.8986    0.6421    0.5214
    4.3200    0.8980    0.6431    0.5205
    4.3280    0.8973    0.6441    0.5197
    4.3360    0.8967    0.6452    0.5188
    4.3440    0.8960    0.6463    0.5181
    4.3520    0.8953    0.6473    0.5173
    4.3600    0.8946    0.6484    0.5166
    4.3680    0.8939    0.6496    0.5159
    4.3760    0.8932    0.6507    0.5152
    4.3840    0.8925    0.6518    0.5146
    4.3920    0.8918    0.6530    0.5140
    4.4000    0.8911    0.6542    0.5135
    4.4080    0.8904    0.6554    0.5129
    4.4160    0.8897    0.6566    0.5125
    4.4240    0.8889    0.6578    0.5120
    4.4320    0.8882    0.6590    0.5116
    4.4400    0.8875    0.6602    0.5113
    4.4480    0.8867    0.6615    0.5109
    4.4560    0.8860    0.6627    0.5107
    4.4640    0.8852    0.6640    0.5104
    4.4720    0.8845    0.6652    0.5102
    4.4800    0.8837    0.6665    0.5101
    4.4880    0.8829    0.6678    0.5099
    4.4960    0.8821    0.6691    0.5099
    4.5040    0.8814    0.6704    0.5098
    4.5120    0.8806    0.6717    0.5098
    4.5200    0.8798    0.6730    0.5099
    4.5280    0.8790    0.6743    0.5099
    4.5360    0.8782    0.6756    0.5101
    4.5440    0.8774    0.6769    0.5102
    4.5520    0.8766    0.6782    0.5104
    4.5600    0.8758    0.6796    0.5107
    4.5680    0.8750    0.6809    0.5110
    4.5760    0.8742    0.6822    0.5113
    4.5840    0.8734    0.6835    0.5116
    4.5920    0.8726    0.6849    0.5120
    4.6000    0.8718    0.6862    0.5125
    4.6080    0.8709    0.6875    0.5129
    4.6160    0.8701    0.6888    0.5134
    4.6240    0.8693    0.6902    0.5140
    4.6320    0.8684    0.6915    0.5146
    4.6400    0.8676    0.6928    0.5152
    4.6480    0.8668    0.6941    0.5158
    4.6560    0.8659    0.6954    0.5165
    4.6640    0.8651    0.6967    0.5172
    4.6720    0.8643    0.6980    0.5179
    4.6800    0.8634    0.6992    0.5187
    4.6880    0.8626    0.7005    0.5195
    4.6960    0.8617    0.7018    0.5203
    4.7040    0.8609    0.7030    0.5212
    4.7120    0.8600    0.7043    0.5221
    4.7200    0.8592    0.7055    0.5230
    4.7280    0.8583    0.7068    0.5239
    4.7360    0.8575    0.7080    0.5248
    4.7440    0.8566    0.7092    0.5258
    4.7520    0.8558    0.7104    0.5268
    4.7600    0.8549    0.7116    0.5278
    4.7680    0.8540    0.7127    0.5289
    4.7760    0.8532    0.7139    0.5299
    4.7840    0.8523    0.7151    0.5310
    4.7920    0.8515    0.7162    0.5321
    4.8000    0.8506    0.7173    0.5332
    4.8080    0.8497    0.7184    0.5343
    4.8160    0.8489    0.7195    0.5354
    4.8240    0.8480    0.7206    0.5365
    4.8320    0.8472    0.7216    0.5377
    4.8400    0.8463    0.7227    0.5388
    4.8480    0.8454    0.7237    0.5400
    4.8560    0.8446    0.7247    0.5411
    4.8640    0.8437    0.7257    0.5423
    4.8720    0.8429    0.7266    0.5435
    4.8800    0.8420    0.7276    0.5446
    4.8880    0.8412    0.7285    0.5458
    4.8960    0.8403    0.7294    0.5470
    4.9040    0.8394    0.7303    0.5482
    4.9120    0.8386    0.7312    0.5493
    4.9200    0.8377    0.7320    0.5505
    4.9280    0.8369    0.7329    0.5517
    4.9360    0.8360    0.7337    0.5528
    4.9440    0.8352    0.7344    0.5540
    4.9520    0.8343    0.7352    0.5551
    4.9600    0.8335    0.7359    0.5562
    4.9680    0.8326    0.7367    0.5574
    4.9760    0.8318    0.7373    0.5585
    4.9840    0.8310    0.7380    0.5596
    4.9920    0.8301    0.7387    0.5607
    5.0000    0.8293    0.7393    0.5618
    5.0080    0.8284    0.7399    0.5628
    5.0160    0.8276    0.7405    0.5639
    5.0240    0.8268    0.7410    0.5649
    5.0320    0.8260    0.7415    0.5659
    5.0400    0.8251    0.7420    0.5669
    5.0480    0.8243    0.7425    0.5679
    5.0560    0.8235    0.7429    0.5689
    5.0640    0.8227    0.7434    0.5698
    5.0720    0.8219    0.7438    0.5707
    5.0800    0.8210    0.7441    0.5716
    5.0880    0.8202    0.7445    0.5725
    5.0960    0.8194    0.7448    0.5734
    5.1040    0.8186    0.7451    0.5742
    5.1120    0.8178    0.7453    0.5750
    5.1200    0.8170    0.7456    0.5758
    5.1280    0.8163    0.7458    0.5765
    5.1360    0.8155    0.7460    0.5772
    5.1440    0.8147    0.7461    0.5780
    5.1520    0.8139    0.7462    0.5786
    5.1600    0.8131    0.7463    0.5793
    5.1680    0.8124    0.7464    0.5799
    5.1760    0.8116    0.7465    0.5805
    5.1840    0.8109    0.7465    0.5810
    5.1920    0.8101    0.7465    0.5816
    5.2000    0.8094    0.7464    0.5821
    5.2080    0.8086    0.7464    0.5825
    5.2160    0.8079    0.7463    0.5830
    5.2240    0.8072    0.7462    0.5834
    5.2320    0.8064    0.7460    0.5838
    5.2400    0.8057    0.7458    0.5841
    5.2480    0.8050    0.7456    0.5844
    5.2560    0.8043    0.7454    0.5847
    5.2640    0.8036    0.7452    0.5850
    5.2720    0.8029    0.7449    0.5852
    5.2800    0.8022    0.7446    0.5854
    5.2880    0.8015    0.7442    0.5855
    5.2960    0.8009    0.7439    0.5857
    5.3040    0.8002    0.7435    0.5857
    5.3120    0.7995    0.7431    0.5858
    5.3200    0.7989    0.7426    0.5858
    5.3280    0.7983    0.7422    0.5858
    5.3360    0.7976    0.7417    0.5858
    5.3440    0.7970    0.7411    0.5857
    5.3520    0.7964    0.7406    0.5856
    5.3600    0.7958    0.7400    0.5855
    5.3680    0.7952    0.7394    0.5853
    5.3760    0.7946    0.7388    0.5851
    5.3840    0.7940    0.7382    0.5849
    5.3920    0.7934    0.7375    0.5846
    5.4000    0.7929    0.7368    0.5844
    5.4080    0.7923    0.7361    0.5840
    5.4160    0.7918    0.7354    0.5837
    5.4240    0.7912    0.7346    0.5833
    5.4320    0.7907    0.7338    0.5829
    5.4400    0.7902    0.7330    0.5825
    5.4480    0.7897    0.7322    0.5820
    5.4560    0.7892    0.7314    0.5815
    5.4640    0.7887    0.7305    0.5810
    5.4720    0.7882    0.7296    0.5805
    5.4800    0.7878    0.7287    0.5799
    5.4880    0.7873    0.7278    0.5793
    5.4960    0.7869    0.7268    0.5787
    5.5040    0.7865    0.7259    0.5780
    5.5120    0.7861    0.7249    0.5773
    5.5200    0.7857    0.7239    0.5766
    5.5280    0.7853    0.7228    0.5759
    5.5360    0.7849    0.7218    0.5752
    5.5440    0.7845    0.7207    0.5744
    5.5520    0.7842    0.7197    0.5736
    5.5600    0.7839    0.7186    0.5728
    5.5680    0.7835    0.7175    0.5720
    5.5760    0.7832    0.7164    0.5711
    5.5840    0.7829    0.7152    0.5703
    5.5920    0.7827    0.7141    0.5694
    5.6000    0.7824    0.7129    0.5685
    5.6080    0.7821    0.7118    0.5676
    5.6160    0.7819    0.7106    0.5667
    5.6240    0.7817    0.7094    0.5657
    5.6320    0.7815    0.7082    0.5648
    5.6400    0.7813    0.7070    0.5638
    5.6480    0.7811    0.7057    0.5629
    5.6560    0.7810    0.7045    0.5619
    5.6640    0.7808    0.7033    0.5609
    5.6720    0.7807    0.7020    0.5599
    5.6800    0.7806    0.7007    0.5589
    5.6880    0.7805    0.6995    0.5579
    5.6960    0.7804    0.6982    0.5568
    5.7040    0.7804    0.6969    0.5558
    5.7120    0.7803    0.6957    0.5548
    5.7200    0.7803    0.6944    0.5538
    5.7280    0.7803    0.6931    0.5527
    5.7360    0.7803    0.6918    0.5517
    5.7440    0.7803    0.6905    0.5507
    5.7520    0.7803    0.6892    0.5497
    5.7600    0.7804    0.6879    0.5486
    5.7680    0.7805    0.6866    0.5476
    5.7760    0.7806    0.6853    0.5466
    5.7840    0.7807    0.6840    0.5456
    5.7920    0.7808    0.6827    0.5446
    5.8000    0.7810    0.6814    0.5436
    5.8080    0.7811    0.6801    0.5426
    5.8160    0.7813    0.6788    0.5417
    5.8240    0.7815    0.6775    0.5407
    5.8320    0.7817    0.6763    0.5398
    5.8400    0.7820    0.6750    0.5388
    5.8480    0.7822    0.6737    0.5379
    5.8560    0.7825    0.6725    0.5370
    5.8640    0.7828    0.6712    0.5361
    5.8720    0.7831    0.6700    0.5352
    5.8800    0.7835    0.6687    0.5344
    5.8880    0.7838    0.6675    0.5336
    5.8960    0.7842    0.6663    0.5328
    5.9040    0.7846    0.6651    0.5320
    5.9120    0.7850    0.6639    0.5312
    5.9200    0.7854    0.6627    0.5305
    5.9280    0.7858    0.6615    0.5297
    5.9360    0.7863    0.6604    0.5290
    5.9440    0.7868    0.6592    0.5284
    5.9520    0.7873    0.6581    0.5277
    5.9600    0.7878    0.6570    0.5271
    5.9680    0.7883    0.6559    0.5265
    5.9760    0.7889    0.6548    0.5260
    5.9840    0.7895    0.6537    0.5254
    5.9920    0.7901    0.6527    0.5249
    6.0000    0.7907    0.6516    0.5244
    6.0080    0.7913    0.6506    0.5240
    6.0160    0.7919    0.6496    0.5236
    6.0240    0.7926    0.6487    0.5232
    6.0320    0.7933    0.6477    0.5229
    6.0400    0.7940    0.6468    0.5226
    6.0480    0.7947    0.6458    0.5223
    6.0560    0.7954    0.6450    0.5220
    6.0640    0.7962    0.6441    0.5218
    6.0720    0.7969    0.6432    0.5216
    6.0800    0.7977    0.6424    0.5215
    6.0880    0.7985    0.6416    0.5214
    6.0960    0.7993    0.6408    0.5213
    6.1040    0.8002    0.6401    0.5213
    6.1120    0.8010    0.6393    0.5212
    6.1200    0.8019    0.6386    0.5213
    6.1280    0.8028    0.6379    0.5213
    6.1360    0.8036    0.6373    0.5214
    6.1440    0.8046    0.6366    0.5216
    6.1520    0.8055    0.6360    0.5217
    6.1600    0.8064    0.6355    0.5219
    6.1680    0.8074    0.6349    0.5221
    6.1760    0.8083    0.6344    0.5224
    6.1840    0.8093    0.6339    0.5227
    6.1920    0.8103    0.6334    0.5230
    6.2000    0.8113    0.6330    0.5234
    6.2080    0.8123    0.6325    0.5238
    6.2160    0.8134    0.6321    0.5242
    6.2240    0.8144    0.6318    0.5247
    6.2320    0.8155    0.6314    0.5252
    6.2400    0.8165    0.6311    0.5257
    6.2480    0.8176    0.6309    0.5262
    6.2560    0.8187    0.6306    0.5268
    6.2640    0.8198    0.6304    0.5274
    6.2720    0.8209    0.6302    0.5280
    6.2800    0.8220    0.6300    0.5287
    6.2880    0.8232    0.6299    0.5293
    6.2960    0.8243    0.6298    0.5301
    6.3040    0.8255    0.6297    0.5308
    6.3120    0.8266    0.6297    0.5315
    6.3200    0.8278    0.6296    0.5323
    6.3280    0.8290    0.6296    0.5331
    6.3360    0.8302    0.6297    0.5339
    6.3440    0.8314    0.6297    0.5347
    6.3520    0.8326    0.6298    0.5356
    6.3600    0.8338    0.6299    0.5365
    6.3680    0.8350    0.6301    0.5373
    6.3760    0.8362    0.6302    0.5382
    6.3840    0.8375    0.6304    0.5392
    6.3920    0.8387    0.6307    0.5401
    6.4000    0.8400    0.6309    0.5410
    6.4080    0.8412    0.6312    0.5420
    6.4160    0.8425    0.6315    0.5429
    6.4240    0.8437    0.6318    0.5439
    6.4320    0.8450    0.6322    0.5449
    6.4400    0.8462    0.6325    0.5459
    6.4480    0.8475    0.6329    0.5469
    6.4560    0.8488    0.6334    0.5479
    6.4640    0.8501    0.6338    0.5489
    6.4720    0.8513    0.6343    0.5499
    6.4800    0.8526    0.6348    0.5509
    6.4880    0.8539    0.6353    0.5519
    6.4960    0.8552    0.6358    0.5529
    6.5040    0.8565    0.6364    0.5539
    6.5120    0.8577    0.6370    0.5549
    6.5200    0.8590    0.6376    0.5559
    6.5280    0.8603    0.6382    0.5569
    6.5360    0.8616    0.6389    0.5579
    6.5440    0.8629    0.6395    0.5589
    6.5520    0.8642    0.6402    0.5599
    6.5600    0.8654    0.6409    0.5608
    6.5680    0.8667    0.6416    0.5618
    6.5760    0.8680    0.6424    0.5628
    6.5840    0.8693    0.6431    0.5637
    6.5920    0.8706    0.6439    0.5646
    6.6000    0.8718    0.6447    0.5655
    6.6080    0.8731    0.6455    0.5664
    6.6160    0.8744    0.6463    0.5673
    6.6240    0.8756    0.6471    0.5682
    6.6320    0.8769    0.6480    0.5691
    6.6400    0.8781    0.6488    0.5699
    6.6480    0.8794    0.6497    0.5707
    6.6560    0.8806    0.6506    0.5715
    6.6640    0.8818    0.6515    0.5723
    6.6720    0.8831    0.6524    0.5731
    6.6800    0.8843    0.6533    0.5738
    6.6880    0.8855    0.6542    0.5745
    6.6960    0.8867    0.6552    0.5752
    6.7040    0.8879    0.6561    0.5759
    6.7120    0.8891    0.6571    0.5766
    6.7200    0.8903    0.6580    0.5772
    6.7280    0.8914    0.6590    0.5778
    6.7360    0.8926    0.6600    0.5784
    6.7440    0.8938    0.6609    0.5789
    6.7520    0.8949    0.6619    0.5794
    6.7600    0.8961    0.6629    0.5799
    6.7680    0.8972    0.6639    0.5804
    6.7760    0.8983    0.6649    0.5808
    6.7840    0.8994    0.6659    0.5813
    6.7920    0.9005    0.6669    0.5816
    6.8000    0.9016    0.6679    0.5820
    6.8080    0.9027    0.6689    0.5823
    6.8160    0.9038    0.6699    0.5826
    6.8240    0.9048    0.6709    0.5829
    6.8320    0.9059    0.6719    0.5831
    6.8400    0.9069    0.6729    0.5833
    6.8480    0.9079    0.6739    0.5835
    6.8560    0.9089    0.6749    0.5837
    6.8640    0.9099    0.6759    0.5838
    6.8720    0.9109    0.6768    0.5839
    6.8800    0.9119    0.6778    0.5839
    6.8880    0.9128    0.6788    0.5839
    6.8960    0.9138    0.6798    0.5839
    6.9040    0.9147    0.6808    0.5839
    6.9120    0.9156    0.6817    0.5838
    6.9200    0.9165    0.6827    0.5837
    6.9280    0.9174    0.6837    0.5835
    6.9360    0.9183    0.6846    0.5834
    6.9440    0.9191    0.6855    0.5832
    6.9520    0.9200    0.6865    0.5829
    6.9600    0.9208    0.6874    0.5827
    6.9680    0.9216    0.6883    0.5824
    6.9760    0.9224    0.6892    0.5820
    6.9840    0.9232    0.6901    0.5817
    6.9920    0.9239    0.6910    0.5813
    7.0000    0.9247    0.6919    0.5808
    7.0080    0.9254    0.6928    0.5804
    7.0160    0.9261    0.6936    0.5799
    7.0240    0.9268    0.6945    0.5794
    7.0320    0.9275    0.6953    0.5789
    7.0400    0.9282    0.6961    0.5783
    7.0480    0.9288    0.6969    0.5777
    7.0560    0.9294    0.6977    0.5770
    7.0640    0.9301    0.6985    0.5764
    7.0720    0.9307    0.6993    0.5757
    7.0800    0.9312    0.7001    0.5750
    7.0880    0.9318    0.7008    0.5743
    7.0960    0.9323    0.7015    0.5735
    7.1040    0.9329    0.7023    0.5727
    7.1120    0.9334    0.7030    0.5719
    7.1200    0.9339    0.7037    0.5710
    7.1280    0.9343    0.7043    0.5702
    7.1360    0.9348    0.7050    0.5693
    7.1440    0.9352    0.7056    0.5684
    7.1520    0.9357    0.7063    0.5674
    7.1600    0.9361    0.7069    0.5665
    7.1680    0.9364    0.7075    0.5655
    7.1760    0.9368    0.7081    0.5645
    7.1840    0.9372    0.7086    0.5635
    7.1920    0.9375    0.7092    0.5625
    7.2000    0.9378    0.7097    0.5614
    7.2080    0.9381    0.7102    0.5604
    7.2160    0.9384    0.7107    0.5593
    7.2240    0.9386    0.7112    0.5582
    7.2320    0.9388    0.7117    0.5571
    7.2400    0.9391    0.7121    0.5560
    7.2480    0.9393    0.7125    0.5549
    7.2560    0.9394    0.7129    0.5537
    7.2640    0.9396    0.7133    0.5526
    7.2720    0.9398    0.7137    0.5514
    7.2800    0.9399    0.7141    0.5502
    7.2880    0.9400    0.7144    0.5491
    7.2960    0.9401    0.7147    0.5479
    7.3040    0.9401    0.7150    0.5467
    7.3120    0.9402    0.7153    0.5455
    7.3200    0.9402    0.7156    0.5443
    7.3280    0.9402    0.7158    0.5431
    7.3360    0.9402    0.7161    0.5419
    7.3440    0.9402    0.7163    0.5407
    7.3520    0.9402    0.7165    0.5395
    7.3600    0.9401    0.7167    0.5383
    7.3680    0.9400    0.7168    0.5371
    7.3760    0.9399    0.7170    0.5359
    7.3840    0.9398    0.7171    0.5348
    7.3920    0.9397    0.7172    0.5336
    7.4000    0.9395    0.7173    0.5324
    7.4080    0.9394    0.7174    0.5313
    7.4160    0.9392    0.7174    0.5301
    7.4240    0.9390    0.7174    0.5290
    7.4320    0.9388    0.7175    0.5279
    7.4400    0.9385    0.7175    0.5268
    7.4480    0.9383    0.7174    0.5257
    7.4560    0.9380    0.7174    0.5246
    7.4640    0.9377    0.7174    0.5236
    7.4720    0.9374    0.7173    0.5225
    7.4800    0.9371    0.7172    0.5215
    7.4880    0.9367    0.7171    0.5205
    7.4960    0.9364    0.7170    0.5195
    7.5040    0.9360    0.7168    0.5186
    7.5120    0.9356    0.7167    0.5176
    7.5200    0.9352    0.7165    0.5167
    7.5280    0.9348    0.7163    0.5158
    7.5360    0.9343    0.7161    0.5150
    7.5440    0.9339    0.7159    0.5142
    7.5520    0.9334    0.7157    0.5134
    7.5600    0.9329    0.7154    0.5126
    7.5680    0.9324    0.7152    0.5119
    7.5760    0.9319    0.7149    0.5112
    7.5840    0.9313    0.7146    0.5105
    7.5920    0.9308    0.7143    0.5099
    7.6000    0.9302    0.7139    0.5093
    7.6080    0.9296    0.7136    0.5087
    7.6160    0.9290    0.7132    0.5082
    7.6240    0.9284    0.7129    0.5077
    7.6320    0.9278    0.7125    0.5072
    7.6400    0.9272    0.7121    0.5068
    7.6480    0.9265    0.7117    0.5064
    7.6560    0.9258    0.7112    0.5060
    7.6640    0.9251    0.7108    0.5057
    7.6720    0.9244    0.7103    0.5055
    7.6800    0.9237    0.7099    0.5052
    7.6880    0.9230    0.7094    0.5050
    7.6960    0.9223    0.7089    0.5049
    7.7040    0.9215    0.7084    0.5048
    7.7120    0.9207    0.7079    0.5047
    7.7200    0.9200    0.7074    0.5047
    7.7280    0.9192    0.7068    0.5047
    7.7360    0.9184    0.7063    0.5048
    7.7440    0.9175    0.7057    0.5049
    7.7520    0.9167    0.7051    0.5050
    7.7600    0.9159    0.7045    0.5052
    7.7680    0.9150    0.7039    0.5054
    7.7760    0.9141    0.7033    0.5057
    7.7840    0.9133    0.7027    0.5060
    7.7920    0.9124    0.7021    0.5063
    7.8000    0.9115    0.7015    0.5067
    7.8080    0.9106    0.7008    0.5071
    7.8160    0.9096    0.7002    0.5076
    7.8240    0.9087    0.6995    0.5081
    7.8320    0.9078    0.6988    0.5086
    7.8400    0.9068    0.6982    0.5092
    7.8480    0.9058    0.6975    0.5098
    7.8560    0.9049    0.6968    0.5105
    7.8640    0.9039    0.6961    0.5111
    7.8720    0.9029    0.6954    0.5119
    7.8800    0.9019    0.6947    0.5126
    7.8880    0.9009    0.6940    0.5134
    7.8960    0.8999    0.6932    0.5143
    7.9040    0.8988    0.6925    0.5151
    7.9120    0.8978    0.6918    0.5160
    7.9200    0.8967    0.6910    0.5169
    7.9280    0.8957    0.6903    0.5179
    7.9360    0.8946    0.6895    0.5189
    7.9440    0.8935    0.6888    0.5199
    7.9520    0.8925    0.6880    0.5209
    7.9600    0.8914    0.6872    0.5220
    7.9680    0.8903    0.6865    0.5230
    7.9760    0.8892    0.6857    0.5242
    7.9840    0.8881    0.6849    0.5253
    7.9920    0.8870    0.6842    0.5264
    8.0000    0.8859    0.6834    0.5276
    8.0080    0.8847    0.6826    0.5288
    8.0160    0.8836    0.6818    0.5300
    8.0240    0.8825    0.6811    0.5313
    8.0320    0.8813    0.6803    0.5325
    8.0400    0.8802    0.6795    0.5338
    8.0480    0.8790    0.6787    0.5350
    8.0560    0.8779    0.6779    0.5363
    8.0640    0.8767    0.6772    0.5376
    8.0720    0.8755    0.6764    0.5389
    8.0800    0.8744    0.6756    0.5402
    8.0880    0.8732    0.6748    0.5416
    8.0960    0.8720    0.6741    0.5429
    8.1040    0.8708    0.6733    0.5442
    8.1120    0.8696    0.6725    0.5456
    8.1200    0.8684    0.6718    0.5469
    8.1280    0.8673    0.6710    0.5483
    8.1360    0.8661    0.6702    0.5496
    8.1440    0.8649    0.6695    0.5510
    8.1520    0.8637    0.6687    0.5523
    8.1600    0.8625    0.6680    0.5537
    8.1680    0.8613    0.6672    0.5550
    8.1760    0.8601    0.6665    0.5563
    8.1840    0.8589    0.6658    0.5577
    8.1920    0.8577    0.6650    0.5590
    8.2000    0.8564    0.6643    0.5603
    8.2080    0.8552    0.6636    0.5616
    8.2160    0.8540    0.6629    0.5629
    8.2240    0.8528    0.6622    0.5642
    8.2320    0.8516    0.6615    0.5654
    8.2400    0.8504    0.6608    0.5667
    8.2480    0.8492    0.6601    0.5679
    8.2560    0.8480    0.6594    0.5692
    8.2640    0.8468    0.6588    0.5704
    8.2720    0.8456    0.6581    0.5716
    8.2800    0.8444    0.6575    0.5727
    8.2880    0.8432    0.6568    0.5739
    8.2960    0.8420    0.6562    0.5750
    8.3040    0.8408    0.6556    0.5761
    8.3120    0.8396    0.6550    0.5772
    8.3200    0.8384    0.6544    0.5783
    8.3280    0.8372    0.6538    0.5794
    8.3360    0.8360    0.6532    0.5804
    8.3440    0.8348    0.6526    0.5814
    8.3520    0.8336    0.6521    0.5824
    8.3600    0.8325    0.6515    0.5833
    8.3680    0.8313    0.6510    0.5842
    8.3760    0.8301    0.6505    0.5851
    8.3840    0.8290    0.6500    0.5860
    8.3920    0.8278    0.6495    0.5868
    8.4000    0.8266    0.6490    0.5876
    8.4080    0.8255    0.6485    0.5884
    8.4160    0.8243    0.6481    0.5892
    8.4240    0.8232    0.6476    0.5899
    8.4320    0.8221    0.6472    0.5906
    8.4400    0.8209    0.6468    0.5912
    8.4480    0.8198    0.6464    0.5919
    8.4560    0.8187    0.6460    0.5925
    8.4640    0.8176    0.6456    0.5930
    8.4720    0.8165    0.6453    0.5935
    8.4800    0.8154    0.6449    0.5940
    8.4880    0.8143    0.6446    0.5945
    8.4960    0.8132    0.6443    0.5949
    8.5040    0.8122    0.6440    0.5953
    8.5120    0.8111    0.6437    0.5957
    8.5200    0.8101    0.6435    0.5960
    8.5280    0.8090    0.6432    0.5963
    8.5360    0.8080    0.6430    0.5965
    8.5440    0.8069    0.6428    0.5968
    8.5520    0.8059    0.6426    0.5969
    8.5600    0.8049    0.6424    0.5971
    8.5680    0.8039    0.6422    0.5972
    8.5760    0.8029    0.6421    0.5973
    8.5840    0.8020    0.6419    0.5973
    8.5920    0.8010    0.6418    0.5973
    8.6000    0.8000    0.6417    0.5973
    8.6080    0.7991    0.6416    0.5972
    8.6160    0.7982    0.6416    0.5971
    8.6240    0.7972    0.6415    0.5970
    8.6320    0.7963    0.6415    0.5968
    8.6400    0.7954    0.6415    0.5966
    8.6480    0.7946    0.6415    0.5964
    8.6560    0.7937    0.6415    0.5961
    8.6640    0.7928    0.6416    0.5958
    8.6720    0.7920    0.6416    0.5955
    8.6800    0.7912    0.6417    0.5951
    8.6880    0.7903    0.6418    0.5947
    8.6960    0.7895    0.6419    0.5942
    8.7040    0.7888    0.6421    0.5938
    8.7120    0.7880    0.6422    0.5933
    8.7200    0.7872    0.6424    0.5927
    8.7280    0.7865    0.6426    0.5922
    8.7360    0.7858    0.6428    0.5916
    8.7440    0.7850    0.6430    0.5909
    8.7520    0.7844    0.6433    0.5903
    8.7600    0.7837    0.6435    0.5896
    8.7680    0.7830    0.6438    0.5889
    8.7760    0.7824    0.6441    0.5881
    8.7840    0.7817    0.6444    0.5873
    8.7920    0.7811    0.6447    0.5865
    8.8000    0.7805    0.6451    0.5857
    8.8080    0.7799    0.6455    0.5849
    8.8160    0.7794    0.6458    0.5840
    8.8240    0.7788    0.6463    0.5831
    8.8320    0.7783    0.6467    0.5822
    8.8400    0.7778    0.6471    0.5812
    8.8480    0.7773    0.6476    0.5803
    8.8560    0.7768    0.6480    0.5793
    8.8640    0.7764    0.6485    0.5783
    8.8720    0.7759    0.6490    0.5772
    8.8800    0.7755    0.6496    0.5762
    8.8880    0.7751    0.6501    0.5751
    8.8960    0.7748    0.6507    0.5740
    8.9040    0.7744    0.6512    0.5729
    8.9120    0.7741    0.6518    0.5718
    8.9200    0.7737    0.6524    0.5707
    8.9280    0.7735    0.6530    0.5695
    8.9360    0.7732    0.6537    0.5684
    8.9440    0.7729    0.6543    0.5672
    8.9520    0.7727    0.6550    0.5660
    8.9600    0.7725    0.6557    0.5648
    8.9680    0.7723    0.6564    0.5637
    8.9760    0.7721    0.6571    0.5624
    8.9840    0.7719    0.6578    0.5612
    8.9920    0.7718    0.6585    0.5600
    9.0000    0.7717    0.6593    0.5588
    9.0080    0.7716    0.6600    0.5576
    9.0160    0.7715    0.6608    0.5564
    9.0240    0.7715    0.6616    0.5551
    9.0320    0.7715    0.6624    0.5539
    9.0400    0.7714    0.6632    0.5527
    9.0480    0.7715    0.6640    0.5515
    9.0560    0.7715    0.6648    0.5502
    9.0640    0.7716    0.6657    0.5490
    9.0720    0.7716    0.6665    0.5478
    9.0800    0.7717    0.6674    0.5466
    9.0880    0.7719    0.6683    0.5454
    9.0960    0.7720    0.6692    0.5442
    9.1040    0.7722    0.6701    0.5430
    9.1120    0.7723    0.6710    0.5419
    9.1200    0.7725    0.6719    0.5407
    9.1280    0.7728    0.6728    0.5396
    9.1360    0.7730    0.6737    0.5385
    9.1440    0.7733    0.6747    0.5373
    9.1520    0.7736    0.6756    0.5362
    9.1600    0.7739    0.6765    0.5352
    9.1680    0.7742    0.6775    0.5341
    9.1760    0.7746    0.6784    0.5331
    9.1840    0.7750    0.6794    0.5320
    9.1920    0.7753    0.6804    0.5310
    9.2000    0.7758    0.6814    0.5301
    9.2080    0.7762    0.6823    0.5291
    9.2160    0.7766    0.6833    0.5282
    9.2240    0.7771    0.6843    0.5273
    9.2320    0.7776    0.6853    0.5264
    9.2400    0.7781    0.6863    0.5255
    9.2480    0.7787    0.6873    0.5247
    9.2560    0.7792    0.6882    0.5239
    9.2640    0.7798    0.6892    0.5231
    9.2720    0.7804    0.6902    0.5224
    9.2800    0.7810    0.6912    0.5217
    9.2880    0.7816    0.6922    0.5210
    9.2960    0.7823    0.6932    0.5204
    9.3040    0.7829    0.6942    0.5198
    9.3120    0.7836    0.6952    0.5192
    9.3200    0.7843    0.6962    0.5186
    9.3280    0.7850    0.6972    0.5181
    9.3360    0.7858    0.6981    0.5176
    9.3440    0.7865    0.6991    0.5172
    9.3520    0.7873    0.7001    0.5168
    9.3600    0.7881    0.7011    0.5164
    9.3680    0.7889    0.7020    0.5161
    9.3760    0.7897    0.7030    0.5158
    9.3840    0.7905    0.7039    0.5155
    9.3920    0.7914    0.7049    0.5153
    9.4000    0.7923    0.7058    0.5151
    9.4080    0.7931    0.7068    0.5150
    9.4160    0.7940    0.7077    0.5149
    9.4240    0.7949    0.7086    0.5148
    9.4320    0.7959    0.7095    0.5148
    9.4400    0.7968    0.7104    0.5148
    9.4480    0.7978    0.7113    0.5148
    9.4560    0.7987    0.7122    0.5149
    9.4640    0.7997    0.7131    0.5150
    9.4720    0.8007    0.7139    0.5151
    9.4800    0.8017    0.7148    0.5153
    9.4880    0.8027    0.7156    0.5155
    9.4960    0.8037    0.7164    0.5158
    9.5040    0.8048    0.7173    0.5161
    9.5120    0.8058    0.7181    0.5164
    9.5200    0.8069    0.7189    0.5167
    9.5280    0.8079    0.7196    0.5171
    9.5360    0.8090    0.7204    0.5176
    9.5440    0.8101    0.7212    0.5180
    9.5520    0.8112    0.7219    0.5185
    9.5600    0.8123    0.7226    0.5190
    9.5680    0.8134    0.7233    0.5196
    9.5760    0.8146    0.7240    0.5201
    9.5840    0.8157    0.7247    0.5207
    9.5920    0.8168    0.7254    0.5214
    9.6000    0.8180    0.7260    0.5220
    9.6080    0.8191    0.7266    0.5227
    9.6160    0.8203    0.7273    0.5234
    9.6240    0.8215    0.7279    0.5242
    9.6320    0.8226    0.7284    0.5249
    9.6400    0.8238    0.7290    0.5257
    9.6480    0.8250    0.7295    0.5265
    9.6560    0.8262    0.7301    0.5274
    9.6640    0.8274    0.7306    0.5282
    9.6720    0.8286    0.7310    0.5291
    9.6800    0.8298    0.7315    0.5300
    9.6880    0.8310    0.7320    0.5309
    9.6960    0.8322    0.7324    0.5318
    9.7040    0.8335    0.7328    0.5327
    9.7120    0.8347    0.7332    0.5336
    9.7200    0.8359    0.7335    0.5346
    9.7280    0.8371    0.7339    0.5356
    9.7360    0.8383    0.7342    0.5366
    9.7440    0.8396    0.7345    0.5375
    9.7520    0.8408    0.7348    0.5385
    9.7600    0.8420    0.7351    0.5395
    9.7680    0.8433    0.7353    0.5406
    9.7760    0.8445    0.7355    0.5416
    9.7840    0.8457    0.7357    0.5426
    9.7920    0.8469    0.7359    0.5436
    9.8000    0.8482    0.7360    0.5446
    9.8080    0.8494    0.7362    0.5457
    9.8160    0.8506    0.7363    0.5467
    9.8240    0.8518    0.7364    0.5477
    9.8320    0.8531    0.7364    0.5487
    9.8400    0.8543    0.7364    0.5497
    9.8480    0.8555    0.7365    0.5508
    9.8560    0.8567    0.7364    0.5518
    9.8640    0.8579    0.7364    0.5528
    9.8720    0.8591    0.7364    0.5538
    9.8800    0.8603    0.7363    0.5548
    9.8880    0.8615    0.7362    0.5557
    9.8960    0.8627    0.7360    0.5567
    9.9040    0.8639    0.7359    0.5577
    9.9120    0.8651    0.7357    0.5586
    9.9200    0.8663    0.7355    0.5595
    9.9280    0.8675    0.7353    0.5605
    9.9360    0.8686    0.7350    0.5614
    9.9440    0.8698    0.7348    0.5623
    9.9520    0.8710    0.7345    0.5631
    9.9600    0.8721    0.7341    0.5640
    9.9680    0.8732    0.7338    0.5648
    9.9760    0.8744    0.7334    0.5657
    9.9840    0.8755    0.7330    0.5665
    9.9920    0.8766    0.7326    0.5672
   10.0000    0.8777    0.7322    0.5680
   10.0080    0.8788    0.7317    0.5688
   10.0160    0.8799    0.7312    0.5695
   10.0240    0.8810    0.7307    0.5702
   10.0320    0.8821    0.7302    0.5708
   10.0400    0.8832    0.7296    0.5715
   10.0480    0.8842    0.7291    0.5721
   10.0560    0.8853    0.7285    0.5727
   10.0640    0.8863    0.7278    0.5733
   10.0720    0.8874    0.7272    0.5739
   10.0800    0.8884    0.7265    0.5744
   10.0880    0.8894    0.7258    0.5749
   10.0960    0.8904    0.7251    0.5754
   10.1040    0.8914    0.7244    0.5758
   10.1120    0.8924    0.7236    0.5762
   10.1200    0.8933    0.7229    0.5766
   10.1280    0.8943    0.7221    0.5770
   10.1360    0.8952    0.7212    0.5773
   10.1440    0.8962    0.7204    0.5776
   10.1520    0.8971    0.7195    0.5779
   10.1600    0.8980    0.7187    0.5782
   10.1680    0.8989    0.7178    0.5784
   10.1760    0.8998    0.7168    0.5786
   10.1840    0.9006    0.7159    0.5788
   10.1920    0.9015    0.7149    0.5789
   10.2000    0.9023    0.7140    0.5790
   10.2080    0.9032    0.7130    0.5791
   10.2160    0.9040    0.7119    0.5791
   10.2240    0.9048    0.7109    0.5791
   10.2320    0.9056    0.7099    0.5791
   10.2400    0.9064    0.7088    0.5791
   10.2480    0.9071    0.7077    0.5790
   10.2560    0.9079    0.7066    0.5789
   10.2640    0.9086    0.7055    0.5787
   10.2720    0.9094    0.7044    0.5786
   10.2800    0.9101    0.7032    0.5784
   10.2880    0.9108    0.7021    0.5782
   10.2960    0.9115    0.7009    0.5779
   10.3040    0.9121    0.6997    0.5776
   10.3120    0.9128    0.6985    0.5773
   10.3200    0.9134    0.6973    0.5770
   10.3280    0.9140    0.6961    0.5766
   10.3360    0.9147    0.6948    0.5762
   10.3440    0.9153    0.6936    0.5758
   10.3520    0.9158    0.6923    0.5754
   10.3600    0.9164    0.6911    0.5749
   10.3680    0.9170    0.6898    0.5744
   10.3760    0.9175    0.6885    0.5739
   10.3840    0.9180    0.6872    0.5733
   10.3920    0.9185    0.6859    0.5728
   10.4000    0.9190    0.6846    0.5722
   10.4080    0.9195    0.6833    0.5716
   10.4160    0.9200    0.6820    0.5709
   10.4240    0.9204    0.6807    0.5703
   10.4320    0.9209    0.6793    0.5696
   10.4400    0.9213    0.6780    0.5689
   10.4480    0.9217    0.6767    0.5681
   10.4560    0.9221    0.6753    0.5674
   10.4640    0.9225    0.6740    0.5666
   10.4720    0.9228    0.6726    0.5658
   10.4800    0.9232    0.6713    0.5650
   10.4880    0.9235    0.6699    0.5642
   10.4960    0.9238    0.6686    0.5634
   10.5040    0.9241    0.6673    0.5625
   10.5120    0.9244    0.6659    0.5617
   10.5200    0.9247    0.6646    0.5608
   10.5280    0.9250    0.6632    0.5599
   10.5360    0.9252    0.6619    0.5590
   10.5440    0.9254    0.6606    0.5581
   10.5520    0.9257    0.6593    0.5572
   10.5600    0.9259    0.6579    0.5562
   10.5680    0.9260    0.6566    0.5553
   10.5760    0.9262    0.6553    0.5543
   10.5840    0.9264    0.6540    0.5534
   10.5920    0.9265    0.6527    0.5524
   10.6000    0.9267    0.6515    0.5515
   10.6080    0.9268    0.6502    0.5505
   10.6160    0.9269    0.6489    0.5495
   10.6240    0.9270    0.6477    0.5485
   10.6320    0.9271    0.6465    0.5475
   10.6400    0.9271    0.6452    0.5466
   10.6480    0.9272    0.6440    0.5456
   10.6560    0.9272    0.6428    0.5446
   10.6640    0.9272    0.6417    0.5436
   10.6720    0.9272    0.6405    0.5427
   10.6800    0.9272    0.6394    0.5417
   10.6880    0.9272    0.6382    0.5407
   10.6960    0.9272    0.6371    0.5398
   10.7040    0.9272    0.6360    0.5389
   10.7120    0.9271    0.6350    0.5379
   10.7200    0.9270    0.6339    0.5370
   10.7280    0.9270    0.6329    0.5361
   10.7360    0.9269    0.6319    0.5352
   10.7440    0.9268    0.6309    0.5343
   10.7520    0.9266    0.6299    0.5334
   10.7600    0.9265    0.6290    0.5325
   10.7680    0.9264    0.6280    0.5317
   10.7760    0.9262    0.6271    0.5309
   10.7840    0.9261    0.6263    0.5301
   10.7920    0.9259    0.6254    0.5293
   10.8000    0.9257    0.6246    0.5285
   10.8080    0.9255    0.6238    0.5277
   10.8160    0.9253    0.6230    0.5270
   10.8240    0.9251    0.6223    0.5263
   10.8320    0.9248    0.6216    0.5256
   10.8400    0.9246    0.6209    0.5249
   10.8480    0.9243    0.6202    0.5243
   10.8560    0.9241    0.6196    0.5237
   10.8640    0.9238    0.6190    0.5231
   10.8720    0.9235    0.6185    0.5225
   10.8800    0.9232    0.6179    0.5220
   10.8880    0.9229    0.6174    0.5215
   10.8960    0.9226    0.6169    0.5210
   10.9040    0.9222    0.6165    0.5206
   10.9120    0.9219    0.6161    0.5202
   10.9200    0.9215    0.6157    0.5198
   10.9280    0.9212    0.6154    0.5194
   10.9360    0.9208    0.6151    0.5191
   10.9440    0.9204    0.6148    0.5188
   10.9520    0.9200    0.6145    0.5185
   10.9600    0.9196    0.6143    0.5183
   10.9680    0.9192    0.6141    0.5181
   10.9760    0.9188    0.6140    0.5179
   10.9840    0.9184    0.6139    0.5178
   10.9920    0.9179    0.6138    0.5177
   11.0000    0.9175    0.6138    0.5176
   11.0080    0.9170    0.6137    0.5176
   11.0160    0.9165    0.6138    0.5176
   11.0240    0.9160    0.6138    0.5176
   11.0320    0.9156    0.6139    0.5177
   11.0400    0.9151    0.6140    0.5178
   11.0480    0.9146    0.6142    0.5179
   11.0560    0.9140    0.6144    0.5181
   11.0640    0.9135    0.6146    0.5183
   11.0720    0.9130    0.6149    0.5186
   11.0800    0.9124    0.6152    0.5188
   11.0880    0.9119    0.6155    0.5191
   11.0960    0.9113    0.6159    0.5195
   11.1040    0.9108    0.6163    0.5198
   11.1120    0.9102    0.6167    0.5202
   11.1200    0.9096    0.6171    0.5207
   11.1280    0.9090    0.6176    0.5211
   11.1360    0.9084    0.6182    0.5216
   11.1440    0.9078    0.6187    0.5221
   11.1520    0.9072    0.6193    0.5227
   11.1600    0.9066    0.6199    0.5233
   11.1680    0.9059    0.6206    0.5239
   11.1760    0.9053    0.6212    0.5245
   11.1840    0.9047    0.6220    0.5251
   11.1920    0.9040    0.6227    0.5258
   11.2000    0.9033    0.6235    0.5265
   11.2080    0.9027    0.6242    0.5273
   11.2160    0.9020    0.6251    0.5280
   11.2240    0.9013    0.6259    0.5288
   11.2320    0.9006    0.6268    0.5296
   11.2400    0.8999    0.6277    0.5304
   11.2480    0.8992    0.6286    0.5313
   11.2560    0.8985    0.6296    0.5321
   11.2640    0.8978    0.6305    0.5330
   11.2720    0.8971    0.6315    0.5339
   11.2800    0.8963    0.6326    0.5348
   11.2880    0.8956    0.6336    0.5357
   11.2960    0.8948    0.6347    0.5367
   11.3040    0.8941    0.6358    0.5376
   11.3120    0.8933    0.6369    0.5386
   11.3200    0.8926    0.6380    0.5396
   11.3280    0.8918    0.6392    0.5406
   11.3360    0.8910    0.6404    0.5416
   11.3440    0.8902    0.6415    0.5426
   11.3520    0.8894    0.6427    0.5436
   11.3600    0.8886    0.6440    0.5446
   11.3680    0.8878    0.6452    0.5456
   11.3760    0.8870    0.6465    0.5466
   11.3840    0.8862    0.6477    0.5477
   11.3920    0.8854    0.6490    0.5487
   11.4000    0.8845    0.6503    0.5497
   11.4080    0.8837    0.6516    0.5508
   11.4160    0.8829    0.6530    0.5518
   11.4240    0.8820    0.6543    0.5528
   11.4320    0.8812    0.6556    0.5538
   11.4400    0.8803    0.6570    0.5549
   11.4480    0.8794    0.6584    0.5559
   11.4560    0.8786    0.6597    0.5569
   11.4640    0.8777    0.6611    0.5579
   11.4720    0.8768    0.6625    0.5589
   11.4800    0.8760    0.6639    0.5599
   11.4880    0.8751    0.6653    0.5609
   11.4960    0.8742    0.6667    0.5618
   11.5040    0.8733    0.6681    0.5628
   11.5120    0.8724    0.6695    0.5637
   11.5200    0.8715    0.6709    0.5646
   11.5280    0.8706    0.6723    0.5656
   11.5360    0.8697    0.6738    0.5665
   11.5440    0.8687    0.6752    0.5673
   11.5520    0.8678    0.6766    0.5682
   11.5600    0.8669    0.6780    0.5691
   11.5680    0.8660    0.6794    0.5699
   11.5760    0.8650    0.6808    0.5707
   11.5840    0.8641    0.6823    0.5715
   11.5920    0.8631    0.6837    0.5723
   11.6000    0.8622    0.6851    0.5730
   11.6080    0.8613    0.6865    0.5738
   11.6160    0.8603    0.6879    0.5745
   11.6240    0.8593    0.6892    0.5751
   11.6320    0.8584    0.6906    0.5758
   11.6400    0.8574    0.6920    0.5764
   11.6480    0.8565    0.6934    0.5771
   11.6560    0.8555    0.6947    0.5776
   11.6640    0.8545    0.6961    0.5782
   11.6720    0.8536    0.6974    0.5787
   11.6800    0.8526    0.6987    0.5793
   11.6880    0.8516    0.7001    0.5797
   11.6960    0.8506    0.7014    0.5802
   11.7040    0.8497    0.7027    0.5806
   11.7120    0.8487    0.7039    0.5810
   11.7200    0.8477    0.7052    0.5814
   11.7280    0.8467    0.7065    0.5817
   11.7360    0.8457    0.7077    0.5820
   11.7440    0.8448    0.7089    0.5823
   11.7520    0.8438    0.7101    0.5826
   11.7600    0.8428    0.7113    0.5828
   11.7680    0.8418    0.7125    0.5830
   11.7760    0.8408    0.7137    0.5831
   11.7840    0.8398    0.7148    0.5833
   11.7920    0.8388    0.7160    0.5834
   11.8000    0.8379    0.7171    0.5834
   11.8080    0.8369    0.7182    0.5835
   11.8160    0.8359    0.7193    0.5835
   11.8240    0.8349    0.7203    0.5835
   11.8320    0.8339    0.7214    0.5834
   11.8400    0.8329    0.7224    0.5833
   11.8480    0.8319    0.7234    0.5832
   11.8560    0.8310    0.7244    0.5831
   11.8640    0.8300    0.7253    0.5829
   11.8720    0.8290    0.7263    0.5827
   11.8800    0.8280    0.7272    0.5825
   11.8880    0.8271    0.7281    0.5822
   11.8960    0.8261    0.7289    0.5819
   11.9040    0.8251    0.7298    0.5816
   11.9120    0.8241    0.7306    0.5812
   11.9200    0.8232    0.7314    0.5808
   11.9280    0.8222    0.7322    0.5804
   11.9360    0.8213    0.7330    0.5800
   11.9440    0.8203    0.7337    0.5795
   11.9520    0.8194    0.7344    0.5790
   11.9600    0.8184    0.7351    0.5785
   11.9680    0.8175    0.7358    0.5779
   11.9760    0.8165    0.7364    0.5773
   11.9840    0.8156    0.7370    0.5767
   11.9920    0.8147    0.7376    0.5761
   12.0000    0.8137    0.7382    0.5754
   12.0080    0.8128    0.7388    0.5748
   12.0160    0.8119    0.7393    0.5741
   12.0240    0.8110    0.7398    0.5733
   12.0320    0.8101    0.7403    0.5726
   12.0400    0.8092    0.7407    0.5718
   12.0480    0.8083    0.7411    0.5710
   12.0560    0.8074    0.7415    0.5702
   12.0640    0.8066    0.7419    0.5693
   12.0720    0.8057    0.7422    0.5685
   12.0800    0.8048    0.7426    0.5676
   12.0880    0.8040    0.7429    0.5667
   12.0960    0.8031    0.7431    0.5658
   12.1040    0.8023    0.7434    0.5649
   12.1120    0.8015    0.7436    0.5639
   12.1200    0.8006    0.7438    0.5630
   12.1280    0.7998    0.7440    0.5620
   12.1360    0.7990    0.7441    0.5610
   12.1440    0.7982    0.7442    0.5600
   12.1520    0.7974    0.7443    0.5590
   12.1600    0.7967    0.7444    0.5580
   12.1680    0.7959    0.7444    0.5570
   12.1760    0.7952    0.7445    0.5559
   12.1840    0.7944    0.7445    0.5549
   12.1920    0.7937    0.7444    0.5538
   12.2000    0.7930    0.7444    0.5528
   12.2080    0.7923    0.7443    0.5517
   12.2160    0.7916    0.7442    0.5506
   12.2240    0.7909    0.7441    0.5496
   12.2320    0.7902    0.7439    0.5485
   12.2400    0.7895    0.7438    0.5474
   12.2480    0.7889    0.7436    0.5464
   12.2560    0.7882    0.7434    0.5453
   12.2640    0.7876    0.7431    0.5442
   12.2720    0.7870    0.7429    0.5432
   12.2800    0.7864    0.7426    0.5421
   12.2880    0.7858    0.7423    0.5410
   12.2960    0.7853    0.7419    0.5400
   12.3040    0.7847    0.7416    0.5390
   12.3120    0.7842    0.7412    0.5379
   12.3200    0.7836    0.7408    0.5369
   12.3280    0.7831    0.7404    0.5359
   12.3360    0.7826    0.7399    0.5349
   12.3440    0.7821    0.7395    0.5339
   12.3520    0.7817    0.7390    0.5329
   12.3600    0.7812    0.7385    0.5320
   12.3680    0.7808    0.7380    0.5310
   12.3760    0.7804    0.7374    0.5301
   12.3840    0.7800    0.7369    0.5292
   12.3920    0.7796    0.7363    0.5283
   12.4000    0.7792    0.7357    0.5275
   12.4080    0.7788    0.7351    0.5266
   12.4160    0.7785    0.7345    0.5258
   12.4240    0.7782    0.7338    0.5250
   12.4320    0.7779    0.7331    0.5243
   12.4400    0.7776    0.7325    0.5235
   12.4480    0.7773    0.7318    0.5228
   12.4560    0.7771    0.7310    0.5221
   12.4640    0.7768    0.7303    0.5214
   12.4720    0.7766    0.7295    0.5208
   12.4800    0.7764    0.7288    0.5202
   12.4880    0.7762    0.7280    0.5196
   12.4960    0.7761    0.7272    0.5191
   12.5040    0.7759    0.7264    0.5186
   12.5120    0.7758    0.7256    0.5181
   12.5200    0.7757    0.7247    0.5176
   12.5280    0.7756    0.7239    0.5172
   12.5360    0.7755    0.7230    0.5168
   12.5440    0.7755    0.7221    0.5165
   12.5520    0.7755    0.7212    0.5162
   12.5600    0.7754    0.7203    0.5159
   12.5680    0.7754    0.7194    0.5157
   12.5760    0.7755    0.7185    0.5155
   12.5840    0.7755    0.7175    0.5153
   12.5920    0.7756    0.7166    0.5152
   12.6000    0.7757    0.7156    0.5151
   12.6080    0.7758    0.7146    0.5150
   12.6160    0.7759    0.7136    0.5150
   12.6240    0.7760    0.7127    0.5151
   12.6320    0.7762    0.7117    0.5151
   12.6400    0.7764    0.7106    0.5152
   12.6480    0.7766    0.7096    0.5154
   12.6560    0.7768    0.7086    0.5155
   12.6640    0.7770    0.7076    0.5157
   12.6720    0.7773    0.7065    0.5160
   12.6800    0.7775    0.7055    0.5163
   12.6880    0.7778    0.7044    0.5166
   12.6960    0.7781    0.7034    0.5170
   12.7040    0.7785    0.7023    0.5174
   12.7120    0.7788    0.7012    0.5178
   12.7200    0.7792    0.7002    0.5183
   12.7280    0.7796    0.6991    0.5188
   12.7360    0.7800    0.6980    0.5193
   12.7440    0.7804    0.6969    0.5199
   12.7520    0.7809    0.6958    0.5205
   12.7600    0.7813    0.6948    0.5211
   12.7680    0.7818    0.6937    0.5218
   12.7760    0.7823    0.6926    0.5225
   12.7840    0.7828    0.6915    0.5233
   12.7920    0.7834    0.6904    0.5240
   12.8000    0.7839    0.6893    0.5248
   12.8080    0.7845    0.6882    0.5257
   12.8160    0.7851    0.6871    0.5265
   12.8240    0.7857    0.6860    0.5274
   12.8320    0.7863    0.6849    0.5283
   12.8400    0.7870    0.6838    0.5292
   12.8480    0.7876    0.6827    0.5302
   12.8560    0.7883    0.6816    0.5312
   12.8640    0.7890    0.6806    0.5322
   12.8720    0.7897    0.6795    0.5332
   12.8800    0.7904    0.6784    0.5342
   12.8880    0.7912    0.6773    0.5353
   12.8960    0.7919    0.6762    0.5364
   12.9040    0.7927    0.6752    0.5375
   12.9120    0.7935    0.6741    0.5386
   12.9200    0.7943    0.6731    0.5397
   12.9280    0.7951    0.6720    0.5408
   12.9360    0.7959    0.6710    0.5420
   12.9440    0.7968    0.6699    0.5431
   12.9520    0.7976    0.6689    0.5443
   12.9600    0.7985    0.6679    0.5455
   12.9680    0.7994    0.6669    0.5467
   12.9760    0.8003    0.6658    0.5479
   12.9840    0.8012    0.6648    0.5491
   12.9920    0.8022    0.6639    0.5503
   13.0000    0.8031    0.6629    0.5515
   13.0080    0.8041    0.6619    0.5527
   13.0160    0.8050    0.6609    0.5539
   13.0240    0.8060    0.6600    0.5551
   13.0320    0.8070    0.6590    0.5563
   13.0400    0.8080    0.6581    0.5575
   13.0480    0.8090    0.6572    0.5587
   13.0560    0.8101    0.6563    0.5599
   13.0640    0.8111    0.6554    0.5611
   13.0720    0.8122    0.6545    0.5623
   13.0800    0.8132    0.6536    0.5634
   13.0880    0.8143    0.6528    0.5646
   13.0960    0.8154    0.6519    0.5658
   13.1040    0.8164    0.6511    0.5669
   13.1120    0.8175    0.6503    0.5680
   13.1200    0.8187    0.6495    0.5692
   13.1280    0.8198    0.6487    0.5703
   13.1360    0.8209    0.6479    0.5713
   13.1440    0.8220    0.6472    0.5724
   13.1520    0.8232    0.6464    0.5735
   13.1600    0.8243    0.6457    0.5745
   13.1680    0.8255    0.6450    0.5755
   13.1760    0.8266    0.6443    0.5765
   13.1840    0.8278    0.6436    0.5775
   13.1920    0.8289    0.6429    0.5784
   13.2000    0.8301    0.6423    0.5794
   13.2080    0.8313    0.6416    0.5803
   13.2160    0.8325    0.6410    0.5812
   13.2240    0.8337    0.6404    0.5820
   13.2320    0.8349    0.6399    0.5828
   13.2400    0.8361    0.6393    0.5836
   13.2480    0.8373    0.6388    0.5844
   13.2560    0.8385    0.6382    0.5852
   13.2640    0.8397    0.6377    0.5859
   13.2720    0.8409    0.6372    0.5866
   13.2800    0.8421    0.6368    0.5873
   13.2880    0.8433    0.6363    0.5879
   13.2960    0.8446    0.6359    0.5885
   13.3040    0.8458    0.6355    0.5891
   13.3120    0.8470    0.6351    0.5896
   13.3200    0.8482    0.6347    0.5901
   13.3280    0.8495    0.6344    0.5906
   13.3360    0.8507    0.6340    0.5910
   13.3440    0.8519    0.6337    0.5914
   13.3520    0.8531    0.6334    0.5918
   13.3600    0.8544    0.6331    0.5922
   13.3680    0.8556    0.6329    0.5925
   13.3760    0.8568    0.6327    0.5927
   13.3840    0.8580    0.6324    0.5930
   13.3920    0.8592    0.6322    0.5932
   13.4000    0.8605    0.6321    0.5934
   13.4080    0.8617    0.6319    0.5935
   13.4160    0.8629    0.6318    0.5936
   13.4240    0.8641    0.6317    0.5937
   13.4320    0.8653    0.6316    0.5937
   13.4400    0.8665    0.6315    0.5937
   13.4480    0.8677    0.6314    0.5936
   13.4560    0.8689    0.6314    0.5936
   13.4640    0.8701    0.6314    0.5934
   13.4720    0.8713    0.6314    0.5933
   13.4800    0.8725    0.6314    0.5931
   13.4880    0.8737    0.6315    0.5929
   13.4960    0.8748    0.6315    0.5926
   13.5040    0.8760    0.6316    0.5923
   13.5120    0.8772    0.6317    0.5920
   13.5200    0.8783    0.6319    0.5916
   13.5280    0.8795    0.6320    0.5912
   13.5360    0.8806    0.6322    0.5908
   13.5440    0.8818    0.6324    0.5903
   13.5520    0.8829    0.6326    0.5898
   13.5600    0.8840    0.6328    0.5893
   13.5680    0.8852    0.6330    0.5887
   13.5760    0.8863    0.6333    0.5881
   13.5840    0.8874    0.6336    0.5875
   13.5920    0.8885    0.6339    0.5869
   13.6000    0.8896    0.6342    0.5862
   13.6080    0.8907    0.6345    0.5854
   13.6160    0.8917    0.6349    0.5847
   13.6240    0.8928    0.6352    0.5839
   13.6320    0.8939    0.6356    0.5831
   13.6400    0.8949    0.6360    0.5822
   13.6480    0.8959    0.6365    0.5814
   13.6560    0.8970    0.6369    0.5805
   13.6640    0.8980    0.6374    0.5795
   13.6720    0.8990    0.6378    0.5786
   13.6800    0.9000    0.6383    0.5776
   13.6880    0.9010    0.6388    0.5766
   13.6960    0.9020    0.6393    0.5756
   13.7040    0.9030    0.6399    0.5745
   13.7120    0.9039    0.6404    0.5735
   13.7200    0.9049    0.6410    0.5724
   13.7280    0.9058    0.6416    0.5713
   13.7360    0.9068    0.6422    0.5701
   13.7440    0.9077    0.6428    0.5690
   13.7520    0.9086    0.6434    0.5678
   13.7600    0.9095    0.6441    0.5666
   13.7680    0.9104    0.6447    0.5654
   13.7760    0.9113    0.6454    0.5642
   13.7840    0.9121    0.6460    0.5630
   13.7920    0.9130    0.6467    0.5617
   13.8000    0.9138    0.6474    0.5605
   13.8080    0.9147    0.6482    0.5592
   13.8160    0.9155    0.6489    0.5579
   13.8240    0.9163    0.6496    0.5566
   13.8320    0.9171    0.6504    0.5554
   13.8400    0.9179    0.6511    0.5541
   13.8480    0.9186    0.6519    0.5527
   13.8560    0.9194    0.6527    0.5514
   13.8640    0.9201    0.6535    0.5501
   13.8720    0.9209    0.6543    0.5488
   13.8800    0.9216    0.6551    0.5475
   13.8880    0.9223    0.6559    0.5462
   13.8960    0.9230    0.6567    0.5448
   13.9040    0.9237    0.6576    0.5435
   13.9120    0.9243    0.6584    0.5422
   13.9200    0.9250    0.6593    0.5409
   13.9280    0.9256    0.6601    0.5396
   13.9360    0.9263    0.6610    0.5383
   13.9440    0.9269    0.6618    0.5370
   13.9520    0.9275    0.6627    0.5357
   13.9600    0.9281    0.6636    0.5345
   13.9680    0.9287    0.6645    0.5332
   13.9760    0.9292    0.6654    0.5320
   13.9840    0.9298    0.6663    0.5307
   13.9920    0.9303    0.6672    0.5295
   14.0000    0.9308    0.6681    0.5283
   14.0080    0.9313    0.6690    0.5272
   14.0160    0.9318    0.6699    0.5260
   14.0240    0.9323    0.6708    0.5249
   14.0320    0.9328    0.6717    0.5237
   14.0400    0.9332    0.6726    0.5226
   14.0480    0.9336    0.6735    0.5216
   14.0560    0.9341    0.6745    0.5205
   14.0640    0.9345    0.6754    0.5195
   14.0720    0.9349    0.6763    0.5185
   14.0800    0.9352    0.6772    0.5175
   14.0880    0.9356    0.6781    0.5166
   14.0960    0.9359    0.6791    0.5157
   14.1040    0.9363    0.6800    0.5148
   14.1120    0.9366    0.6809    0.5139
   14.1200    0.9369    0.6818    0.5131
   14.1280    0.9372    0.6827    0.5123
   14.1360    0.9374    0.6836    0.5116
   14.1440    0.9377    0.6845    0.5108
   14.1520    0.9379    0.6855    0.5102
   14.1600    0.9382    0.6864    0.5095
   14.1680    0.9384    0.6872    0.5089
   14.1760    0.9386    0.6881    0.5083
   14.1840    0.9387    0.6890    0.5078
   14.1920    0.9389    0.6899    0.5073
   14.2000    0.9390    0.6908    0.5069
   14.2080    0.9392    0.6917    0.5064
   14.2160    0.9393    0.6925    0.5061
   14.2240    0.9394    0.6934    0.5057
   14.2320    0.9395    0.6942    0.5054
   14.2400    0.9395    0.6951    0.5052
   14.2480    0.9396    0.6959    0.5050
   14.2560    0.9396    0.6967    0.5048
   14.2640    0.9396    0.6976    0.5047
   14.2720    0.9396    0.6984    0.5046
   14.2800    0.9396    0.6992    0.5045
   14.2880    0.9396    0.7000    0.5045
   14.2960    0.9395    0.7008    0.5045
   14.3040    0.9395    0.7015    0.5046
   14.3120    0.9394    0.7023    0.5047
   14.3200    0.9393    0.7030    0.5049
   14.3280    0.9392    0.7038    0.5051
   14.3360    0.9391    0.7045    0.5053
   14.3440    0.9389    0.7052    0.5056
   14.3520    0.9387    0.7059    0.5059
   14.3600    0.9386    0.7066    0.5063
   14.3680    0.9384    0.7073    0.5067
   14.3760    0.9382    0.7080    0.5072
   14.3840    0.9379    0.7086    0.5076
   14.3920    0.9377    0.7093    0.5081
   14.4000    0.9374    0.7099    0.5087
   14.4080    0.9371    0.7105    0.5093
   14.4160    0.9368    0.7111    0.5099
   14.4240    0.9365    0.7117    0.5106
   14.4320    0.9362    0.7123    0.5113
   14.4400    0.9359    0.7129    0.5120
   14.4480    0.9355    0.7134    0.5127
   14.4560    0.9351    0.7139    0.5135
   14.4640    0.9347    0.7144    0.5144
   14.4720    0.9343    0.7149    0.5152
   14.4800    0.9339    0.7154    0.5161
   14.4880    0.9335    0.7159    0.5170
   14.4960    0.9330    0.7163    0.5179
   14.5040    0.9325    0.7168    0.5189
   14.5120    0.9320    0.7172    0.5198
   14.5200    0.9315    0.7176    0.5209
   14.5280    0.9310    0.7180    0.5219
   14.5360    0.9305    0.7183    0.5229
   14.5440    0.9299    0.7187    0.5240
   14.5520    0.9293    0.7190    0.5251
   14.5600    0.9287    0.7193    0.5262
   14.5680    0.9281    0.7196    0.5273
   14.5760    0.9275    0.7199    0.5284
   14.5840    0.9269    0.7201    0.5296
   14.5920    0.9262    0.7204    0.5307
   14.6000    0.9256    0.7206    0.5319
   14.6080    0.9249    0.7208    0.5331
   14.6160    0.9242    0.7210    0.5343
   14.6240    0.9235    0.7211    0.5355
   14.6320    0.9227    0.7213    0.5367
   14.6400    0.9220    0.7214    0.5379
   14.6480    0.9212    0.7215    0.5391
   14.6560    0.9205    0.7216    0.5403
   14.6640    0.9197    0.7216    0.5416
   14.6720    0.9189    0.7217    0.5428
   14.6800    0.9181    0.7217    0.5440
   14.6880    0.9172    0.7217    0.5452
   14.6960    0.9164    0.7217    0.5465
   14.7040    0.9155    0.7217    0.5477
   14.7120    0.9146    0.7216    0.5489
   14.7200    0.9138    0.7215    0.5501
   14.7280    0.9128    0.7214    0.5513
   14.7360    0.9119    0.7213    0.5525
   14.7440    0.9110    0.7212    0.5537
   14.7520    0.9101    0.7211    0.5548
   14.7600    0.9091    0.7209    0.5560
   14.7680    0.9081    0.7207    0.5572
   14.7760    0.9071    0.7205    0.5583
   14.7840    0.9062    0.7203    0.5594
   14.7920    0.9051    0.7200    0.5605
   14.8000    0.9041    0.7197    0.5616
   14.8080    0.9031    0.7194    0.5627
   14.8160    0.9020    0.7191    0.5638
   14.8240    0.9010    0.7188    0.5648
   14.8320    0.8999    0.7185    0.5658
   14.8400    0.8988    0.7181    0.5668
   14.8480    0.8977    0.7177    0.5678
   14.8560    0.8966    0.7173    0.5688
   14.8640    0.8955    0.7169    0.5697
   14.8720    0.8944    0.7165    0.5706
   14.8800    0.8933    0.7160    0.5715
   14.8880    0.8921    0.7155    0.5724
   14.8960    0.8910    0.7150    0.5732
   14.9040    0.8898    0.7145    0.5740
   14.9120    0.8886    0.7140    0.5748
   14.9200    0.8874    0.7134    0.5756
   14.9280    0.8862    0.7129    0.5763
   14.9360    0.8850    0.7123    0.5770
   14.9440    0.8838    0.7117    0.5777
   14.9520    0.8826    0.7111    0.5784
   14.9600    0.8813    0.7104    0.5790
   14.9680    0.8801    0.7098    0.5796
   14.9760    0.8788    0.7091    0.5802
   14.9840    0.8776    0.7084    0.5807
   14.9920    0.8763    0.7077    0.5812
   15.0000    0.8751    0.7070    0.5817
   15.0080    0.8738    0.7063    0.5821
   15.0160    0.8725    0.7056    0.5825
   15.0240    0.8712    0.7048    0.5829
   15.0320    0.8699    0.7040    0.5833
   15.0400    0.8686    0.7032    0.5836
   15.0480    0.8673    0.7024    0.5839
   15.0560    0.8660    0.7016    0.5841
   15.0640    0.8646    0.7008    0.5844
   15.0720    0.8633    0.7000    0.5845
   15.0800    0.8620    0.6991    0.5847
   15.0880    0.8606    0.6983    0.5848
   15.0960    0.8593    0.6974    0.5849
   15.1040    0.8580    0.6965    0.5850
   15.1120    0.8566    0.6956    0.5850
   15.1200    0.8553    0.6947    0.5850
   15.1280    0.8539    0.6938    0.5850
   15.1360    0.8526    0.6929    0.5849
   15.1440    0.8512    0.6919    0.5848
   15.1520    0.8498    0.6910    0.5847
   15.1600    0.8485    0.6901    0.5845
   15.1680    0.8471    0.6891    0.5844
   15.1760    0.8458    0.6881    0.5841
   15.1840    0.8444    0.6872    0.5839
   15.1920    0.8430    0.6862    0.5836
   15.2000    0.8417    0.6852    0.5833
   15.2080    0.8403    0.6842    0.5830
   15.2160    0.8389    0.6832    0.5826
   15.2240    0.8376    0.6823    0.5822
   15.2320    0.8362    0.6813    0.5818
   15.2400    0.8349    0.6803    0.5813
   15.2480    0.8335    0.6793    0.5809
   15.2560    0.8322    0.6782    0.5804
   15.2640    0.8308    0.6772    0.5798
   15.2720    0.8295    0.6762    0.5793
   15.2800    0.8281    0.6752    0.5787
   15.2880    0.8268    0.6742    0.5781
   15.2960    0.8254    0.6732    0.5775
   15.3040    0.8241    0.6722    0.5768
   15.3120    0.8228    0.6712    0.5762
   15.3200    0.8215    0.6702    0.5755
   15.3280    0.8202    0.6692    0.5747
   15.3360    0.8189    0.6682    0.5740
   15.3440    0.8176    0.6672    0.5733
   15.3520    0.8163    0.6662    0.5725
   15.3600    0.8150    0.6653    0.5717
   15.3680    0.8137    0.6643    0.5709
   15.3760    0.8125    0.6633    0.5701
   15.3840    0.8112    0.6624    0.5692
   15.3920    0.8100    0.6614    0.5684
   15.4000    0.8087    0.6605    0.5675
   15.4080    0.8075    0.6595    0.5666
   15.4160    0.8063    0.6586    0.5657
   15.4240    0.8051    0.6577    0.5648
   15.4320    0.8039    0.6568    0.5639
   15.4400    0.8027    0.6559    0.5630
   15.4480    0.8015    0.6550    0.5621
   15.4560    0.8004    0.6542    0.5611
   15.4640    0.7992    0.6533    0.5602
   15.4720    0.7981    0.6525    0.5593
   15.4800    0.7970    0.6517    0.5583
   15.4880    0.7959    0.6509    0.5573
   15.4960    0.7948    0.6501    0.5564
   15.5040    0.7937    0.6493    0.5554
   15.5120    0.7926    0.6485    0.5545
   15.5200    0.7916    0.6478    0.5535
   15.5280    0.7906    0.6471    0.5525
   15.5360    0.7896    0.6464    0.5516
   15.5440    0.7886    0.6457    0.5506
   15.5520    0.7876    0.6450    0.5497
   15.5600    0.7866    0.6444    0.5487
   15.5680    0.7857    0.6438    0.5478
   15.5760    0.7848    0.6432    0.5469
   15.5840    0.7838    0.6426    0.5460
   15.5920    0.7830    0.6420    0.5451
   15.6000    0.7821    0.6415    0.5442
   15.6080    0.7812    0.6410    0.5433
   15.6160    0.7804    0.6405    0.5424
   15.6240    0.7796    0.6400    0.5415
   15.6320    0.7788    0.6396    0.5407
   15.6400    0.7781    0.6392    0.5399
   15.6480    0.7773    0.6388    0.5390
   15.6560    0.7766    0.6384    0.5382
   15.6640    0.7759    0.6381    0.5375
   15.6720    0.7752    0.6378    0.5367
   15.6800    0.7745    0.6375    0.5360
   15.6880    0.7739    0.6372    0.5352
   15.6960    0.7733    0.6370    0.5345
   15.7040    0.7727    0.6368    0.5339
   15.7120    0.7721    0.6366    0.5332
   15.7200    0.7716    0.6364    0.5326
   15.7280    0.7711    0.6363    0.5320
   15.7360    0.7706    0.6362    0.5314
   15.7440    0.7701    0.6361    0.5309
   15.7520    0.7697    0.6361    0.5303
   15.7600    0.7692    0.6361    0.5298
   15.7680    0.7688    0.6361    0.5294
   15.7760    0.7684    0.6361    0.5289
   15.7840    0.7681    0.6362    0.5285
   15.7920    0.7678    0.6363    0.5281
   15.8000    0.7675    0.6364    0.5278
   15.8080    0.7672    0.6366    0.5274
   15.8160    0.7669    0.6368    0.5271
   15.8240    0.7667    0.6370    0.5269
   15.8320    0.7665    0.6372    0.5266
   15.8400    0.7663    0.6375    0.5264
   15.8480    0.7662    0.6378    0.5263
   15.8560    0.7661    0.6381    0.5261
   15.8640    0.7660    0.6384    0.5260
   15.8720    0.7659    0.6388    0.5260
   15.8800    0.7658    0.6392    0.5259
   15.8880    0.7658    0.6396    0.5259
   15.8960    0.7658    0.6401    0.5259
   15.9040    0.7658    0.6406    0.5260
   15.9120    0.7659    0.6411    0.5261
   15.9200    0.7660    0.6416    0.5262
   15.9280    0.7661    0.6422    0.5263
   15.9360    0.7662    0.6427    0.5265
   15.9440    0.7663    0.6434    0.5267
   15.9520    0.7665    0.6440    0.5270
   15.9600    0.7667    0.6446    0.5272
   15.9680    0.7670    0.6453    0.5275
   15.9760    0.7672    0.6460    0.5279
   15.9840    0.7675    0.6467    0.5282
   15.9920    0.7678    0.6475    0.5286
   16.0000    0.7681    0.6482    0.5291
   16.0080    0.7685    0.6490    0.5295
   16.0160    0.7688    0.6498    0.5300
   16.0240    0.7692    0.6507    0.5305
   16.0320    0.7696    0.6515    0.5310
   16.0400    0.7701    0.6524    0.5316
   16.0480    0.7706    0.6533    0.5321
   16.0560    0.7710    0.6542    0.5327
   16.0640    0.7716    0.6551    0.5334
   16.0720    0.7721    0.6560    0.5340
   16.0800    0.7727    0.6570    0.5347
   16.0880    0.7732    0.6579    0.5354
   16.0960    0.7738    0.6589    0.5361
   16.1040    0.7745    0.6599    0.5368
   16.1120    0.7751    0.6609    0.5376
   16.1200    0.7758    0.6619    0.5383
   16.1280    0.7764    0.6630    0.5391
   16.1360    0.7771    0.6640    0.5399
   16.1440    0.7779    0.6651    0.5407
   16.1520    0.7786    0.6661    0.5415
   16.1600    0.7794    0.6672    0.5424
   16.1680    0.7802    0.6683    0.5432
   16.1760    0.7810    0.6694    0.5441
   16.1840    0.7818    0.6705    0.5449
   16.1920    0.7826    0.6716    0.5458
   16.2000    0.7835    0.6727    0.5467
   16.2080    0.7844    0.6739    0.5476
   16.2160    0.7853    0.6750    0.5485
   16.2240    0.7862    0.6761    0.5494
   16.2320    0.7871    0.6773    0.5503
   16.2400    0.7880    0.6784    0.5512
   16.2480    0.7890    0.6795    0.5521
   16.2560    0.7900    0.6807    0.5530
   16.2640    0.7910    0.6818    0.5539
   16.2720    0.7920    0.6830    0.5548
   16.2800    0.7930    0.6841    0.5557
   16.2880    0.7940    0.6853    0.5567
   16.2960    0.7951    0.6864    0.5575
   16.3040    0.7961    0.6876    0.5584
   16.3120    0.7972    0.6887    0.5593
   16.3200    0.7983    0.6899    0.5602
   16.3280    0.7994    0.6910    0.5611
   16.3360    0.8005    0.6921    0.5619
   16.3440    0.8016    0.6933    0.5628
   16.3520    0.8027    0.6944    0.5636
   16.3600    0.8039    0.6955    0.5645
   16.3680    0.8050    0.6966    0.5653
   16.3760    0.8062    0.6977    0.5661
   16.3840    0.8073    0.6988    0.5669
   16.3920    0.8085    0.6999    0.5676
   16.4000    0.8097    0.7010    0.5684


==> BEC-GP-OMP-FOR/output/real3d-th-out.txt <==
 Number of Threads =          16
 Real time propagation 3D,   OPTION =  2
 
  Number of Atoms N =       500, Unit of length AHO =  0.00000100 m
  Scattering length a =     67.53*a0 
  Nonlinearity G_3D =       22.454000
  Parameters of trap: NU = 1.000000, ANU = 1.414214, LAMBDA = 2.000000
 
 # Space Stp: NX =      200, NY =      160, NZ =      120
  Space Step: DX =   0.100000, DY =   0.100000, DZ =   0.100000
 # Time Stp : NSTP =     40000, NPAS =       100, NRUN =      4000
   Time Step:   DT =   0.002000
 
 * Change for dynamics: GPAR =       0.500 *
 
                   -----------------------------------------------------
                    Norm      Chem        Ener/N     <r>     |Psi(0,0,0)|^2
                   -----------------------------------------------------
Initial :          1.0000       2.207       2.207      1.051      0.302
After NSTP iter.:  1.0000       3.572       2.992      1.321      0.120
After NPAS iter.:  1.0000       3.571       2.992      1.322      0.120
After NRUN iter.:  1.0000       3.043       2.677      1.212      0.162
                   -----------------------------------------------------
 
 Clock Time:    1579 seconds
   CPU Time:   24147 seconds


==> BEC-GP-OMP-FOR/output/real3d-th-rms.txt <==
 Real time propagation 3D,   OPTION =  2
 
                   -----------------------------------------------------
Values of rms size:     <r>          <x>          <y>          <z>
                   -----------------------------------------------------
           Initial:     1.05050      0.70711      0.59460      0.50000
  After NSTP iter.:     1.32147      0.93904      0.72872      0.57745
  After NPAS iter.:     1.32208      0.93919      0.72794      0.57957
  After NRUN iter.:     1.21248      0.80972      0.70100      0.56839
                   -----------------------------------------------------


==> BEC-GP-OMP-FOR/output/realaxi-th-den1d_rho.txt <==
     0.000  0.14856975E+00
     0.100  0.14856975E+00
     0.200  0.14726648E+00
     0.300  0.14488443E+00
     0.400  0.14151404E+00
     0.500  0.13724260E+00
     0.600  0.13206185E+00
     0.700  0.12600827E+00
     0.800  0.11915302E+00
     0.900  0.11155194E+00
     1.000  0.10332885E+00
     1.100  0.94596649E-01
     1.200  0.85504970E-01
     1.300  0.76226031E-01
     1.400  0.66929838E-01
     1.500  0.57799315E-01
     1.600  0.49012800E-01
     1.700  0.40777624E-01
     1.800  0.33254666E-01
     1.900  0.26544103E-01
     2.000  0.20711978E-01
     2.100  0.15793081E-01
     2.200  0.11761327E-01
     2.300  0.85482014E-02
     2.400  0.60651432E-02
     2.500  0.41989967E-02
     2.600  0.28357576E-02
     2.700  0.18693944E-02
     2.800  0.12030425E-02
     2.900  0.75567057E-03
     3.000  0.46341295E-03
     3.100  0.27736448E-03
     3.200  0.16216954E-03
     3.300  0.92786704E-04
     3.400  0.51741464E-04
     3.500  0.28152623E-04
     3.600  0.15031669E-04
     3.700  0.78519498E-05
     3.800  0.39802045E-05
     3.900  0.19404910E-05
     4.000  0.91735426E-06
     4.100  0.42248496E-06
     4.200  0.18926840E-06
     4.300  0.83684683E-07
     4.400  0.41171791E-07
     4.500  0.23068202E-07
     4.600  0.11961462E-07
     4.700  0.83417142E-08
     4.800  0.76248499E-08
     4.900  0.60799531E-08
     5.000  0.45496218E-08
     5.100  0.38902270E-08
     5.200  0.30687636E-08
     5.300  0.30197847E-08
     5.400  0.31641966E-08
     5.500  0.17590336E-08
     5.600  0.97249700E-09
     5.700  0.11986687E-08
     5.800  0.99411252E-09
     5.900  0.95552083E-09
     6.000  0.81804211E-09
     6.100  0.25223039E-09
     6.200  0.87795598E-10
     6.300  0.89939763E-10
     6.400  0.18714940E-09
     6.500  0.15955879E-09
     6.600  0.24754601E-10
     6.700  0.13514555E-09
     6.800  0.23629022E-09
     6.900  0.42465785E-09
     7.000  0.31520736E-09
     7.100  0.12773902E-09
     7.200  0.12110800E-09
     7.300  0.18533797E-09
     7.400  0.14592995E-09
     7.500  0.71399287E-10
     7.600  0.77860231E-10
     7.700  0.32292136E-10
     7.800  0.10640190E-09
     7.900  0.13470043E-09
     8.000  0.10852278E-09
     8.100  0.32674766E-09
     8.200  0.39408827E-09
     8.300  0.15544419E-09
     8.400  0.31551496E-10
     8.500  0.27413489E-10
     8.600  0.22028882E-10
     8.700  0.19179573E-10
     8.800  0.84778341E-10
     8.900  0.11950029E-09
     9.000  0.82875176E-10
     9.100  0.55877405E-10
     9.200  0.17952861E-10
     9.300  0.21193208E-10
     9.400  0.44874625E-10
     9.500  0.15601730E-10
     9.600  0.97796437E-10
     9.700  0.87735858E-10
     9.800  0.25381823E-10
     9.900  0.25910012E-10
    10.000  0.73432314E-10
    10.100  0.11519148E-09
    10.200  0.10090815E-09
    10.300  0.47444402E-10
    10.400  0.31296871E-10
    10.500  0.15928444E-10
    10.600  0.61004900E-10
    10.700  0.56721531E-10
    10.800  0.21605262E-10
    10.900  0.15333498E-10
    11.000  0.39433563E-10
    11.100  0.66722269E-10
    11.200  0.55684703E-10
    11.300  0.41603784E-10
    11.400  0.32096526E-10
    11.500  0.53729560E-11
    11.600  0.32478492E-10
    11.700  0.92950852E-10
    11.800  0.65064713E-10
    11.900  0.98517383E-11
    12.000  0.24457561E-11
    12.100  0.88988672E-11
    12.200  0.39843737E-10
    12.300  0.77063520E-10
    12.400  0.43567238E-10
    12.500  0.44253951E-11
    12.600  0.22676430E-11
    12.700  0.25594922E-11
    12.800  0.32618596E-11
    12.900  0.26472482E-11
    13.000  0.00000000E+00


==> BEC-GP-OMP-FOR/output/realaxi-th-den1d_z.txt <==
    -6.500  0.45385118E-73
    -6.400  0.39711958E-41
    -6.300  0.79352682E-40
    -6.200  0.13059356E-38
    -6.100  0.19325333E-37
    -6.000  0.25727930E-36
    -5.900  0.30670238E-35
    -5.800  0.32560359E-34
    -5.700  0.30598477E-33
    -5.600  0.25284879E-32
    -5.500  0.18239056E-31
    -5.400  0.11394503E-30
    -5.300  0.61146423E-30
    -5.200  0.27967745E-29
    -5.100  0.10843761E-28
    -5.000  0.35662444E-28
    -4.900  0.10077410E-27
    -4.800  0.25214975E-27
    -4.700  0.58169067E-27
    -4.600  0.12874113E-26
    -4.500  0.30162690E-26
    -4.400  0.96257147E-26
    -4.300  0.45374620E-25
    -4.200  0.24862059E-24
    -4.100  0.13943401E-23
    -4.000  0.79778601E-23
    -3.900  0.47037982E-22
    -3.800  0.28466496E-21
    -3.700  0.17467565E-20
    -3.600  0.10730379E-19
    -3.500  0.65761422E-19
    -3.400  0.41001757E-18
    -3.300  0.27281236E-17
    -3.200  0.20312676E-16
    -3.100  0.16864373E-15
    -3.000  0.14784429E-14
    -2.900  0.12923739E-13
    -2.800  0.10880135E-12
    -2.700  0.86803632E-12
    -2.600  0.65175089E-11
    -2.500  0.45889011E-10
    -2.400  0.30217626E-09
    -2.300  0.18564058E-08
    -2.200  0.10616034E-07
    -2.100  0.56398530E-07
    -2.000  0.27789104E-06
    -1.900  0.12682480E-05
    -1.800  0.53553315E-05
    -1.700  0.20903854E-04
    -1.600  0.75366269E-04
    -1.500  0.25079458E-03
    -1.400  0.76973847E-03
    -1.300  0.21774695E-02
    -1.200  0.56734973E-02
    -1.100  0.13606985E-01
    -1.000  0.30022781E-01
    -0.900  0.60922556E-01
    -0.800  0.11370408E+00
    -0.700  0.19531832E+00
    -0.600  0.30926002E+00
    -0.500  0.45241556E+00
    -0.400  0.61336796E+00
    -0.300  0.77336496E+00
    -0.200  0.90993158E+00
    -0.100  0.10019211E+01
     0.000  0.10343787E+01
     0.100  0.10019211E+01
     0.200  0.90993158E+00
     0.300  0.77336496E+00
     0.400  0.61336796E+00
     0.500  0.45241556E+00
     0.600  0.30926002E+00
     0.700  0.19531832E+00
     0.800  0.11370408E+00
     0.900  0.60922556E-01
     1.000  0.30022781E-01
     1.100  0.13606985E-01
     1.200  0.56734973E-02
     1.300  0.21774695E-02
     1.400  0.76973847E-03
     1.500  0.25079458E-03
     1.600  0.75366269E-04
     1.700  0.20903854E-04
     1.800  0.53553315E-05
     1.900  0.12682480E-05
     2.000  0.27789104E-06
     2.100  0.56398530E-07
     2.200  0.10616034E-07
     2.300  0.18564058E-08
     2.400  0.30217626E-09
     2.500  0.45889011E-10
     2.600  0.65175089E-11
     2.700  0.86803632E-12
     2.800  0.10880136E-12
     2.900  0.12923738E-13
     3.000  0.14784425E-14
     3.100  0.16864365E-15
     3.200  0.20312664E-16
     3.300  0.27281191E-17
     3.400  0.41001800E-18
     3.500  0.65761361E-19
     3.600  0.10730003E-19
     3.700  0.17466650E-20
     3.800  0.28468952E-21
     3.900  0.47053898E-22
     4.000  0.79808776E-23
     4.100  0.13951569E-23
     4.200  0.24934681E-24
     4.300  0.45492091E-25
     4.400  0.94251687E-26
     4.500  0.29347313E-26
     4.600  0.13482389E-26
     4.700  0.66156893E-27
     4.800  0.29806050E-27
     4.900  0.11883487E-27
     5.000  0.41210840E-28
     5.100  0.12271592E-28
     5.200  0.31175951E-29
     5.300  0.67564652E-30
     5.400  0.12541625E-30
     5.500  0.20062321E-31
     5.600  0.27847508E-32
     5.700  0.33772859E-33
     5.800  0.36023989E-34
     5.900  0.34004476E-35
     6.000  0.28568004E-36
     6.100  0.21473753E-37
     6.200  0.14508109E-38
     6.300  0.88054794E-40
     6.400  0.43984937E-41
     6.500  0.45385118E-73


==> BEC-GP-OMP-FOR/output/realaxi-th-dyna.txt <==
    0.200000      1.32307217      0.37952200
    0.400000      1.32344970      0.37890603
    0.600000      1.32417328      0.38021046
    0.800000      1.32503114      0.38085251
    1.000000      1.32584006      0.37952319
    1.200000      1.32657367      0.37872330
    1.400000      1.32717928      0.37994119
    1.600000      1.32747087      0.38077290
    1.800000      1.32733635      0.37960642
    2.000000      1.32688881      0.37870846
    2.200000      1.31764041      0.36728002
    2.400000      1.29286279      0.35544472
    2.600000      1.25618340      0.36846417
    2.800000      1.21186173      0.38225107
    3.000000      1.16565249      0.37269350
    3.200000      1.12581126      0.36055744
    3.400000      1.10015142      0.37235058
    3.600000      1.09299061      0.38568906
    3.800000      1.10494569      0.37516049
    4.000000      1.13432007      0.36019348
    4.200000      1.17622519      0.36921659
    4.400000      1.22285739      0.38180374
    4.600000      1.26606079      0.37125986
    4.800000      1.30010621      0.35566656
    5.000000      1.32123187      0.36439008
    5.200000      1.32655003      0.37840169
    5.400000      1.31470479      0.37008261
    5.600000      1.28750829      0.35594416
    5.800000      1.24910543      0.36567079
    6.000000      1.20426798      0.38180827
    6.200000      1.15868984      0.37577732
    6.400000      1.12044106      0.36169776
    6.600000      1.09744195      0.36967758
    6.800000      1.09365824      0.38483978
    7.000000      1.10885410      0.37774985
    7.200000      1.14056722      0.36082859
    7.400000      1.18365751      0.36598027
    7.600000      1.23032299      0.38064130
    7.800000      1.27256487      0.37389238
    8.000000      1.30469292      0.35671398
    8.200000      1.32322693      0.36169861
    8.400000      1.32577534      0.37750955
    8.600000      1.31137264      0.37271169
    8.800000      1.28189299      0.35712385
    9.000000      1.24186233      0.36311166
    9.200000      1.19661158      0.38075242
    9.400000      1.15193834      0.37841384
    9.600000      1.11550519      0.36345004
    9.800000      1.09522816      0.36742881
   10.000000      1.09482873      0.38337083
   10.200000      1.11323622      0.37982924
   10.400000      1.14712047      0.36217476
   10.600000      1.19121061      0.36319102
   10.800000      1.23774176      0.37876974
   11.000000      1.27884193      0.37603517
   11.200000      1.30894373      0.35842889
   11.400000      1.32487198      0.35937990
   11.600000      1.32462498      0.37604637
   11.800000      1.30766642      0.37502939
   12.000000      1.27603040      0.35891597
   12.200000      1.23451740      0.36092072
   12.400000      1.18894097      0.37919625
   12.600000      1.14537256      0.38055649
   12.800000      1.11102029      0.36556520
   13.000000      1.09353803      0.36568340
   13.200000      1.09646504      0.38153584
   13.400000      1.11803348      0.38133319
   13.600000      1.15395013      0.36390528
   13.800000      1.19881319      0.36104120
   14.000000      1.24504671      0.37645448
   14.200000      1.28487671      0.37752334
   14.400000      1.31284045      0.36055785
   14.600000      1.32613155      0.35764449
   14.800000      1.32312135      0.37412216
   15.000000      1.30362405      0.37687715
   15.200000      1.26993099      0.36121115
   15.400000      1.22711352      0.35925321
   15.600000      1.18134662      0.37722337
   15.800000      1.13900652      0.38219131
   16.000000      1.10698032      0.36788778
   16.200000      1.09240836      0.36440834
   16.400000      1.09856505      0.37949513
   16.600000      1.12316994      0.38236379
   16.800000      1.16101750      0.36576979
   17.000000      1.20642041      0.35950896
   17.200000      1.25214805      0.37396838
   17.400000      1.29060114      0.37838541
   17.600000      1.31635385      0.36280245
   17.800000      1.32694648      0.35656303
   18.000000      1.32122208      0.37194600
   18.200000      1.29926774      0.37815333
   18.400000      1.26361182      0.36381541
   18.600000      1.21965143      0.35825703
   18.800000      1.17389885      0.37495922
   19.000000      1.13290801      0.38327648
   19.200000      1.10338163      0.37032653
   19.400000      1.09185714      0.36357820
   19.600000      1.10117420      0.37728476
   19.800000      1.12860475      0.38303188
   20.000000      1.16825874      0.36770157
   20.200000      1.21400866      0.35846781
   20.400000      1.25898960      0.37145297
   20.600000      1.29591931      0.37878020
   20.800000      1.31942878      0.36497758
   21.000000      1.32726879      0.35604166
   21.200000      1.31884753      0.36972469
   21.400000      1.29455920      0.37887947
   21.600000      1.25708822      0.36649257
   21.800000      1.21212757      0.35798141
   22.000000      1.16661358      0.37260389
   22.200000      1.12715543      0.38378313
   22.400000      1.10025333      0.37277564
   22.600000      1.09187217      0.36321363
   22.800000      1.10432507      0.37491804
   23.000000      1.13435740      0.38333782
   23.200000      1.17562563      0.36974718
   23.400000      1.22155620      0.35785269
   23.600000      1.26556075      0.36890639
   23.800000      1.30077172      0.37883340
   24.000000      1.32199602      0.36708073
   24.200000      1.32706803      0.35592045
   24.400000      1.31594289      0.36755222
   24.600000      1.28943171      0.37917014
   24.800000      1.25034854      0.36908500
   25.000000      1.20454780      0.35832661
   25.200000      1.15947266      0.37036246
   25.400000      1.12178849      0.38376149
   25.600000      1.09764748      0.37510796
   25.800000      1.09244426      0.36331808
   26.000000      1.10800751      0.37247309
   26.200000      1.14046371      0.38319389
   26.400000      1.18309920      0.37191397
   26.600000      1.22904409      0.35771875
   26.800000      1.27188402      0.36630690
   27.000000      1.30516705      0.37853415
   27.200000      1.32401546      0.36920071
   27.400000      1.32633890      0.35612754
   27.600000      1.31250838      0.36539968
   27.800000      1.28384341      0.37911015
   28.000000      1.24336570      0.37157706
   28.200000      1.19694539      0.35912243
   28.400000      1.15246931      0.36834108
   28.600000      1.11679294      0.38332797
   28.800000      1.09560049      0.37724133
   29.000000      1.09358255      0.36382343
   29.200000      1.11217125      0.37007758
   29.400000      1.14693155      0.38253596
   29.600000      1.19069165      0.37409273
   29.800000      1.23645194      0.35815227
   30.000000      1.27797461      0.36373002
   30.200000      1.30916833      0.37777564
   30.400000      1.32550618      0.37135732
   30.600000      1.32509476      0.35672921
   30.800000      1.30859799      0.36322606
   31.000000      1.27782678      0.37866732
   31.200000      1.23611903      0.37402241
   31.400000      1.18935457      0.36027228
   31.600000      1.14564750      0.36652180
   31.800000      1.11214929      0.38257655
   32.000000      1.09409893      0.37918643
   32.200000      1.09531066      0.36462975
   32.400000      1.11676454      0.36782345
   32.600000      1.15369771      0.38138915
   32.800000      1.19840392      0.37612359
   33.000000      1.24377497      0.35915374
   33.200000      1.28382204      0.36134676
   33.400000      1.31282474      0.37649030
   33.600000      1.32653644      0.37343053
   33.800000      1.32337042      0.35783645
   34.000000      1.30426980      0.36109582
   34.200000      1.27147460      0.37772583
   34.400000      1.22865105      0.37640653
   34.600000      1.18180021      0.36181704
   34.800000      1.13907157      0.36485205
   35.000000      1.10787686      0.38150316
   35.200000      1.09310145      0.38099366
   35.400000      1.09762651      0.36570347
   35.600000      1.12176615      0.36572702
   35.800000      1.16067288      0.37982431
   36.000000      1.20618183      0.37789662
   36.200000      1.25099184      0.36062607
   36.400000      1.28939472      0.35931967
   36.600000      1.31613325      0.37473441
   36.800000      1.32716463      0.37523351
   37.000000      1.32121148      0.35947125
   37.200000      1.29956445      0.35919118
   37.400000      1.26487380      0.37621673
   37.600000      1.22105283      0.37857419
   37.800000      1.17431829      0.36384807
   38.000000      1.13280579      0.36337002
   38.200000      1.10403772      0.38002991
   38.400000      1.09258572      0.38264372
   38.600000      1.10048860      0.36711658
   38.800000      1.12717421      0.36378588
   39.000000      1.16778593      0.37786904
   39.200000      1.21393505      0.37937217
   39.400000      1.25806157      0.36246837
   39.600000      1.29465288      0.35771421
   39.800000      1.31903721      0.37264539
   40.000000      1.32739702      0.37663680
   40.200000      1.31865687      0.36153210
   40.400000      1.29449964      0.35770475
   40.600000      1.25806205      0.37421361
   40.800000      1.21342445      0.38030428
   41.000000      1.16696374      0.36635909
   41.200000      1.12688426      0.36223549
   41.400000      1.10070065      0.37811237
   41.600000      1.09258109      0.38399079
   41.800000      1.10383649      0.36896244
   42.000000      1.13298238      0.36208442


==> BEC-GP-OMP-FOR/output/realaxi-th-out.txt <==
 Number of Threads =          16
 Real time propagation axially-symmetric trap,   OPTION =   2
 
  Number of Atoms N =       400, Unit of length AHO =  0.00000100 m
  Scattering length a =   70.716020*a0 
  Nonlinearity G_3D =  18.810000
  Parameters of trap: ANU =   1.00, LAMBDA =   4.00
 
 # Space Stp: NX =      130, NY =      130
  Space Step: DX =   0.100000, DY =   0.100000
 # Time Stp : NSTP =    100000, NPAS =      1000, NRUN =     20000
   Time Step:   DT =   0.001000
 
 * Change for dynamics: GPAR =       0.500 *
 
                   -----------------------------------------------------
                    Norm      Chem        Ener/N      <r>    |Psi(0)|^2
                   -----------------------------------------------------
Initial :          1.0000      2.9996      2.9996      1.061      0.345
After NSTP iter.:  0.9992      4.3619      3.7821      1.377      0.141
After NPAS iter.:  1.0000      4.3620      3.7821      1.380      0.141
After NRUN iter.:  1.0001      3.9074      3.4730      1.189      0.232
                   -----------------------------------------------------
 
 Clock Time:      16 seconds
   CPU Time:     260 seconds


==> BEC-GP-OMP-FOR/output/realaxi-th-rms.txt <==
 Real time propagation axially-symmetric trap,   OPTION =   2
 
                   -----------------------------------------------------
Values of rms size:        <r>             <rho>             <z>
                   -----------------------------------------------------
           Initial:       1.06065         0.99999         0.35355
  After NSTP iter.:       1.37679         1.32305         0.38090
  After NPAS iter.:       1.37988         1.32689         0.37871
  After NRUN iter.:       1.18926         1.13282         0.36203
                   -----------------------------------------------------


==> BEC-GP-OMP-FOR/output/realcir-th-den.txt <==
      0.0000   0.1532513E+000
      0.0100   0.1532513E+000
      0.0200   0.1532378E+000
      0.0300   0.1532137E+000
      0.0400   0.1531792E+000
      0.0500   0.1531346E+000
      0.0600   0.1530798E+000
      0.0700   0.1530148E+000
      0.0800   0.1529397E+000
      0.0900   0.1528546E+000
      0.1000   0.1527594E+000
      0.1100   0.1526542E+000
      0.1200   0.1525391E+000
      0.1300   0.1524139E+000
      0.1400   0.1522787E+000
      0.1500   0.1521335E+000
      0.1600   0.1519782E+000
      0.1700   0.1518130E+000
      0.1800   0.1516377E+000
      0.1900   0.1514523E+000
      0.2000   0.1512570E+000
      0.2100   0.1510517E+000
      0.2200   0.1508365E+000
      0.2300   0.1506113E+000
      0.2400   0.1503761E+000
      0.2500   0.1501310E+000
      0.2600   0.1498759E+000
      0.2700   0.1496108E+000
      0.2800   0.1493359E+000
      0.2900   0.1490510E+000
      0.3000   0.1487562E+000
      0.3100   0.1484515E+000
      0.3200   0.1481369E+000
      0.3300   0.1478124E+000
      0.3400   0.1474781E+000
      0.3500   0.1471339E+000
      0.3600   0.1467799E+000
      0.3700   0.1464160E+000
      0.3800   0.1460422E+000
      0.3900   0.1456587E+000
      0.4000   0.1452655E+000
      0.4100   0.1448625E+000
      0.4200   0.1444499E+000
      0.4300   0.1440276E+000
      0.4400   0.1435955E+000
      0.4500   0.1431538E+000
      0.4600   0.1427024E+000
      0.4700   0.1422414E+000
      0.4800   0.1417709E+000
      0.4900   0.1412909E+000
      0.5000   0.1408013E+000
      0.5100   0.1403021E+000
      0.5200   0.1397934E+000
      0.5300   0.1392753E+000
      0.5400   0.1387477E+000
      0.5500   0.1382108E+000
      0.5600   0.1376646E+000
      0.5700   0.1371090E+000
      0.5800   0.1365442E+000
      0.5900   0.1359703E+000
      0.6000   0.1353871E+000
      0.6100   0.1347948E+000
      0.6200   0.1341935E+000
      0.6300   0.1335831E+000
      0.6400   0.1329637E+000
      0.6500   0.1323353E+000
      0.6600   0.1316981E+000
      0.6700   0.1310520E+000
      0.6800   0.1303972E+000
      0.6900   0.1297336E+000
      0.7000   0.1290614E+000
      0.7100   0.1283806E+000
      0.7200   0.1276913E+000
      0.7300   0.1269936E+000
      0.7400   0.1262875E+000
      0.7500   0.1255731E+000
      0.7600   0.1248504E+000
      0.7700   0.1241196E+000
      0.7800   0.1233807E+000
      0.7900   0.1226339E+000
      0.8000   0.1218791E+000
      0.8100   0.1211164E+000
      0.8200   0.1203461E+000
      0.8300   0.1195681E+000
      0.8400   0.1187825E+000
      0.8500   0.1179895E+000
      0.8600   0.1171892E+000
      0.8700   0.1163816E+000
      0.8800   0.1155670E+000
      0.8900   0.1147453E+000
      0.9000   0.1139167E+000
      0.9100   0.1130813E+000
      0.9200   0.1122392E+000
      0.9300   0.1113905E+000
      0.9400   0.1105354E+000
      0.9500   0.1096740E+000
      0.9600   0.1088064E+000
      0.9700   0.1079327E+000
      0.9800   0.1070532E+000
      0.9900   0.1061678E+000
      1.0000   0.1052769E+000
      1.0100   0.1043804E+000
      1.0200   0.1034786E+000
      1.0300   0.1025716E+000
      1.0400   0.1016596E+000
      1.0500   0.1007426E+000
      1.0600   0.9982094E-001
      1.0700   0.9889473E-001
      1.0800   0.9796414E-001
      1.0900   0.9702933E-001
      1.1000   0.9609047E-001
      1.1100   0.9514773E-001
      1.1200   0.9420129E-001
      1.1300   0.9325131E-001
      1.1400   0.9229797E-001
      1.1500   0.9134144E-001
      1.1600   0.9038195E-001
      1.1700   0.8941967E-001
      1.1800   0.8845480E-001
      1.1900   0.8748752E-001
      1.2000   0.8651803E-001
      1.2100   0.8554653E-001
      1.2200   0.8457321E-001
      1.2300   0.8359828E-001
      1.2400   0.8262195E-001
      1.2500   0.8164441E-001
      1.2600   0.8066589E-001
      1.2700   0.7968658E-001
      1.2800   0.7870671E-001
      1.2900   0.7772649E-001
      1.3000   0.7674616E-001
      1.3100   0.7576590E-001
      1.3200   0.7478593E-001
      1.3300   0.7380646E-001
      1.3400   0.7282769E-001
      1.3500   0.7184987E-001
      1.3600   0.7087321E-001
      1.3700   0.6989795E-001
      1.3800   0.6892429E-001
      1.3900   0.6795245E-001
      1.4000   0.6698266E-001
      1.4100   0.6601512E-001
      1.4200   0.6505007E-001
      1.4300   0.6408772E-001
      1.4400   0.6312829E-001
      1.4500   0.6217199E-001
      1.4600   0.6121906E-001
      1.4700   0.6026970E-001
      1.4800   0.5932410E-001
      1.4900   0.5838249E-001
      1.5000   0.5744507E-001
      1.5100   0.5651207E-001
      1.5200   0.5558370E-001
      1.5300   0.5466017E-001
      1.5400   0.5374168E-001
      1.5500   0.5282842E-001
      1.5600   0.5192058E-001
      1.5700   0.5101837E-001
      1.5800   0.5012197E-001
      1.5900   0.4923157E-001
      1.6000   0.4834736E-001
      1.6100   0.4746953E-001
      1.6200   0.4659826E-001
      1.6300   0.4573372E-001
      1.6400   0.4487608E-001
      1.6500   0.4402551E-001
      1.6600   0.4318217E-001
      1.6700   0.4234623E-001
      1.6800   0.4151784E-001
      1.6900   0.4069715E-001
      1.7000   0.3988429E-001
      1.7100   0.3907941E-001
      1.7200   0.3828264E-001
      1.7300   0.3749412E-001
      1.7400   0.3671398E-001
      1.7500   0.3594235E-001
      1.7600   0.3517934E-001
      1.7700   0.3442505E-001
      1.7800   0.3367959E-001
      1.7900   0.3294306E-001
      1.8000   0.3221556E-001
      1.8100   0.3149717E-001
      1.8200   0.3078799E-001
      1.8300   0.3008810E-001
      1.8400   0.2939755E-001
      1.8500   0.2871642E-001
      1.8600   0.2804476E-001
      1.8700   0.2738263E-001
      1.8800   0.2673009E-001
      1.8900   0.2608716E-001
      1.9000   0.2545390E-001
      1.9100   0.2483034E-001
      1.9200   0.2421651E-001
      1.9300   0.2361243E-001
      1.9400   0.2301813E-001
      1.9500   0.2243359E-001
      1.9600   0.2185883E-001
      1.9700   0.2129384E-001
      1.9800   0.2073863E-001
      1.9900   0.2019318E-001
      2.0000   0.1965748E-001
      2.0100   0.1913149E-001
      2.0200   0.1861520E-001
      2.0300   0.1810858E-001
      2.0400   0.1761159E-001
      2.0500   0.1712419E-001
      2.0600   0.1664633E-001
      2.0700   0.1617797E-001
      2.0800   0.1571905E-001
      2.0900   0.1526950E-001
      2.1000   0.1482928E-001
      2.1100   0.1439830E-001
      2.1200   0.1397651E-001
      2.1300   0.1356382E-001
      2.1400   0.1316016E-001
      2.1500   0.1276545E-001
      2.1600   0.1237959E-001
      2.1700   0.1200251E-001
      2.1800   0.1163411E-001
      2.1900   0.1127430E-001
      2.2000   0.1092299E-001
      2.2100   0.1058006E-001
      2.2200   0.1024542E-001
      2.2300   0.9918967E-002
      2.2400   0.9600592E-002
      2.2500   0.9290180E-002
      2.2600   0.8987620E-002
      2.2700   0.8692801E-002
      2.2800   0.8405614E-002
      2.2900   0.8125943E-002
      2.3000   0.7853668E-002
      2.3100   0.7588670E-002
      2.3200   0.7330829E-002
      2.3300   0.7080028E-002
      2.3400   0.6836149E-002
      2.3500   0.6599067E-002
      2.3600   0.6368656E-002
      2.3700   0.6144792E-002
      2.3800   0.5927358E-002
      2.3900   0.5716230E-002
      2.4000   0.5511283E-002
      2.4100   0.5312391E-002
      2.4200   0.5119429E-002
      2.4300   0.4932274E-002
      2.4400   0.4750807E-002
      2.4500   0.4574908E-002
      2.4600   0.4404454E-002
      2.4700   0.4239320E-002
      2.4800   0.4079385E-002
      2.4900   0.3924530E-002
      2.5000   0.3774638E-002
      2.5100   0.3629594E-002
      2.5200   0.3489281E-002
      2.5300   0.3353581E-002
      2.5400   0.3222377E-002
      2.5500   0.3095555E-002
      2.5600   0.2973002E-002
      2.5700   0.2854611E-002
      2.5800   0.2740272E-002
      2.5900   0.2629879E-002
      2.6000   0.2523324E-002
      2.6100   0.2420505E-002
      2.6200   0.2321316E-002
      2.6300   0.2225657E-002
      2.6400   0.2133428E-002
      2.6500   0.2044527E-002
      2.6600   0.1958860E-002
      2.6700   0.1876334E-002
      2.6800   0.1796853E-002
      2.6900   0.1720327E-002
      2.7000   0.1646668E-002
      2.7100   0.1575785E-002
      2.7200   0.1507593E-002
      2.7300   0.1442009E-002
      2.7400   0.1378948E-002
      2.7500   0.1318331E-002
      2.7600   0.1260078E-002
      2.7700   0.1204112E-002
      2.7800   0.1150360E-002
      2.7900   0.1098746E-002
      2.8000   0.1049197E-002
      2.8100   0.1001645E-002
      2.8200   0.9560218E-003
      2.8300   0.9122619E-003
      2.8400   0.8702997E-003
      2.8500   0.8300711E-003
      2.8600   0.7915152E-003
      2.8700   0.7545725E-003
      2.8800   0.7191846E-003
      2.8900   0.6852952E-003
      2.9000   0.6528496E-003
      2.9100   0.6217938E-003
      2.9200   0.5920758E-003
      2.9300   0.5636457E-003
      2.9400   0.5364549E-003
      2.9500   0.5104562E-003
      2.9600   0.4856042E-003
      2.9700   0.4618547E-003
      2.9800   0.4391642E-003
      2.9900   0.4174910E-003
      3.0000   0.3967947E-003
      3.0100   0.3770366E-003
      3.0200   0.3581794E-003
      3.0300   0.3401871E-003
      3.0400   0.3230241E-003
      3.0500   0.3066560E-003
      3.0600   0.2910498E-003
      3.0700   0.2761736E-003
      3.0800   0.2619969E-003
      3.0900   0.2484903E-003
      3.1000   0.2356253E-003
      3.1100   0.2233749E-003
      3.1200   0.2117127E-003
      3.1300   0.2006134E-003
      3.1400   0.1900522E-003
      3.1500   0.1800052E-003
      3.1600   0.1704503E-003
      3.1700   0.1613656E-003
      3.1800   0.1527297E-003
      3.1900   0.1445225E-003
      3.2000   0.1367248E-003
      3.2100   0.1293184E-003
      3.2200   0.1222856E-003
      3.2300   0.1156092E-003
      3.2400   0.1092727E-003
      3.2500   0.1032599E-003
      3.2600   0.9755556E-004
      3.2700   0.9214533E-004
      3.2800   0.8701508E-004
      3.2900   0.8215163E-004
      3.3000   0.7754247E-004
      3.3100   0.7317542E-004
      3.3200   0.6903895E-004
      3.3300   0.6512159E-004
      3.3400   0.6141225E-004
      3.3500   0.5790086E-004
      3.3600   0.5457795E-004
      3.3700   0.5143427E-004
      3.3800   0.4846066E-004
      3.3900   0.4564855E-004
      3.4000   0.4299006E-004
      3.4100   0.4047745E-004
      3.4200   0.3810316E-004
      3.4300   0.3586003E-004
      3.4400   0.3374127E-004
      3.4500   0.3174031E-004
      3.4600   0.2985121E-004
      3.4700   0.2806827E-004
      3.4800   0.2638587E-004
      3.4900   0.2479874E-004
      3.5000   0.2330185E-004
      3.5100   0.2189039E-004
      3.5200   0.2055977E-004
      3.5300   0.1930566E-004
      3.5400   0.1812405E-004
      3.5500   0.1701095E-004
      3.5600   0.1596262E-004
      3.5700   0.1497552E-004
      3.5800   0.1404638E-004
      3.5900   0.1317206E-004
      3.6000   0.1234945E-004
      3.6100   0.1157560E-004
      3.6200   0.1084788E-004
      3.6300   0.1016378E-004
      3.6400   0.9520695E-005
      3.6500   0.8916197E-005
      3.6600   0.8348162E-005
      3.6700   0.7814585E-005
      3.6800   0.7313483E-005
      3.6900   0.6842944E-005
      3.7000   0.6401218E-005
      3.7100   0.5986641E-005
      3.7200   0.5597625E-005
      3.7300   0.5232728E-005
      3.7400   0.4890587E-005
      3.7500   0.4569828E-005
      3.7600   0.4269169E-005
      3.7700   0.3987417E-005
      3.7800   0.3723411E-005
      3.7900   0.3476092E-005
      3.8000   0.3244453E-005
      3.8100   0.3027575E-005
      3.8200   0.2824601E-005
      3.8300   0.2634684E-005
      3.8400   0.2457049E-005
      3.8500   0.2290915E-005
      3.8600   0.2135536E-005
      3.8700   0.1990222E-005
      3.8800   0.1854365E-005
      3.8900   0.1727421E-005
      3.9000   0.1608807E-005
      3.9100   0.1497999E-005
      3.9200   0.1394535E-005
      3.9300   0.1297930E-005
      3.9400   0.1207722E-005
      3.9500   0.1123526E-005
      3.9600   0.1044967E-005
      3.9700   0.9716813E-006
      3.9800   0.9033414E-006
      3.9900   0.8396274E-006
      4.0000   0.7802312E-006
      4.0100   0.7248786E-006
      4.0200   0.6733054E-006
      4.0300   0.6252796E-006
      4.0400   0.5805755E-006
      4.0500   0.5389545E-006
      4.0600   0.5002093E-006
      4.0700   0.4641465E-006
      4.0800   0.4305708E-006
      4.0900   0.3993251E-006
      4.1000   0.3702701E-006
      4.1100   0.3432509E-006
      4.1200   0.3181254E-006
      4.1300   0.2947743E-006
      4.1400   0.2730788E-006
      4.1500   0.2529165E-006
      4.1600   0.2341921E-006
      4.1700   0.2168219E-006
      4.1800   0.2007144E-006
      4.1900   0.1857712E-006
      4.2000   0.1718954E-006
      4.2100   0.1590125E-006
      4.2200   0.1470583E-006
      4.2300   0.1359750E-006
      4.2400   0.1257009E-006
      4.2500   0.1161739E-006
      4.2600   0.1073382E-006
      4.2700   0.9914794E-007
      4.2800   0.9156852E-007
      4.2900   0.8455459E-007
      4.3000   0.7806078E-007
      4.3100   0.7205301E-007
      4.3200   0.6649499E-007
      4.3300   0.6134674E-007
      4.3400   0.5657515E-007
      4.3500   0.5216118E-007
      4.3600   0.4809156E-007
      4.3700   0.4433546E-007
      4.3800   0.4086508E-007
      4.3900   0.3765513E-007
      4.4000   0.3468559E-007
      4.4100   0.3194154E-007
      4.4200   0.2940647E-007
      4.4300   0.2706425E-007
      4.4400   0.2490217E-007
      4.4500   0.2291210E-007
      4.4600   0.2108162E-007
      4.4700   0.1939431E-007
      4.4800   0.1783517E-007
      4.4900   0.1639678E-007
      4.5000   0.1506963E-007
      4.5100   0.1384534E-007
      4.5200   0.1271813E-007
      4.5300   0.1168020E-007
      4.5400   0.1072426E-007
      4.5500   0.9843115E-008
      4.5600   0.9030255E-008
      4.5700   0.8283129E-008
      4.5800   0.7596762E-008
      4.5900   0.6966642E-008
      4.6000   0.6387631E-008
      4.6100   0.5854479E-008
      4.6200   0.5365061E-008
      4.6300   0.4917115E-008
      4.6400   0.4506195E-008
      4.6500   0.4126875E-008
      4.6600   0.3776919E-008
      4.6700   0.3454954E-008
      4.6800   0.3160382E-008
      4.6900   0.2891686E-008
      4.7000   0.2645473E-008
      4.7100   0.2419311E-008
      4.7200   0.2210811E-008
      4.7300   0.2018675E-008
      4.7400   0.1842860E-008
      4.7500   0.1682672E-008
      4.7600   0.1536966E-008
      4.7700   0.1403937E-008
      4.7800   0.1282778E-008
      4.7900   0.1172044E-008
      4.8000   0.1069810E-008
      4.8100   0.9758078E-009
      4.8200   0.8892757E-009
      4.8300   0.8094718E-009
      4.8400   0.7368224E-009
      4.8500   0.6705027E-009
      4.8600   0.6094472E-009
      4.8700   0.5535143E-009
      4.8800   0.5024190E-009
      4.8900   0.4560681E-009
      4.9000   0.4144964E-009
      4.9100   0.3770758E-009
      4.9200   0.3429761E-009
      4.9300   0.3119306E-009
      4.9400   0.2837956E-009
      4.9500   0.2584021E-009
      4.9600   0.2353810E-009
      4.9700   0.2138978E-009
      4.9800   0.1938823E-009
      4.9900   0.1755745E-009
      5.0000   0.1588886E-009
      5.0100   0.1439264E-009
      5.0200   0.1304494E-009
      5.0300   0.1182560E-009
      5.0400   0.1070888E-009
      5.0500   0.9686606E-010
      5.0600   0.8769432E-010
      5.0700   0.7938920E-010
      5.0800   0.7173679E-010
      5.0900   0.6473520E-010
      5.1000   0.5836475E-010
      5.1100   0.5256109E-010
      5.1200   0.4745768E-010
      5.1300   0.4291203E-010
      5.1400   0.3870861E-010
      5.1500   0.3493273E-010
      5.1600   0.3156918E-010
      5.1700   0.2852051E-010
      5.1800   0.2583171E-010
      5.1900   0.2343677E-010
      5.2000   0.2119102E-010
      5.2100   0.1910749E-010
      5.2200   0.1723181E-010
      5.2300   0.1549765E-010
      5.2400   0.1388067E-010
      5.2500   0.1247203E-010
      5.2600   0.1123089E-010
      5.2700   0.1013779E-010
      5.2800   0.9177157E-011
      5.2900   0.8314963E-011
      5.3000   0.7549578E-011
      5.3100   0.6799456E-011
      5.3200   0.6090128E-011
      5.3300   0.5473754E-011
      5.3400   0.4939853E-011
      5.3500   0.4469895E-011
      5.3600   0.4060531E-011
      5.3700   0.3710108E-011
      5.3800   0.3389123E-011
      5.3900   0.3102005E-011
      5.4000   0.2876367E-011
      5.4100   0.2696095E-011
      5.4200   0.2498628E-011
      5.4300   0.2279642E-011
      5.4400   0.2051807E-011
      5.4500   0.1817429E-011
      5.4600   0.1598700E-011
      5.4700   0.1415870E-011
      5.4800   0.1291950E-011
      5.4900   0.1189638E-011
      5.5000   0.1083203E-011
      5.5100   0.9782650E-012
      5.5200   0.8933253E-012
      5.5300   0.8302963E-012
      5.5400   0.7624783E-012
      5.5500   0.6991843E-012
      5.5600   0.6450568E-012
      5.5700   0.5972934E-012
      5.5800   0.5558778E-012
      5.5900   0.5221049E-012
      5.6000   0.4993963E-012
      5.6100   0.4818992E-012
      5.6200   0.4555609E-012
      5.6300   0.4278715E-012
      5.6400   0.4024382E-012
      5.6500   0.3796705E-012
      5.6600   0.3719862E-012
      5.6700   0.3607076E-012
      5.6800   0.3291885E-012
      5.6900   0.3016231E-012
      5.7000   0.2928860E-012
      5.7100   0.2811938E-012
      5.7200   0.2526454E-012
      5.7300   0.2211201E-012
      5.7400   0.1958603E-012
      5.7500   0.1784746E-012
      5.7600   0.1717998E-012
      5.7700   0.1707664E-012
      5.7800   0.1660169E-012
      5.7900   0.1564848E-012
      5.8000   0.1450764E-012
      5.8100   0.1337744E-012
      5.8200   0.1252245E-012
      5.8300   0.1154007E-012
      5.8400   0.1044513E-012
      5.8500   0.9262879E-013
      5.8600   0.7986487E-013
      5.8700   0.7439454E-013
      5.8800   0.7442961E-013
      5.8900   0.7401335E-013
      5.9000   0.8006869E-013
      5.9100   0.9684827E-013
      5.9200   0.1104546E-012
      5.9300   0.1106661E-012
      5.9400   0.1044884E-012
      5.9500   0.9625650E-013
      5.9600   0.8383394E-013
      5.9700   0.6863669E-013
      5.9800   0.5775838E-013
      5.9900   0.5579620E-013
      6.0000   0.5684594E-013
      6.0100   0.5682587E-013
      6.0200   0.5390374E-013
      6.0300   0.4903999E-013
      6.0400   0.4839634E-013
      6.0500   0.5032104E-013
      6.0600   0.4955859E-013
      6.0700   0.4491121E-013
      6.0800   0.4256793E-013
      6.0900   0.4306713E-013
      6.1000   0.4169492E-013
      6.1100   0.3896674E-013
      6.1200   0.4111077E-013
      6.1300   0.4618110E-013
      6.1400   0.4923258E-013
      6.1500   0.4802618E-013
      6.1600   0.4256931E-013
      6.1700   0.4068441E-013
      6.1800   0.4494680E-013
      6.1900   0.5415060E-013
      6.2000   0.5867414E-013
      6.2100   0.5381038E-013
      6.2200   0.4586805E-013
      6.2300   0.3943002E-013
      6.2400   0.3664700E-013
      6.2500   0.3645988E-013
      6.2600   0.3868296E-013
      6.2700   0.4065997E-013
      6.2800   0.3864981E-013
      6.2900   0.3462878E-013
      6.3000   0.3220271E-013
      6.3100   0.3098229E-013
      6.3200   0.3113679E-013
      6.3300   0.3323699E-013
      6.3400   0.3488472E-013
      6.3500   0.3450886E-013
      6.3600   0.3393317E-013
      6.3700   0.3420182E-013
      6.3800   0.3453983E-013
      6.3900   0.3709402E-013
      6.4000   0.4080386E-013
      6.4100   0.4377067E-013
      6.4200   0.4693144E-013
      6.4300   0.4977616E-013
      6.4400   0.5417311E-013
      6.4500   0.5800017E-013
      6.4600   0.5401145E-013
      6.4700   0.4760322E-013
      6.4800   0.4531136E-013
      6.4900   0.4685192E-013
      6.5000   0.4775392E-013
      6.5100   0.4355058E-013
      6.5200   0.3912833E-013
      6.5300   0.3871317E-013
      6.5400   0.3877468E-013
      6.5500   0.3461723E-013
      6.5600   0.3006041E-013
      6.5700   0.2896362E-013
      6.5800   0.3066926E-013
      6.5900   0.3157946E-013
      6.6000   0.3179277E-013
      6.6100   0.3334435E-013
      6.6200   0.3551590E-013
      6.6300   0.3843279E-013
      6.6400   0.4233900E-013
      6.6500   0.4782592E-013
      6.6600   0.5271930E-013
      6.6700   0.5137455E-013
      6.6800   0.4396217E-013
      6.6900   0.3717602E-013
      6.7000   0.3188528E-013
      6.7100   0.3121772E-013
      6.7200   0.3476422E-013
      6.7300   0.3701033E-013
      6.7400   0.3768973E-013
      6.7500   0.3740684E-013
      6.7600   0.4001528E-013
      6.7700   0.4657706E-013
      6.7800   0.5133839E-013
      6.7900   0.4851193E-013
      6.8000   0.4303037E-013
      6.8100   0.4097006E-013
      6.8200   0.4060175E-013
      6.8300   0.3920591E-013
      6.8400   0.3660234E-013
      6.8500   0.3542260E-013
      6.8600   0.3581377E-013
      6.8700   0.3381816E-013
      6.8800   0.2887650E-013
      6.8900   0.2485172E-013
      6.9000   0.2437699E-013
      6.9100   0.2776468E-013
      6.9200   0.3388234E-013
      6.9300   0.4233285E-013
      6.9400   0.4977326E-013
      6.9500   0.5538531E-013
      6.9600   0.6006969E-013
      6.9700   0.6273483E-013
      6.9800   0.6151522E-013
      6.9900   0.5784167E-013
      7.0000   0.5372877E-013
      7.0100   0.4817276E-013
      7.0200   0.4036007E-013
      7.0300   0.3221762E-013
      7.0400   0.2830012E-013
      7.0500   0.2696470E-013
      7.0600   0.2573650E-013
      7.0700   0.2395938E-013
      7.0800   0.2338880E-013
      7.0900   0.2466783E-013
      7.1000   0.2714504E-013
      7.1100   0.3005720E-013
      7.1200   0.3204635E-013
      7.1300   0.3610438E-013
      7.1400   0.4344655E-013
      7.1500   0.5071903E-013
      7.1600   0.5414045E-013
      7.1700   0.5600786E-013
      7.1800   0.5824542E-013
      7.1900   0.5852835E-013
      7.2000   0.5584299E-013
      7.2100   0.4801635E-013
      7.2200   0.3906963E-013
      7.2300   0.3217325E-013
      7.2400   0.2823574E-013
      7.2500   0.2613630E-013
      7.2600   0.2451618E-013
      7.2700   0.2241415E-013
      7.2800   0.2208377E-013
      7.2900   0.2592048E-013
      7.3000   0.3169521E-013
      7.3100   0.3662134E-013
      7.3200   0.3770930E-013
      7.3300   0.3745358E-013
      7.3400   0.3930121E-013
      7.3500   0.4390177E-013
      7.3600   0.5050077E-013
      7.3700   0.5692481E-013
      7.3800   0.5743284E-013
      7.3900   0.5376694E-013
      7.4000   0.4988880E-013
      7.4100   0.4431786E-013
      7.4200   0.3831247E-013
      7.4300   0.3423091E-013
      7.4400   0.3516212E-013
      7.4500   0.3626739E-013
      7.4600   0.3327475E-013
      7.4700   0.2998514E-013
      7.4800   0.2951345E-013
      7.4900   0.3337740E-013
      7.5000   0.3963158E-013
      7.5100   0.4476066E-013
      7.5200   0.4443896E-013
      7.5300   0.4150456E-013
      7.5400   0.3811838E-013
      7.5500   0.3259504E-013
      7.5600   0.2979008E-013
      7.5700   0.2765957E-013
      7.5800   0.2541464E-013
      7.5900   0.2609915E-013
      7.6000   0.2781187E-013
      7.6100   0.2802677E-013
      7.6200   0.2787946E-013
      7.6300   0.3046956E-013
      7.6400   0.3375388E-013
      7.6500   0.3643982E-013
      7.6600   0.3971198E-013
      7.6700   0.4339899E-013
      7.6800   0.4621444E-013
      7.6900   0.4647587E-013
      7.7000   0.4456951E-013
      7.7100   0.4344690E-013
      7.7200   0.4490129E-013
      7.7300   0.4782867E-013
      7.7400   0.5048463E-013
      7.7500   0.5093335E-013
      7.7600   0.5018796E-013
      7.7700   0.4949284E-013
      7.7800   0.4727351E-013
      7.7900   0.4382741E-013
      7.8000   0.3889007E-013
      7.8100   0.3465220E-013
      7.8200   0.3231886E-013
      7.8300   0.3125843E-013
      7.8400   0.3068293E-013
      7.8500   0.2801874E-013
      7.8600   0.2634171E-013
      7.8700   0.2595684E-013
      7.8800   0.2470164E-013
      7.8900   0.2349700E-013
      7.9000   0.2343577E-013
      7.9100   0.2528778E-013
      7.9200   0.2894349E-013
      7.9300   0.3470944E-013
      7.9400   0.4178933E-013
      7.9500   0.4621740E-013
      7.9600   0.4792251E-013
      7.9700   0.4621134E-013
      7.9800   0.3863874E-013
      7.9900   0.3216942E-013
      8.0000   0.2976757E-013
      8.0100   0.3083931E-013
      8.0200   0.3307738E-013
      8.0300   0.3378402E-013
      8.0400   0.3548999E-013
      8.0500   0.3916368E-013
      8.0600   0.4324866E-013
      8.0700   0.4871510E-013
      8.0800   0.5659283E-013
      8.0900   0.6114965E-013
      8.1000   0.5776408E-013
      8.1100   0.5137168E-013
      8.1200   0.4663678E-013
      8.1300   0.4251373E-013
      8.1400   0.3682575E-013
      8.1500   0.2958128E-013
      8.1600   0.2387690E-013
      8.1700   0.2158500E-013
      8.1800   0.2193347E-013
      8.1900   0.2353907E-013
      8.2000   0.2594723E-013
      8.2100   0.2900572E-013
      8.2200   0.2999004E-013
      8.2300   0.3106903E-013
      8.2400   0.3212383E-013
      8.2500   0.2866362E-013
      8.2600   0.2539331E-013
      8.2700   0.2748860E-013
      8.2800   0.3312285E-013
      8.2900   0.3811088E-013
      8.3000   0.4168821E-013
      8.3100   0.4266678E-013
      8.3200   0.4222973E-013
      8.3300   0.3873438E-013
      8.3400   0.3378806E-013
      8.3500   0.3027963E-013
      8.3600   0.2712408E-013
      8.3700   0.2762010E-013
      8.3800   0.3249297E-013
      8.3900   0.4012281E-013
      8.4000   0.4664754E-013
      8.4100   0.4689975E-013
      8.4200   0.4057939E-013
      8.4300   0.3271228E-013
      8.4400   0.2975962E-013
      8.4500   0.3365063E-013
      8.4600   0.3885879E-013
      8.4700   0.3997001E-013
      8.4800   0.3853071E-013
      8.4900   0.3570895E-013
      8.5000   0.3093890E-013
      8.5100   0.2655629E-013
      8.5200   0.2615770E-013
      8.5300   0.2966970E-013
      8.5400   0.3403762E-013
      8.5500   0.3828351E-013
      8.5600   0.3969871E-013
      8.5700   0.3680048E-013
      8.5800   0.3646142E-013
      8.5900   0.3803633E-013
      8.6000   0.3730370E-013
      8.6100   0.3714746E-013
      8.6200   0.3608135E-013
      8.6300   0.3172620E-013
      8.6400   0.2743924E-013
      8.6500   0.2479679E-013
      8.6600   0.2329761E-013
      8.6700   0.2201732E-013
      8.6800   0.2244637E-013
      8.6900   0.2511538E-013
      8.7000   0.2747256E-013
      8.7100   0.2713454E-013
      8.7200   0.2649706E-013
      8.7300   0.2710426E-013
      8.7400   0.2790249E-013
      8.7500   0.3120112E-013
      8.7600   0.3737771E-013
      8.7700   0.4382960E-013
      8.7800   0.4676026E-013
      8.7900   0.4733930E-013
      8.8000   0.4564815E-013
      8.8100   0.4354829E-013
      8.8200   0.4364058E-013
      8.8300   0.4346737E-013
      8.8400   0.4321089E-013
      8.8500   0.4147594E-013
      8.8600   0.3831945E-013
      8.8700   0.3669260E-013
      8.8800   0.3534005E-013
      8.8900   0.3056198E-013
      8.9000   0.2543233E-013
      8.9100   0.2352844E-013
      8.9200   0.2343366E-013
      8.9300   0.2335857E-013
      8.9400   0.2306927E-013
      8.9500   0.2248634E-013
      8.9600   0.2142188E-013
      8.9700   0.2082715E-013
      8.9800   0.2043274E-013
      8.9900   0.1965818E-013
      9.0000   0.1895497E-013
      9.0100   0.2005394E-013
      9.0200   0.2288603E-013
      9.0300   0.2533153E-013
      9.0400   0.2764748E-013
      9.0500   0.3144233E-013
      9.0600   0.3645200E-013
      9.0700   0.4268584E-013
      9.0800   0.4681431E-013
      9.0900   0.4867921E-013
      9.1000   0.5107404E-013
      9.1100   0.5238213E-013
      9.1200   0.5018133E-013
      9.1300   0.4496944E-013
      9.1400   0.4010397E-013
      9.1500   0.3577637E-013
      9.1600   0.3298113E-013
      9.1700   0.3061542E-013
      9.1800   0.2722300E-013
      9.1900   0.2370891E-013
      9.2000   0.2003589E-013
      9.2100   0.1745577E-013
      9.2200   0.1602210E-013
      9.2300   0.1359087E-013
      9.2400   0.1183965E-013
      9.2500   0.1261455E-013
      9.2600   0.1527885E-013
      9.2700   0.1879419E-013
      9.2800   0.2262238E-013
      9.2900   0.2752157E-013
      9.3000   0.3332781E-013
      9.3100   0.3931991E-013
      9.3200   0.4255843E-013
      9.3300   0.4022926E-013
      9.3400   0.3696709E-013
      9.3500   0.3705667E-013
      9.3600   0.3816901E-013
      9.3700   0.3697654E-013
      9.3800   0.3384787E-013
      9.3900   0.3205775E-013
      9.4000   0.3023192E-013
      9.4100   0.2573701E-013
      9.4200   0.2264705E-013
      9.4300   0.2196836E-013
      9.4400   0.2207704E-013
      9.4500   0.2189436E-013
      9.4600   0.1993172E-013
      9.4700   0.1747101E-013
      9.4800   0.1652127E-013
      9.4900   0.1682154E-013
      9.5000   0.1862582E-013
      9.5100   0.2241963E-013
      9.5200   0.2748842E-013
      9.5300   0.3108627E-013
      9.5400   0.3383991E-013
      9.5500   0.3663293E-013
      9.5600   0.3724516E-013
      9.5700   0.3499955E-013
      9.5800   0.3168566E-013
      9.5900   0.2998481E-013
      9.6000   0.2975964E-013
      9.6100   0.3017827E-013
      9.6200   0.3034930E-013
      9.6300   0.2991439E-013
      9.6400   0.2999896E-013
      9.6500   0.2927302E-013
      9.6600   0.2598261E-013
      9.6700   0.2119063E-013
      9.6800   0.1624608E-013
      9.6900   0.1279996E-013
      9.7000   0.1188740E-013
      9.7100   0.1222095E-013
      9.7200   0.1243777E-013
      9.7300   0.1367285E-013
      9.7400   0.1766866E-013
      9.7500   0.2285900E-013
      9.7600   0.2726972E-013
      9.7700   0.3037428E-013
      9.7800   0.3028953E-013
      9.7900   0.2980927E-013
      9.8000   0.3132967E-013
      9.8100   0.3457911E-013
      9.8200   0.3656247E-013
      9.8300   0.3436807E-013
      9.8400   0.3156368E-013
      9.8500   0.2953004E-013
      9.8600   0.2882972E-013
      9.8700   0.2795909E-013
      9.8800   0.2746768E-013
      9.8900   0.2783410E-013
      9.9000   0.2495829E-013
      9.9100   0.1940811E-013
      9.9200   0.1513479E-013
      9.9300   0.1418843E-013
      9.9400   0.1452252E-013
      9.9500   0.1390530E-013
      9.9600   0.1310644E-013
      9.9700   0.1406318E-013
      9.9800   0.1787487E-013
      9.9900   0.2310061E-013
     10.0000   0.2511215E-013
     10.0100   0.2268729E-013
     10.0200   0.1964464E-013
     10.0300   0.1748098E-013
     10.0400   0.1731272E-013
     10.0500   0.2018897E-013
     10.0600   0.2332689E-013
     10.0700   0.2597731E-013
     10.0800   0.2851258E-013
     10.0900   0.2966187E-013
     10.1000   0.3068942E-013
     10.1100   0.3029013E-013
     10.1200   0.2744931E-013
     10.1300   0.2418011E-013
     10.1400   0.2186504E-013
     10.1500   0.2159086E-013
     10.1600   0.2228859E-013
     10.1700   0.2229508E-013
     10.1800   0.2054585E-013
     10.1900   0.1785024E-013
     10.2000   0.1509494E-013
     10.2100   0.1192769E-013
     10.2200   0.1055493E-013
     10.2300   0.1265362E-013
     10.2400   0.1575561E-013
     10.2500   0.1947357E-013
     10.2600   0.2376380E-013
     10.2700   0.2548660E-013
     10.2800   0.2478775E-013
     10.2900   0.2263049E-013
     10.3000   0.2107624E-013
     10.3100   0.2067861E-013
     10.3200   0.1971843E-013
     10.3300   0.1739695E-013
     10.3400   0.1557993E-013
     10.3500   0.1552982E-013
     10.3600   0.1572699E-013
     10.3700   0.1608381E-013
     10.3800   0.1834293E-013
     10.3900   0.2177843E-013
     10.4000   0.2517453E-013
     10.4100   0.2676632E-013
     10.4200   0.2496339E-013
     10.4300   0.2388384E-013
     10.4400   0.2425561E-013
     10.4500   0.2408285E-013
     10.4600   0.2425877E-013
     10.4700   0.2479485E-013
     10.4800   0.2276196E-013
     10.4900   0.1734925E-013
     10.5000   0.1449554E-013
     10.5100   0.1484860E-013
     10.5200   0.1488411E-013
     10.5300   0.1452601E-013
     10.5400   0.1391904E-013
     10.5500   0.1291688E-013
     10.5600   0.1257976E-013
     10.5700   0.1301669E-013
     10.5800   0.1355492E-013
     10.5900   0.1411949E-013
     10.6000   0.1516584E-013
     10.6100   0.1617663E-013
     10.6200   0.1777513E-013
     10.6300   0.1902449E-013
     10.6400   0.1968454E-013
     10.6500   0.2116529E-013
     10.6600   0.2356179E-013
     10.6700   0.2770119E-013
     10.6800   0.3075870E-013
     10.6900   0.2997700E-013
     10.7000   0.2742070E-013
     10.7100   0.2479965E-013
     10.7200   0.2149213E-013
     10.7300   0.1754610E-013
     10.7400   0.1470258E-013
     10.7500   0.1288284E-013
     10.7600   0.1059177E-013
     10.7700   0.8518432E-014
     10.7800   0.7991662E-014
     10.7900   0.9056692E-014
     10.8000   0.1106732E-013
     10.8100   0.1256884E-013
     10.8200   0.1335743E-013
     10.8300   0.1493049E-013
     10.8400   0.1729553E-013
     10.8500   0.1776801E-013
     10.8600   0.1612289E-013
     10.8700   0.1407239E-013
     10.8800   0.1275409E-013
     10.8900   0.1275939E-013
     10.9000   0.1399747E-013
     10.9100   0.1625480E-013
     10.9200   0.1694169E-013
     10.9300   0.1662437E-013
     10.9400   0.1745404E-013
     10.9500   0.1874635E-013
     10.9600   0.1983230E-013
     10.9700   0.2073526E-013
     10.9800   0.2021928E-013
     10.9900   0.1806313E-013
     11.0000   0.1735030E-013
     11.0100   0.1902915E-013
     11.0200   0.2136217E-013
     11.0300   0.2118084E-013
     11.0400   0.1863446E-013
     11.0500   0.1542063E-013
     11.0600   0.1225603E-013
     11.0700   0.1046038E-013
     11.0800   0.9227909E-014
     11.0900   0.8566855E-014
     11.1000   0.8922293E-014
     11.1100   0.9490276E-014
     11.1200   0.1093374E-013
     11.1300   0.1371666E-013
     11.1400   0.1669364E-013
     11.1500   0.1732388E-013
     11.1600   0.1501361E-013
     11.1700   0.1122744E-013
     11.1800   0.9338199E-014
     11.1900   0.1087309E-013
     11.2000   0.1326805E-013
     11.2100   0.1403772E-013
     11.2200   0.1390946E-013
     11.2300   0.1337481E-013
     11.2400   0.1314913E-013
     11.2500   0.1399064E-013
     11.2600   0.1549409E-013
     11.2700   0.1790832E-013
     11.2800   0.2060699E-013
     11.2900   0.2199762E-013
     11.3000   0.2063281E-013
     11.3100   0.1693289E-013
     11.3200   0.1408409E-013
     11.3300   0.1313372E-013
     11.3400   0.1280290E-013
     11.3500   0.1258746E-013
     11.3600   0.1277423E-013
     11.3700   0.1346227E-013
     11.3800   0.1446197E-013
     11.3900   0.1517757E-013
     11.4000   0.1457731E-013
     11.4100   0.1281065E-013
     11.4200   0.1121307E-013
     11.4300   0.9564810E-014
     11.4400   0.8593381E-014
     11.4500   0.9028908E-014
     11.4600   0.9393214E-014
     11.4700   0.9816893E-014
     11.4800   0.1011696E-013
     11.4900   0.1007003E-013
     11.5000   0.1059159E-013
     11.5100   0.1076317E-013
     11.5200   0.1100981E-013
     11.5300   0.1266566E-013
     11.5400   0.1550380E-013
     11.5500   0.1785795E-013
     11.5600   0.1908195E-013
     11.5700   0.1983379E-013
     11.5800   0.1991282E-013
     11.5900   0.1853682E-013
     11.6000   0.1661894E-013
     11.6100   0.1488855E-013
     11.6200   0.1286159E-013
     11.6300   0.1126703E-013
     11.6400   0.1103908E-013
     11.6500   0.1186755E-013
     11.6600   0.1275038E-013
     11.6700   0.1269355E-013
     11.6800   0.1148126E-013
     11.6900   0.9001999E-014
     11.7000   0.6047729E-014
     11.7100   0.4436600E-014
     11.7200   0.3875274E-014
     11.7300   0.3808993E-014
     11.7400   0.4453284E-014
     11.7500   0.6543494E-014
     11.7600   0.1029682E-013
     11.7700   0.1375717E-013
     11.7800   0.1591195E-013
     11.7900   0.1636033E-013
     11.8000   0.1605045E-013
     11.8100   0.1665329E-013
     11.8200   0.1814412E-013
     11.8300   0.1991035E-013
     11.8400   0.1946063E-013
     11.8500   0.1606926E-013
     11.8600   0.1213087E-013
     11.8700   0.1023497E-013
     11.8800   0.1055470E-013
     11.8900   0.1107139E-013
     11.9000   0.1285582E-013
     11.9100   0.1562337E-013
     11.9200   0.1678024E-013
     11.9300   0.1621686E-013
     11.9400   0.1558604E-013
     11.9500   0.1473503E-013
     11.9600   0.1282072E-013
     11.9700   0.1040503E-013
     11.9800   0.8133302E-014
     11.9900   0.6096449E-014
     12.0000   0.5127827E-014
     12.0100   0.4570539E-014
     12.0200   0.3308715E-014
     12.0300   0.2065030E-014
     12.0400   0.1812541E-014
     12.0500   0.2131916E-014
     12.0600   0.2706698E-014
     12.0700   0.4681540E-014
     12.0800   0.8829457E-014
     12.0900   0.1386155E-013
     12.1000   0.1952583E-013
     12.1100   0.2247233E-013
     12.1200   0.2231873E-013
     12.1300   0.2252252E-013
     12.1400   0.2206963E-013
     12.1500   0.1986199E-013
     12.1600   0.1759416E-013
     12.1700   0.1664298E-013
     12.1800   0.1595192E-013
     12.1900   0.1377628E-013
     12.2000   0.1074281E-013
     12.2100   0.8492526E-014
     12.2200   0.7059852E-014
     12.2300   0.6585834E-014
     12.2400   0.7867724E-014
     12.2500   0.1052646E-013
     12.2600   0.1235504E-013
     12.2700   0.1223971E-013
     12.2800   0.1105658E-013
     12.2900   0.9203083E-014
     12.3000   0.7687083E-014
     12.3100   0.6991145E-014
     12.3200   0.6413493E-014
     12.3300   0.5861417E-014
     12.3400   0.5683696E-014
     12.3500   0.5229005E-014
     12.3600   0.4321311E-014
     12.3700   0.4446555E-014
     12.3800   0.5755549E-014
     12.3900   0.6999985E-014
     12.4000   0.7287817E-014
     12.4100   0.6898940E-014
     12.4200   0.7004602E-014
     12.4300   0.7107646E-014
     12.4400   0.7204012E-014
     12.4500   0.7692610E-014
     12.4600   0.8740896E-014
     12.4700   0.1039681E-013
     12.4800   0.1173712E-013
     12.4900   0.1283549E-013
     12.5000   0.1416018E-013
     12.5100   0.1557062E-013
     12.5200   0.1650671E-013
     12.5300   0.1626641E-013
     12.5400   0.1540503E-013
     12.5500   0.1351186E-013
     12.5600   0.1083484E-013
     12.5700   0.8513370E-014
     12.5800   0.6779852E-014
     12.5900   0.5319768E-014
     12.6000   0.5028432E-014
     12.6100   0.5364018E-014
     12.6200   0.5019760E-014
     12.6300   0.4772551E-014
     12.6400   0.4849661E-014
     12.6500   0.4492411E-014
     12.6600   0.4465450E-014
     12.6700   0.4925339E-014
     12.6800   0.4992499E-014
     12.6900   0.5509148E-014
     12.7000   0.6085971E-014
     12.7100   0.6215765E-014
     12.7200   0.7098777E-014
     12.7300   0.8262717E-014
     12.7400   0.1047697E-013
     12.7500   0.1287033E-013
     12.7600   0.1442979E-013
     12.7700   0.1487459E-013
     12.7800   0.1292371E-013
     12.7900   0.1084997E-013
     12.8000   0.1008427E-013
     12.8100   0.1017621E-013
     12.8200   0.1002895E-013
     12.8300   0.9306996E-014
     12.8400   0.8283399E-014
     12.8500   0.6729912E-014
     12.8600   0.5365503E-014
     12.8700   0.4259332E-014
     12.8800   0.3507930E-014
     12.8900   0.3289110E-014
     12.9000   0.4131848E-014
     12.9100   0.6447902E-014
     12.9200   0.9095553E-014
     12.9300   0.1002203E-013
     12.9400   0.8795311E-014
     12.9500   0.7196889E-014
     12.9600   0.6380501E-014
     12.9700   0.6410787E-014
     12.9800   0.6570493E-014
     12.9900   0.6094729E-014
     13.0000   0.5746258E-014
     13.0100   0.5985590E-014
     13.0200   0.6169221E-014
     13.0300   0.6480939E-014
     13.0400   0.6886502E-014
     13.0500   0.7309038E-014
     13.0600   0.7661204E-014
     13.0700   0.8032764E-014
     13.0800   0.7013514E-014
     13.0900   0.4579948E-014
     13.1000   0.3352190E-014
     13.1100   0.3408406E-014
     13.1200   0.4008662E-014
     13.1300   0.5104119E-014
     13.1400   0.6761339E-014
     13.1500   0.8542977E-014
     13.1600   0.9996011E-014
     13.1700   0.1129308E-013
     13.1800   0.1233946E-013
     13.1900   0.1239953E-013
     13.2000   0.1160530E-013
     13.2100   0.1186142E-013
     13.2200   0.1212288E-013
     13.2300   0.1086575E-013
     13.2400   0.9373628E-014
     13.2500   0.7656262E-014
     13.2600   0.5769636E-014
     13.2700   0.4633848E-014
     13.2800   0.4373597E-014
     13.2900   0.4769298E-014
     13.3000   0.5573173E-014
     13.3100   0.6723706E-014
     13.3200   0.7913454E-014
     13.3300   0.8751008E-014
     13.3400   0.9365556E-014
     13.3500   0.9052350E-014
     13.3600   0.7157699E-014
     13.3700   0.4939549E-014
     13.3800   0.3527661E-014
     13.3900   0.3141344E-014
     13.4000   0.3670977E-014
     13.4100   0.4919475E-014
     13.4200   0.6052466E-014
     13.4300   0.6600491E-014
     13.4400   0.6570475E-014
     13.4500   0.5581247E-014
     13.4600   0.4506398E-014
     13.4700   0.4127127E-014
     13.4800   0.4177593E-014
     13.4900   0.4669930E-014
     13.5000   0.5056285E-014
     13.5100   0.5520366E-014
     13.5200   0.7127622E-014
     13.5300   0.9037717E-014
     13.5400   0.1025179E-013
     13.5500   0.1028022E-013
     13.5600   0.9917391E-014
     13.5700   0.9572608E-014
     13.5800   0.9264805E-014
     13.5900   0.9006619E-014
     13.6000   0.7745314E-014
     13.6100   0.5519498E-014
     13.6200   0.4022150E-014
     13.6300   0.3962589E-014
     13.6400   0.3848315E-014
     13.6500   0.3386772E-014
     13.6600   0.3822781E-014
     13.6700   0.4556303E-014
     13.6800   0.4956316E-014
     13.6900   0.4907011E-014
     13.7000   0.4990595E-014
     13.7100   0.5868254E-014
     13.7200   0.7118032E-014
     13.7300   0.8957054E-014
     13.7400   0.1076553E-013
     13.7500   0.1153357E-013
     13.7600   0.1155065E-013
     13.7700   0.1124392E-013
     13.7800   0.1122327E-013
     13.7900   0.1101374E-013
     13.8000   0.8852195E-014
     13.8100   0.5392742E-014
     13.8200   0.2975814E-014
     13.8300   0.2368503E-014
     13.8400   0.2611238E-014
     13.8500   0.2315016E-014
     13.8600   0.1753670E-014
     13.8700   0.1530319E-014
     13.8800   0.1631549E-014
     13.8900   0.1889157E-014
     13.9000   0.2554659E-014
     13.9100   0.3664106E-014
     13.9200   0.4933505E-014
     13.9300   0.5897574E-014
     13.9400   0.6547791E-014
     13.9500   0.7608622E-014
     13.9600   0.7905470E-014
     13.9700   0.7435250E-014
     13.9800   0.6938023E-014
     13.9900   0.6203263E-014
     14.0000   0.5651234E-014
     14.0100   0.6367051E-014
     14.0200   0.8144940E-014
     14.0300   0.8686242E-014
     14.0400   0.7491861E-014
     14.0500   0.6815387E-014
     14.0600   0.6915511E-014
     14.0700   0.7460530E-014
     14.0800   0.7680316E-014
     14.0900   0.6111742E-014
     14.1000   0.3603492E-014
     14.1100   0.2154604E-014
     14.1200   0.2080252E-014
     14.1300   0.2716630E-014
     14.1400   0.3374883E-014
     14.1500   0.3936138E-014
     14.1600   0.4201680E-014
     14.1700   0.4228652E-014
     14.1800   0.4713614E-014
     14.1900   0.5356070E-014
     14.2000   0.5805708E-014
     14.2100   0.5701032E-014
     14.2200   0.4433586E-014
     14.2300   0.2724987E-014
     14.2400   0.1560507E-014
     14.2500   0.1275818E-014
     14.2600   0.1416327E-014
     14.2700   0.1551760E-014
     14.2800   0.2402250E-014
     14.2900   0.4603593E-014
     14.3000   0.7197837E-014
     14.3100   0.9963669E-014
     14.3200   0.1268457E-013
     14.3300   0.1421308E-013
     14.3400   0.1353238E-013
     14.3500   0.9665151E-014
     14.3600   0.5754335E-014
     14.3700   0.4633060E-014
     14.3800   0.5091867E-014
     14.3900   0.5346688E-014
     14.4000   0.5026274E-014
     14.4100   0.4438783E-014
     14.4200   0.3701638E-014
     14.4300   0.3189386E-014
     14.4400   0.3218633E-014
     14.4500   0.3431934E-014
     14.4600   0.3487566E-014
     14.4700   0.3910936E-014
     14.4800   0.5116914E-014
     14.4900   0.5768155E-014
     14.5000   0.5421627E-014
     14.5100   0.5399938E-014
     14.5200   0.5323118E-014
     14.5300   0.5269961E-014
     14.5400   0.5206219E-014
     14.5500   0.4736747E-014
     14.5600   0.4762075E-014
     14.5700   0.4832863E-014
     14.5800   0.4760692E-014
     14.5900   0.4811174E-014
     14.6000   0.4081809E-014
     14.6100   0.2950125E-014
     14.6200   0.2088747E-014
     14.6300   0.1468272E-014
     14.6400   0.1115499E-014
     14.6500   0.7701064E-015
     14.6600   0.8288680E-015
     14.6700   0.1365259E-014
     14.6800   0.1929186E-014
     14.6900   0.2880554E-014
     14.7000   0.4237492E-014
     14.7100   0.5096573E-014
     14.7200   0.5978801E-014
     14.7300   0.7038733E-014
     14.7400   0.8120021E-014
     14.7500   0.8354215E-014
     14.7600   0.8306955E-014
     14.7700   0.9070153E-014
     14.7800   0.9263408E-014
     14.7900   0.7815327E-014
     14.8000   0.5992636E-014
     14.8100   0.5156639E-014
     14.8200   0.5033953E-014
     14.8300   0.5244108E-014
     14.8400   0.5156233E-014
     14.8500   0.4839716E-014
     14.8600   0.4888257E-014
     14.8700   0.4689291E-014
     14.8800   0.4238725E-014
     14.8900   0.4344183E-014
     14.9000   0.4650468E-014
     14.9100   0.4220287E-014
     14.9200   0.3848847E-014
     14.9300   0.4531470E-014
     14.9400   0.5992656E-014
     14.9500   0.8007380E-014
     14.9600   0.9914042E-014
     14.9700   0.9629118E-014
     14.9800   0.7372271E-014
     14.9900   0.5021682E-014
     15.0000   0.2832206E-014
     15.0100   0.1337565E-014
     15.0200   0.6894988E-015
     15.0300   0.3232331E-015
     15.0400   0.9306462E-016
     15.0500   0.7910625E-016
     15.0600   0.5893567E-015
     15.0700   0.1460089E-014
     15.0800   0.2207706E-014
     15.0900   0.2690915E-014
     15.1000   0.3222648E-014
     15.1100   0.3549838E-014
     15.1200   0.3430362E-014
     15.1300   0.3397050E-014
     15.1400   0.3334853E-014
     15.1500   0.3076434E-014
     15.1600   0.3100728E-014
     15.1700   0.3739174E-014
     15.1800   0.4824065E-014
     15.1900   0.5756629E-014
     15.2000   0.5923560E-014
     15.2100   0.5342843E-014
     15.2200   0.4613293E-014
     15.2300   0.4144084E-014
     15.2400   0.4457702E-014
     15.2500   0.5394682E-014
     15.2600   0.6263724E-014
     15.2700   0.6508257E-014
     15.2800   0.5987411E-014
     15.2900   0.5308445E-014
     15.3000   0.5412007E-014
     15.3100   0.6011284E-014
     15.3200   0.5322446E-014
     15.3300   0.3604260E-014
     15.3400   0.2265298E-014
     15.3500   0.1635046E-014
     15.3600   0.1754717E-014
     15.3700   0.2216929E-014
     15.3800   0.2760813E-014
     15.3900   0.2784250E-014
     15.4000   0.2639584E-014
     15.4100   0.2530474E-014
     15.4200   0.2421027E-014
     15.4300   0.2647478E-014
     15.4400   0.3266348E-014
     15.4500   0.3556250E-014
     15.4600   0.3360579E-014
     15.4700   0.2784642E-014
     15.4800   0.2379178E-014
     15.4900   0.2818999E-014
     15.5000   0.3890564E-014
     15.5100   0.5068268E-014
     15.5200   0.6317581E-014
     15.5300   0.7401461E-014
     15.5400   0.7227427E-014
     15.5500   0.5647228E-014
     15.5600   0.4285912E-014
     15.5700   0.4218431E-014
     15.5800   0.4605482E-014
     15.5900   0.4827118E-014
     15.6000   0.6054299E-014
     15.6100   0.8141729E-014
     15.6200   0.1012624E-013
     15.6300   0.1122955E-013
     15.6400   0.1015850E-013
     15.6500   0.8665473E-014
     15.6600   0.7145198E-014
     15.6700   0.4517859E-014
     15.6800   0.2565060E-014
     15.6900   0.1736689E-014
     15.7000   0.1304828E-014
     15.7100   0.1301718E-014
     15.7200   0.1453672E-014
     15.7300   0.1478314E-014
     15.7400   0.1801149E-014
     15.7500   0.2096889E-014
     15.7600   0.2148628E-014
     15.7700   0.2353300E-014
     15.7800   0.2480154E-014
     15.7900   0.2487889E-014
     15.8000   0.2595937E-014
     15.8100   0.2385405E-014
     15.8200   0.2175547E-014
     15.8300   0.2168869E-014
     15.8400   0.1826524E-014
     15.8500   0.1304791E-014
     15.8600   0.8879274E-015
     15.8700   0.9981953E-015
     15.8800   0.1591477E-014
     15.8900   0.2711950E-014
     15.9000   0.3692283E-014
     15.9100   0.3838400E-014
     15.9200   0.4106783E-014
     15.9300   0.4819438E-014
     15.9400   0.5775222E-014
     15.9500   0.6479549E-014
     15.9600   0.6113047E-014
     15.9700   0.5603572E-014
     15.9800   0.5655821E-014
     15.9900   0.5585355E-014
     16.0000   0.5260685E-014
     16.0100   0.5154474E-014
     16.0200   0.5336104E-014
     16.0300   0.5004725E-014
     16.0400   0.4041655E-014
     16.0500   0.3415031E-014
     16.0600   0.3151479E-014
     16.0700   0.3215641E-014
     16.0800   0.3381645E-014
     16.0900   0.3589276E-014
     16.1000   0.4096457E-014
     16.1100   0.4441383E-014
     16.1200   0.4870390E-014
     16.1300   0.5933273E-014
     16.1400   0.7457717E-014
     16.1500   0.8594526E-014
     16.1600   0.8839443E-014
     16.1700   0.8702007E-014
     16.1800   0.8009564E-014
     16.1900   0.6896774E-014
     16.2000   0.5975189E-014
     16.2100   0.5187086E-014
     16.2200   0.4583778E-014
     16.2300   0.3879607E-014
     16.2400   0.3129333E-014
     16.2500   0.2940497E-014
     16.2600   0.2960656E-014
     16.2700   0.2461439E-014
     16.2800   0.1658277E-014
     16.2900   0.1103197E-014
     16.3000   0.1048335E-014
     16.3100   0.1115119E-014
     16.3200   0.9071131E-015
     16.3300   0.5683954E-015
     16.3400   0.1288397E-015
     16.3500   0.1504018E-016
     16.3600   0.2174557E-015
     16.3700   0.4460034E-015
     16.3800   0.6769018E-015
     16.3900   0.8549377E-015
     16.4000   0.5372651E-015
     16.4100   0.2142036E-015
     16.4200   0.2107952E-015
     16.4300   0.3017564E-015
     16.4400   0.5034309E-015
     16.4500   0.1236379E-014
     16.4600   0.2653437E-014
     16.4700   0.4240692E-014
     16.4800   0.6169532E-014
     16.4900   0.8696080E-014
     16.5000   0.1132991E-013
     16.5100   0.1266598E-013
     16.5200   0.1137250E-013
     16.5300   0.9060574E-014
     16.5400   0.7387522E-014
     16.5500   0.6291138E-014
     16.5600   0.6159450E-014
     16.5700   0.6712865E-014
     16.5800   0.7213670E-014
     16.5900   0.8087079E-014
     16.6000   0.9139182E-014
     16.6100   0.9450511E-014
     16.6200   0.8984920E-014
     16.6300   0.7638719E-014
     16.6400   0.5763475E-014
     16.6500   0.4337305E-014
     16.6600   0.3867772E-014
     16.6700   0.4354783E-014
     16.6800   0.4693011E-014
     16.6900   0.3876542E-014
     16.7000   0.2827902E-014
     16.7100   0.2014741E-014
     16.7200   0.1232126E-014
     16.7300   0.8568634E-015
     16.7400   0.1041293E-014
     16.7500   0.1472001E-014
     16.7600   0.1830397E-014
     16.7700   0.1693489E-014
     16.7800   0.1640985E-014
     16.7900   0.1843119E-014
     16.8000   0.2231921E-014
     16.8100   0.2910654E-014
     16.8200   0.3942056E-014
     16.8300   0.4994295E-014
     16.8400   0.5668071E-014
     16.8500   0.6502073E-014
     16.8600   0.6889220E-014
     16.8700   0.6727703E-014
     16.8800   0.6890922E-014
     16.8900   0.7196469E-014
     16.9000   0.6992943E-014
     16.9100   0.6275373E-014
     16.9200   0.5909852E-014
     16.9300   0.5917397E-014
     16.9400   0.5281273E-014
     16.9500   0.4300666E-014
     16.9600   0.4287577E-014
     16.9700   0.4937098E-014
     16.9800   0.5238497E-014
     16.9900   0.5141347E-014
     17.0000   0.4347307E-014
     17.0100   0.3168298E-014
     17.0200   0.2144070E-014
     17.0300   0.1136405E-014
     17.0400   0.4458142E-015
     17.0500   0.1457417E-015
     17.0600   0.2643017E-016
     17.0700   0.3943312E-015
     17.0800   0.1054799E-014
     17.0900   0.1361329E-014
     17.1000   0.1132302E-014
     17.1100   0.8642367E-015
     17.1200   0.1080407E-014
     17.1300   0.1870146E-014
     17.1400   0.3066200E-014
     17.1500   0.4206838E-014
     17.1600   0.5237407E-014
     17.1700   0.5863125E-014
     17.1800   0.5637837E-014
     17.1900   0.4748182E-014
     17.2000   0.3697796E-014
     17.2100   0.2799361E-014
     17.2200   0.2366946E-014
     17.2300   0.2750323E-014
     17.2400   0.2914996E-014
     17.2500   0.2581883E-014
     17.2600   0.2528373E-014
     17.2700   0.2813830E-014
     17.2800   0.2882254E-014
     17.2900   0.2705995E-014
     17.3000   0.2908919E-014
     17.3100   0.3179344E-014
     17.3200   0.3107811E-014
     17.3300   0.3051109E-014
     17.3400   0.3150755E-014
     17.3500   0.3484295E-014
     17.3600   0.3645593E-014
     17.3700   0.3586827E-014
     17.3800   0.3711395E-014
     17.3900   0.3797599E-014
     17.4000   0.3295236E-014
     17.4100   0.2772514E-014
     17.4200   0.2932904E-014
     17.4300   0.3496854E-014
     17.4400   0.3770404E-014
     17.4500   0.3637449E-014
     17.4600   0.3406045E-014
     17.4700   0.3413584E-014
     17.4800   0.3624116E-014
     17.4900   0.3746917E-014
     17.5000   0.4094062E-014
     17.5100   0.4709476E-014
     17.5200   0.4779110E-014
     17.5300   0.4247281E-014
     17.5400   0.3756646E-014
     17.5500   0.3272686E-014
     17.5600   0.2734182E-014
     17.5700   0.2871665E-014
     17.5800   0.3446462E-014
     17.5900   0.3646829E-014
     17.6000   0.3435276E-014
     17.6100   0.2609123E-014
     17.6200   0.2323221E-014
     17.6300   0.3053801E-014
     17.6400   0.3833420E-014
     17.6500   0.3876614E-014
     17.6600   0.2871227E-014
     17.6700   0.1961863E-014
     17.6800   0.1637411E-014
     17.6900   0.1362013E-014
     17.7000   0.1043657E-014
     17.7100   0.9768631E-015
     17.7200   0.8550873E-015
     17.7300   0.4501013E-015
     17.7400   0.2113658E-015
     17.7500   0.1909804E-015
     17.7600   0.2921489E-015
     17.7700   0.3691208E-015
     17.7800   0.5308524E-015
     17.7900   0.1150007E-014
     17.8000   0.2300021E-014
     17.8100   0.3310595E-014
     17.8200   0.3445087E-014
     17.8300   0.2903936E-014
     17.8400   0.2615473E-014
     17.8500   0.2591904E-014
     17.8600   0.2857502E-014
     17.8700   0.3621390E-014
     17.8800   0.4366716E-014
     17.8900   0.4814606E-014
     17.9000   0.5028797E-014
     17.9100   0.4751221E-014
     17.9200   0.4133707E-014
     17.9300   0.3844232E-014
     17.9400   0.3735961E-014
     17.9500   0.3442563E-014
     17.9600   0.3222788E-014
     17.9700   0.3109198E-014
     17.9800   0.3237877E-014
     17.9900   0.3420678E-014
     18.0000   0.2804776E-014
     18.0100   0.1581661E-014
     18.0200   0.8098736E-015
     18.0300   0.8372415E-015
     18.0400   0.1287287E-014
     18.0500   0.1829895E-014
     18.0600   0.2567059E-014
     18.0700   0.3097586E-014
     18.0800   0.2873550E-014
     18.0900   0.1990443E-014
     18.1000   0.9545293E-015
     18.1100   0.3392872E-015
     18.1200   0.2301741E-015
     18.1300   0.3210805E-015
     18.1400   0.2818830E-015
     18.1500   0.1640850E-015
     18.1600   0.6309946E-016
     18.1700   0.2791625E-015
     18.1800   0.7024604E-015
     18.1900   0.1219550E-014
     18.2000   0.1710260E-014
     18.2100   0.2137825E-014
     18.2200   0.2400782E-014
     18.2300   0.2379348E-014
     18.2400   0.1947634E-014
     18.2500   0.1441481E-014
     18.2600   0.1391300E-014
     18.2700   0.1644862E-014
     18.2800   0.2188140E-014
     18.2900   0.2979614E-014
     18.3000   0.3664786E-014
     18.3100   0.4425950E-014
     18.3200   0.4814893E-014
     18.3300   0.4167485E-014
     18.3400   0.3224237E-014
     18.3500   0.2983832E-014
     18.3600   0.3657737E-014
     18.3700   0.4361843E-014
     18.3800   0.4131080E-014
     18.3900   0.3593031E-014
     18.4000   0.3586854E-014
     18.4100   0.3927880E-014
     18.4200   0.3823653E-014
     18.4300   0.3249704E-014
     18.4400   0.2915715E-014
     18.4500   0.2550533E-014
     18.4600   0.1915986E-014
     18.4700   0.1408426E-014
     18.4800   0.1261981E-014
     18.4900   0.1390316E-014
     18.5000   0.1652018E-014
     18.5100   0.1892345E-014
     18.5200   0.1909765E-014
     18.5300   0.1819602E-014
     18.5400   0.1609103E-014
     18.5500   0.1152626E-014
     18.5600   0.6763953E-015
     18.5700   0.4248672E-015
     18.5800   0.5512000E-015
     18.5900   0.1139640E-014
     18.6000   0.2009637E-014
     18.6100   0.3007085E-014
     18.6200   0.3658809E-014
     18.6300   0.3790209E-014
     18.6400   0.3457510E-014
     18.6500   0.2781801E-014
     18.6600   0.2238285E-014
     18.6700   0.1963969E-014
     18.6800   0.1866047E-014
     18.6900   0.1998381E-014
     18.7000   0.2502594E-014
     18.7100   0.3402399E-014
     18.7200   0.4048870E-014
     18.7300   0.3887168E-014
     18.7400   0.3660290E-014
     18.7500   0.3696207E-014
     18.7600   0.4150179E-014
     18.7700   0.5085461E-014
     18.7800   0.5280649E-014
     18.7900   0.4558979E-014
     18.8000   0.4265530E-014
     18.8100   0.4839033E-014
     18.8200   0.5373689E-014
     18.8300   0.5540752E-014
     18.8400   0.5796713E-014
     18.8500   0.5799471E-014
     18.8600   0.5279677E-014
     18.8700   0.5059984E-014
     18.8800   0.5356074E-014
     18.8900   0.5527109E-014
     18.9000   0.5111939E-014
     18.9100   0.4340214E-014
     18.9200   0.3580630E-014
     18.9300   0.2807715E-014
     18.9400   0.2226581E-014
     18.9500   0.2340142E-014
     18.9600   0.3175921E-014
     18.9700   0.4291172E-014
     18.9800   0.4490571E-014
     18.9900   0.3494599E-014
     19.0000   0.2070738E-014
     19.0100   0.1033848E-014
     19.0200   0.6481431E-015
     19.0300   0.4442950E-015
     19.0400   0.2961444E-015
     19.0500   0.3609351E-015
     19.0600   0.5765476E-015
     19.0700   0.1133102E-014
     19.0800   0.1514664E-014
     19.0900   0.1835412E-014
     19.1000   0.2528683E-014
     19.1100   0.3206322E-014
     19.1200   0.3590464E-014
     19.1300   0.3215884E-014
     19.1400   0.2507858E-014
     19.1500   0.1888207E-014
     19.1600   0.1101175E-014
     19.1700   0.3974374E-015
     19.1800   0.1070685E-015
     19.1900   0.3885664E-016
     19.2000   0.1444304E-016
     19.2100   0.1092159E-016
     19.2200   0.1473958E-016
     19.2300   0.2207390E-015
     19.2400   0.9676370E-015
     19.2500   0.1907392E-014
     19.2600   0.1970815E-014
     19.2700   0.1275514E-014
     19.2800   0.6530180E-015
     19.2900   0.2511386E-015
     19.3000   0.1261952E-015
     19.3100   0.2856350E-015
     19.3200   0.5920928E-015
     19.3300   0.1012460E-014
     19.3400   0.1602314E-014
     19.3500   0.2147596E-014
     19.3600   0.2218287E-014
     19.3700   0.1989358E-014
     19.3800   0.1775729E-014
     19.3900   0.1405755E-014
     19.4000   0.7098705E-015
     19.4100   0.1938681E-015
     19.4200   0.1349333E-015
     19.4300   0.1841828E-015
     19.4400   0.2116063E-015
     19.4500   0.3054286E-015
     19.4600   0.4544594E-015
     19.4700   0.4912706E-015
     19.4800   0.3747313E-015
     19.4900   0.2323351E-015
     19.5000   0.1781179E-015
     19.5100   0.1488723E-015
     19.5200   0.8186909E-016
     19.5300   0.1176860E-015
     19.5400   0.1446843E-015
     19.5500   0.1758862E-015
     19.5600   0.2725840E-015
     19.5700   0.3307479E-015
     19.5800   0.1965954E-015
     19.5900   0.5882839E-016
     19.6000   0.1097627E-016
     19.6100   0.1149679E-016
     19.6200   0.4188802E-017
     19.6300   0.1129041E-015
     19.6400   0.3998024E-015
     19.6500   0.7249883E-015
     19.6600   0.8265335E-015
     19.6700   0.7295453E-015
     19.6800   0.8310196E-015
     19.6900   0.1179095E-014
     19.7000   0.1321725E-014
     19.7100   0.1186675E-014
     19.7200   0.1005361E-014
     19.7300   0.9286329E-015
     19.7400   0.7931297E-015
     19.7500   0.4788419E-015
     19.7600   0.2164684E-015
     19.7700   0.2645391E-015
     19.7800   0.5078936E-015
     19.7900   0.6632023E-015
     19.8000   0.6620785E-015
     19.8100   0.4424616E-015
     19.8200   0.3205292E-015
     19.8300   0.3957915E-015
     19.8400   0.2991124E-015
     19.8500   0.5703042E-016
     19.8600   0.6876237E-017
     19.8700   0.1252352E-015
     19.8800   0.2352289E-015
     19.8900   0.1546943E-015
     19.9000   0.3293715E-016
     19.9100   0.6850207E-017
     19.9200   0.1745390E-015
     19.9300   0.6365476E-015
     19.9400   0.9147877E-015
     19.9500   0.7428632E-015
     19.9600   0.4354518E-015
     19.9700   0.1324108E-015
     19.9800   0.2312323E-016
     19.9900   0.1981898E-016
     20.0000   0.0000000E+000


==> BEC-GP-OMP-FOR/output/realcir-th-dyna.txt <==
    0.020000      1.30800685
    0.040000      1.30796761
    0.060000      1.30775932
    0.080000      1.30738224
    0.100000      1.30683682
    0.120000      1.30612373
    0.140000      1.30524383
    0.160000      1.30419820
    0.180000      1.30298811
    0.200000      1.30161504
    0.220000      1.30008068
    0.240000      1.29838690
    0.260000      1.29653582
    0.280000      1.29452970
    0.300000      1.29237106
    0.320000      1.29006259
    0.340000      1.28760718
    0.360000      1.28500794
    0.380000      1.28226815
    0.400000      1.27939132
    0.420000      1.27638114
    0.440000      1.27324149
    0.460000      1.26997646
    0.480000      1.26659031
    0.500000      1.26308752
    0.520000      1.25947274
    0.540000      1.25575081
    0.560000      1.25192676
    0.580000      1.24800579
    0.600000      1.24399329
    0.620000      1.23989482
    0.640000      1.23571612
    0.660000      1.23146309
    0.680000      1.22714179
    0.700000      1.22275846
    0.720000      1.21831947
    0.740000      1.21383136
    0.760000      1.20930079
    0.780000      1.20473458
    0.800000      1.20013967
    0.820000      1.19552311
    0.840000      1.19089209
    0.860000      1.18625389
    0.880000      1.18161589
    0.900000      1.17698555
    0.920000      1.17237042
    0.940000      1.16777810
    0.960000      1.16321625
    0.980000      1.15869258
    1.000000      1.15421481
    1.020000      1.14979068
    1.040000      1.14542793
    1.060000      1.14113429
    1.080000      1.13691744
    1.100000      1.13278503
    1.120000      1.12874463
    1.140000      1.12480373
    1.160000      1.12096972
    1.180000      1.11724986
    1.200000      1.11365127
    1.220000      1.11018093
    1.240000      1.10684560
    1.260000      1.10365188
    1.280000      1.10060613
    1.300000      1.09771447
    1.320000      1.09498277
    1.340000      1.09241662
    1.360000      1.09002129
    1.380000      1.08780177
    1.400000      1.08576269
    1.420000      1.08390834
    1.440000      1.08224265
    1.460000      1.08076915
    1.480000      1.07949100
    1.500000      1.07841094
    1.520000      1.07753130
    1.540000      1.07685397
    1.560000      1.07638042
    1.580000      1.07611168
    1.600000      1.07604833
    1.620000      1.07619051
    1.640000      1.07653791
    1.660000      1.07708978
    1.680000      1.07784492
    1.700000      1.07880169
    1.720000      1.07995804
    1.740000      1.08131147
    1.760000      1.08285909
    1.780000      1.08459760
    1.800000      1.08652330
    1.820000      1.08863212
    1.840000      1.09091966
    1.860000      1.09338112
    1.880000      1.09601143
    1.900000      1.09880517
    1.920000      1.10175665
    1.940000      1.10485991
    1.960000      1.10810872
    1.980000      1.11149663
    2.000000      1.11501699
    2.020000      1.11866293
    2.040000      1.12242744
    2.060000      1.12630333
    2.080000      1.13028328
    2.100000      1.13435987
    2.120000      1.13852557
    2.140000      1.14277279
    2.160000      1.14709386
    2.180000      1.15148107
    2.200000      1.15592670
    2.220000      1.16042300
    2.240000      1.16496223
    2.260000      1.16953668
    2.280000      1.17413866
    2.300000      1.17876052
    2.320000      1.18339469
    2.340000      1.18803365
    2.360000      1.19266997
    2.380000      1.19729629
    2.400000      1.20190539
    2.420000      1.20649013
    2.440000      1.21104348
    2.460000      1.21555856
    2.480000      1.22002861
    2.500000      1.22444701
    2.520000      1.22880729
    2.540000      1.23310313
    2.560000      1.23732836
    2.580000      1.24147697
    2.600000      1.24554312
    2.620000      1.24952116
    2.640000      1.25340558
    2.660000      1.25719106
    2.680000      1.26087247
    2.700000      1.26444486
    2.720000      1.26790344
    2.740000      1.27124364
    2.760000      1.27446108
    2.780000      1.27755153
    2.800000      1.28051101
    2.820000      1.28333570
    2.840000      1.28602197
    2.860000      1.28856642
    2.880000      1.29096582
    2.900000      1.29321715
    2.920000      1.29531759
    2.940000      1.29726452
    2.960000      1.29905552
    2.980000      1.30068838
    3.000000      1.30216108
    3.020000      1.30347182
    3.040000      1.30461899
    3.060000      1.30560118
    3.080000      1.30641721
    3.100000      1.30706607
    3.120000      1.30754698
    3.140000      1.30785935
    3.160000      1.30800281
    3.180000      1.30797718
    3.200000      1.30778249
    3.220000      1.30741898
    3.240000      1.30688710
    3.260000      1.30618747
    3.280000      1.30532097
    3.300000      1.30428863
    3.320000      1.30309173
    3.340000      1.30173172
    3.360000      1.30021027
    3.380000      1.29852925
    3.400000      1.29669074
    3.420000      1.29469702
    3.440000      1.29255056
    3.460000      1.29025404
    3.480000      1.28781035
    3.500000      1.28522256
    3.520000      1.28249396
    3.540000      1.27962803
    3.560000      1.27662844
    3.580000      1.27349906
    3.600000      1.27024396
    3.620000      1.26686739
    3.640000      1.26337382
    3.660000      1.25976787
    3.680000      1.25605438
    3.700000      1.25223835
    3.720000      1.24832497
    3.740000      1.24431963
    3.760000      1.24022786
    3.780000      1.23605539
    3.800000      1.23180811
    3.820000      1.22749207
    3.840000      1.22311349
    3.860000      1.21867873
    3.880000      1.21419431
    3.900000      1.20966689
    3.920000      1.20510328
    3.940000      1.20051040
    3.960000      1.19589531
    3.980000      1.19126517
    4.000000      1.18662727
    4.020000      1.18198896
    4.040000      1.17735771
    4.060000      1.17274106
    4.080000      1.16814660
    4.100000      1.16358200
    4.120000      1.15905496
    4.140000      1.15457319
    4.160000      1.15014444
    4.180000      1.14577645
    4.200000      1.14147695
    4.220000      1.13725363
    4.240000      1.13311413
    4.260000      1.12906604
    4.280000      1.12511684
    4.300000      1.12127394
    4.320000      1.11754462
    4.340000      1.11393600
    4.360000      1.11045507
    4.380000      1.10710862
    4.400000      1.10390325
    4.420000      1.10084536
    4.440000      1.09794107
    4.460000      1.09519627
    4.480000      1.09261658
    4.500000      1.09020731
    4.520000      1.08797345
    4.540000      1.08591968
    4.560000      1.08405030
    4.580000      1.08236928
    4.600000      1.08088019
    4.620000      1.07958620
    4.640000      1.07849010
    4.660000      1.07759424
    4.680000      1.07690057
    4.700000      1.07641056
    4.720000      1.07612531
    4.740000      1.07604541
    4.760000      1.07617105
    4.780000      1.07650195
    4.800000      1.07703739
    4.820000      1.07777622
    4.840000      1.07871683
    4.860000      1.07985720
    4.880000      1.08119487
    4.900000      1.08272697
    4.920000      1.08445025
    4.940000      1.08636102
    4.960000      1.08845527
    4.980000      1.09072859
    5.000000      1.09317625
    5.020000      1.09579316
    5.040000      1.09857396
    5.060000      1.10151297
    5.080000      1.10460424
    5.100000      1.10784157
    5.120000      1.11121854
    5.140000      1.11472850
    5.160000      1.11836461
    5.180000      1.12211984
    5.200000      1.12598705
    5.220000      1.12995891
    5.240000      1.13402801
    5.260000      1.13818684
    5.280000      1.14242779
    5.300000      1.14674321
    5.320000      1.15112540
    5.340000      1.15556663
    5.360000      1.16005916
    5.380000      1.16459524
    5.400000      1.16916716
    5.420000      1.17376722
    5.440000      1.17838779
    5.460000      1.18302126
    5.480000      1.18766013
    5.500000      1.19229695
    5.520000      1.19692437
    5.540000      1.20153514
    5.560000      1.20612212
    5.580000      1.21067827
    5.600000      1.21519671
    5.620000      1.21967065
    5.640000      1.22409347
    5.660000      1.22845868
    5.680000      1.23275995
    5.700000      1.23699111
    5.720000      1.24114612
    5.740000      1.24521914
    5.760000      1.24920450
    5.780000      1.25309667
    5.800000      1.25689032
    5.820000      1.26058031
    5.840000      1.26416166
    5.860000      1.26762960
    5.880000      1.27097951
    5.900000      1.27420699
    5.920000      1.27730784
    5.940000      1.28027802
    5.960000      1.28311370
    5.980000      1.28581126
    6.000000      1.28836726
    6.020000      1.29077846
    6.040000      1.29304183
    6.060000      1.29515452
    6.080000      1.29711391
    6.100000      1.29891756
    6.120000      1.30056324
    6.140000      1.30204891
    6.160000      1.30337276
    6.180000      1.30453316
    6.200000      1.30552869
    6.220000      1.30635813
    6.240000      1.30702049
    6.260000      1.30751495
    6.280000      1.30784091
    6.300000      1.30799799
    6.320000      1.30798597
    6.340000      1.30780489
    6.360000      1.30745497
    6.380000      1.30693661
    6.400000      1.30625047
    6.420000      1.30539736
    6.440000      1.30437833
    6.460000      1.30319463
    6.480000      1.30184769
    6.500000      1.30033917
    6.520000      1.29867092
    6.540000      1.29684501
    6.560000      1.29486369
    6.580000      1.29272943
    6.600000      1.29044489
    6.620000      1.28801293
    6.640000      1.28543662
    6.660000      1.28271923
    6.680000      1.27986421
    6.700000      1.27687524
    6.720000      1.27375615
    6.740000      1.27051101
    6.760000      1.26714406
    6.780000      1.26365973
    6.800000      1.26006264
    6.820000      1.25635761
    6.840000      1.25254964
    6.860000      1.24864390
    6.880000      1.24464574
    6.900000      1.24056071
    6.920000      1.23639451
    6.940000      1.23215301
    6.960000      1.22784226
    6.980000      1.22346846
    7.000000      1.21903796
    7.020000      1.21455727
    7.040000      1.21003305
    7.060000      1.20547207
    7.080000      1.20088126
    7.100000      1.19626767
    7.120000      1.19163845
    7.140000      1.18700086
    7.160000      1.18236228
    7.180000      1.17773016
    7.200000      1.17311202
    7.220000      1.16851546
    7.240000      1.16394814
    7.260000      1.15941776
    7.280000      1.15493203
    7.300000      1.15049869
    7.320000      1.14612549
    7.340000      1.14182016
    7.360000      1.13759039
    7.380000      1.13344383
    7.400000      1.12938807
    7.420000      1.12543061
    7.440000      1.12157885
    7.460000      1.11784009
    7.480000      1.11422146
    7.500000      1.11072997
    7.520000      1.10737242
    7.540000      1.10415544
    7.560000      1.10108541
    7.580000      1.09816851
    7.600000      1.09541064
    7.620000      1.09281744
    7.640000      1.09039424
    7.660000      1.08814606
    7.680000      1.08607761
    7.700000      1.08419322
    7.720000      1.08249688
    7.740000      1.08099220
    7.760000      1.07968239
    7.780000      1.07857025
    7.800000      1.07765818
    7.820000      1.07694815
    7.840000      1.07644170
    7.860000      1.07613992
    7.880000      1.07604347
    7.900000      1.07615255
    7.920000      1.07646694
    7.940000      1.07698595
    7.960000      1.07770845
    7.980000      1.07863288
    8.000000      1.07975725
    8.020000      1.08107913


==> BEC-GP-OMP-FOR/output/realcir-th-out.txt <==
 Number of Threads =          16
 Real time propagation circularly-symmetric trap,   OPTION =   2
 
  Number of Atoms N =      400, Unit of length AHO =  0.00000100 m
  Scattering length a =    118.25*a0
  Nonlinearity G_3D =      31.4541743
  Nonlinearity G_CIR =     12.5484000
  Axial trap parameter =   1.000
 
 # Space Stp: NX =     2000
  Space Step: DX =     0.010000
 # Time Stp : NSTP =   1000000, NPAS =       100, NRUN =     40000
   Time Step:   DT =   0.000100
 
 * Change for dynamics: GPAR =       0.500 *
 
                   -----------------------------------------------------
                    Norm      Chem        Ener/N      <r>      |Psi(0)|^2
                   -----------------------------------------------------
Initial :          1.0000      1.0667      1.0000     1.0000     0.3183
After NSTP iter.:  1.0000      2.2870      1.7079     1.3080     0.1533
After NPAS iter.:  1.0000      2.2869      1.7079     1.3080     0.1533
After NRUN iter.:  1.0000      1.8815      1.4305     1.0811     0.2311
                   -----------------------------------------------------
 
 Clock Time:     42 seconds
   CPU Time:    687 seconds


==> BEC-GP-OMP-FOR/output/realsph-th-den.txt <==
      0.0000   0.3028191E-001
      0.0100   0.3028191E-001
      0.0200   0.3028055E-001
      0.0300   0.3027829E-001
      0.0400   0.3027512E-001
      0.0500   0.3027104E-001
      0.0600   0.3026605E-001
      0.0700   0.3026016E-001
      0.0800   0.3025336E-001
      0.0900   0.3024566E-001
      0.1000   0.3023705E-001
      0.1100   0.3022753E-001
      0.1200   0.3021710E-001
      0.1300   0.3020577E-001
      0.1400   0.3019352E-001
      0.1500   0.3018037E-001
      0.1600   0.3016631E-001
      0.1700   0.3015134E-001
      0.1800   0.3013546E-001
      0.1900   0.3011867E-001
      0.2000   0.3010096E-001
      0.2100   0.3008235E-001
      0.2200   0.3006282E-001
      0.2300   0.3004239E-001
      0.2400   0.3002103E-001
      0.2500   0.2999877E-001
      0.2600   0.2997559E-001
      0.2700   0.2995149E-001
      0.2800   0.2992648E-001
      0.2900   0.2990055E-001
      0.3000   0.2987371E-001
      0.3100   0.2984594E-001
      0.3200   0.2981726E-001
      0.3300   0.2978766E-001
      0.3400   0.2975713E-001
      0.3500   0.2972569E-001
      0.3600   0.2969332E-001
      0.3700   0.2966003E-001
      0.3800   0.2962581E-001
      0.3900   0.2959067E-001
      0.4000   0.2955460E-001
      0.4100   0.2951760E-001
      0.4200   0.2947968E-001
      0.4300   0.2944082E-001
      0.4400   0.2940104E-001
      0.4500   0.2936032E-001
      0.4600   0.2931866E-001
      0.4700   0.2927608E-001
      0.4800   0.2923255E-001
      0.4900   0.2918809E-001
      0.5000   0.2914269E-001
      0.5100   0.2909635E-001
      0.5200   0.2904907E-001
      0.5300   0.2900085E-001
      0.5400   0.2895168E-001
      0.5500   0.2890156E-001
      0.5600   0.2885050E-001
      0.5700   0.2879849E-001
      0.5800   0.2874553E-001
      0.5900   0.2869162E-001
      0.6000   0.2863676E-001
      0.6100   0.2858094E-001
      0.6200   0.2852416E-001
      0.6300   0.2846643E-001
      0.6400   0.2840773E-001
      0.6500   0.2834808E-001
      0.6600   0.2828746E-001
      0.6700   0.2822588E-001
      0.6800   0.2816333E-001
      0.6900   0.2809981E-001
      0.7000   0.2803532E-001
      0.7100   0.2796986E-001
      0.7200   0.2790343E-001
      0.7300   0.2783602E-001
      0.7400   0.2776763E-001
      0.7500   0.2769827E-001
      0.7600   0.2762792E-001
      0.7700   0.2755660E-001
      0.7800   0.2748428E-001
      0.7900   0.2741098E-001
      0.8000   0.2733670E-001
      0.8100   0.2726142E-001
      0.8200   0.2718515E-001
      0.8300   0.2710789E-001
      0.8400   0.2702963E-001
      0.8500   0.2695038E-001
      0.8600   0.2687012E-001
      0.8700   0.2678887E-001
      0.8800   0.2670661E-001
      0.8900   0.2662334E-001
      0.9000   0.2653907E-001
      0.9100   0.2645380E-001
      0.9200   0.2636751E-001
      0.9300   0.2628021E-001
      0.9400   0.2619190E-001
      0.9500   0.2610257E-001
      0.9600   0.2601222E-001
      0.9700   0.2592086E-001
      0.9800   0.2582848E-001
      0.9900   0.2573508E-001
      1.0000   0.2564065E-001
      1.0100   0.2554520E-001
      1.0200   0.2544873E-001
      1.0300   0.2535123E-001
      1.0400   0.2525270E-001
      1.0500   0.2515314E-001
      1.0600   0.2505255E-001
      1.0700   0.2495093E-001
      1.0800   0.2484828E-001
      1.0900   0.2474460E-001
      1.1000   0.2463988E-001
      1.1100   0.2453413E-001
      1.1200   0.2442734E-001
      1.1300   0.2431952E-001
      1.1400   0.2421067E-001
      1.1500   0.2410078E-001
      1.1600   0.2398985E-001
      1.1700   0.2387789E-001
      1.1800   0.2376489E-001
      1.1900   0.2365086E-001
      1.2000   0.2353580E-001
      1.2100   0.2341970E-001
      1.2200   0.2330257E-001
      1.2300   0.2318440E-001
      1.2400   0.2306521E-001
      1.2500   0.2294499E-001
      1.2600   0.2282374E-001
      1.2700   0.2270147E-001
      1.2800   0.2257818E-001
      1.2900   0.2245386E-001
      1.3000   0.2232852E-001
      1.3100   0.2220217E-001
      1.3200   0.2207481E-001
      1.3300   0.2194644E-001
      1.3400   0.2181706E-001
      1.3500   0.2168668E-001
      1.3600   0.2155531E-001
      1.3700   0.2142294E-001
      1.3800   0.2128958E-001
      1.3900   0.2115524E-001
      1.4000   0.2101992E-001
      1.4100   0.2088363E-001
      1.4200   0.2074637E-001
      1.4300   0.2060816E-001
      1.4400   0.2046899E-001
      1.4500   0.2032887E-001
      1.4600   0.2018782E-001
      1.4700   0.2004583E-001
      1.4800   0.1990293E-001
      1.4900   0.1975911E-001
      1.5000   0.1961439E-001
      1.5100   0.1946878E-001
      1.5200   0.1932228E-001
      1.5300   0.1917491E-001
      1.5400   0.1902667E-001
      1.5500   0.1887759E-001
      1.5600   0.1872766E-001
      1.5700   0.1857691E-001
      1.5800   0.1842535E-001
      1.5900   0.1827299E-001
      1.6000   0.1811984E-001
      1.6100   0.1796592E-001
      1.6200   0.1781124E-001
      1.6300   0.1765583E-001
      1.6400   0.1749969E-001
      1.6500   0.1734284E-001
      1.6600   0.1718530E-001
      1.6700   0.1702709E-001
      1.6800   0.1686823E-001
      1.6900   0.1670873E-001
      1.7000   0.1654862E-001
      1.7100   0.1638791E-001
      1.7200   0.1622663E-001
      1.7300   0.1606479E-001
      1.7400   0.1590243E-001
      1.7500   0.1573955E-001
      1.7600   0.1557619E-001
      1.7700   0.1541237E-001
      1.7800   0.1524812E-001
      1.7900   0.1508345E-001
      1.8000   0.1491839E-001
      1.8100   0.1475298E-001
      1.8200   0.1458723E-001
      1.8300   0.1442117E-001
      1.8400   0.1425484E-001
      1.8500   0.1408825E-001
      1.8600   0.1392145E-001
      1.8700   0.1375445E-001
      1.8800   0.1358729E-001
      1.8900   0.1342000E-001
      1.9000   0.1325261E-001
      1.9100   0.1308515E-001
      1.9200   0.1291766E-001
      1.9300   0.1275015E-001
      1.9400   0.1258268E-001
      1.9500   0.1241527E-001
      1.9600   0.1224796E-001
      1.9700   0.1208077E-001
      1.9800   0.1191375E-001
      1.9900   0.1174693E-001
      2.0000   0.1158035E-001
      2.0100   0.1141403E-001
      2.0200   0.1124802E-001
      2.0300   0.1108235E-001
      2.0400   0.1091705E-001
      2.0500   0.1075217E-001
      2.0600   0.1058775E-001
      2.0700   0.1042380E-001
      2.0800   0.1026039E-001
      2.0900   0.1009753E-001
      2.1000   0.9935272E-002
      2.1100   0.9773647E-002
      2.1200   0.9612694E-002
      2.1300   0.9452449E-002
      2.1400   0.9292949E-002
      2.1500   0.9134230E-002
      2.1600   0.8976330E-002
      2.1700   0.8819283E-002
      2.1800   0.8663126E-002
      2.1900   0.8507895E-002
      2.2000   0.8353625E-002
      2.2100   0.8200351E-002
      2.2200   0.8048108E-002
      2.2300   0.7896930E-002
      2.2400   0.7746850E-002
      2.2500   0.7597902E-002
      2.2600   0.7450119E-002
      2.2700   0.7303533E-002
      2.2800   0.7158175E-002
      2.2900   0.7014076E-002
      2.3000   0.6871266E-002
      2.3100   0.6729776E-002
      2.3200   0.6589634E-002
      2.3300   0.6450867E-002
      2.3400   0.6313503E-002
      2.3500   0.6177569E-002
      2.3600   0.6043090E-002
      2.3700   0.5910091E-002
      2.3800   0.5778594E-002
      2.3900   0.5648625E-002
      2.4000   0.5520203E-002
      2.4100   0.5393350E-002
      2.4200   0.5268086E-002
      2.4300   0.5144430E-002
      2.4400   0.5022399E-002
      2.4500   0.4902011E-002
      2.4600   0.4783280E-002
      2.4700   0.4666221E-002
      2.4800   0.4550849E-002
      2.4900   0.4437174E-002
      2.5000   0.4325210E-002
      2.5100   0.4214965E-002
      2.5200   0.4106448E-002
      2.5300   0.3999668E-002
      2.5400   0.3894631E-002
      2.5500   0.3791344E-002
      2.5600   0.3689809E-002
      2.5700   0.3590031E-002
      2.5800   0.3492013E-002
      2.5900   0.3395754E-002
      2.6000   0.3301256E-002
      2.6100   0.3208516E-002
      2.6200   0.3117534E-002
      2.6300   0.3028305E-002
      2.6400   0.2940826E-002
      2.6500   0.2855091E-002
      2.6600   0.2771094E-002
      2.6700   0.2688827E-002
      2.6800   0.2608284E-002
      2.6900   0.2529453E-002
      2.7000   0.2452325E-002
      2.7100   0.2376890E-002
      2.7200   0.2303134E-002
      2.7300   0.2231046E-002
      2.7400   0.2160612E-002
      2.7500   0.2091818E-002
      2.7600   0.2024647E-002
      2.7700   0.1959085E-002
      2.7800   0.1895116E-002
      2.7900   0.1832720E-002
      2.8000   0.1771882E-002
      2.8100   0.1712582E-002
      2.8200   0.1654801E-002
      2.8300   0.1598519E-002
      2.8400   0.1543718E-002
      2.8500   0.1490375E-002
      2.8600   0.1438470E-002
      2.8700   0.1387981E-002
      2.8800   0.1338886E-002
      2.8900   0.1291165E-002
      2.9000   0.1244792E-002
      2.9100   0.1199747E-002
      2.9200   0.1156006E-002
      2.9300   0.1113545E-002
      2.9400   0.1072341E-002
      2.9500   0.1032371E-002
      2.9600   0.9936110E-003
      2.9700   0.9560363E-003
      2.9800   0.9196236E-003
      2.9900   0.8843486E-003
      3.0000   0.8501874E-003
      3.0100   0.8171159E-003
      3.0200   0.7851101E-003
      3.0300   0.7541461E-003
      3.0400   0.7241999E-003
      3.0500   0.6952478E-003
      3.0600   0.6672660E-003
      3.0700   0.6402311E-003
      3.0800   0.6141196E-003
      3.0900   0.5889084E-003
      3.1000   0.5645744E-003
      3.1100   0.5410949E-003
      3.1200   0.5184473E-003
      3.1300   0.4966094E-003
      3.1400   0.4755589E-003
      3.1500   0.4552742E-003
      3.1600   0.4357338E-003
      3.1700   0.4169164E-003
      3.1800   0.3988013E-003
      3.1900   0.3813677E-003
      3.2000   0.3645955E-003
      3.2100   0.3484648E-003
      3.2200   0.3329560E-003
      3.2300   0.3180499E-003
      3.2400   0.3037276E-003
      3.2500   0.2899707E-003
      3.2600   0.2767610E-003
      3.2700   0.2640807E-003
      3.2800   0.2519126E-003
      3.2900   0.2402395E-003
      3.3000   0.2290449E-003
      3.3100   0.2183125E-003
      3.3200   0.2080265E-003
      3.3300   0.1981712E-003
      3.3400   0.1887317E-003
      3.3500   0.1796932E-003
      3.3600   0.1710413E-003
      3.3700   0.1627620E-003
      3.3800   0.1548418E-003
      3.3900   0.1472673E-003
      3.4000   0.1400257E-003
      3.4100   0.1331044E-003
      3.4200   0.1264914E-003
      3.4300   0.1201747E-003
      3.4400   0.1141430E-003
      3.4500   0.1083851E-003
      3.4600   0.1028902E-003
      3.4700   0.9764795E-004
      3.4800   0.9264813E-004
      3.4900   0.8788100E-004
      3.5000   0.8333706E-004
      3.5100   0.7900716E-004
      3.5200   0.7488244E-004
      3.5300   0.7095433E-004
      3.5400   0.6721456E-004
      3.5500   0.6365514E-004
      3.5600   0.6026838E-004
      3.5700   0.5704683E-004
      3.5800   0.5398333E-004
      3.5900   0.5107097E-004
      3.6000   0.4830310E-004
      3.6100   0.4567331E-004
      3.6200   0.4317543E-004
      3.6300   0.4080354E-004
      3.6400   0.3855191E-004
      3.6500   0.3641508E-004
      3.6600   0.3438776E-004
      3.6700   0.3246488E-004
      3.6800   0.3064160E-004
      3.6900   0.2891324E-004
      3.7000   0.2727532E-004
      3.7100   0.2572355E-004
      3.7200   0.2425381E-004
      3.7300   0.2286217E-004
      3.7400   0.2154483E-004
      3.7500   0.2029819E-004
      3.7600   0.1911877E-004
      3.7700   0.1800327E-004
      3.7800   0.1694851E-004
      3.7900   0.1595147E-004
      3.8000   0.1500925E-004
      3.8100   0.1411907E-004
      3.8200   0.1327831E-004
      3.8300   0.1248443E-004
      3.8400   0.1173502E-004
      3.8500   0.1102780E-004
      3.8600   0.1036057E-004
      3.8700   0.9731232E-005
      3.8800   0.9137808E-005
      3.8900   0.8578398E-005
      3.9000   0.8051196E-005
      3.9100   0.7554483E-005
      3.9200   0.7086623E-005
      3.9300   0.6646059E-005
      3.9400   0.6231312E-005
      3.9500   0.5840973E-005
      3.9600   0.5473707E-005
      3.9700   0.5128242E-005
      3.9800   0.4803373E-005
      3.9900   0.4497952E-005
      4.0000   0.4210893E-005
      4.0100   0.3941164E-005
      4.0200   0.3687788E-005
      4.0300   0.3449836E-005
      4.0400   0.3226429E-005
      4.0500   0.3016734E-005
      4.0600   0.2819962E-005
      4.0700   0.2635365E-005
      4.0800   0.2462237E-005
      4.0900   0.2299908E-005
      4.1000   0.2147744E-005
      4.1100   0.2005147E-005
      4.1200   0.1871550E-005
      4.1300   0.1746420E-005
      4.1400   0.1629249E-005
      4.1500   0.1519562E-005
      4.1600   0.1416906E-005
      4.1700   0.1320857E-005
      4.1800   0.1231012E-005
      4.1900   0.1146994E-005
      4.2000   0.1068444E-005
      4.2100   0.9950267E-006
      4.2200   0.9264242E-006
      4.2300   0.8623375E-006
      4.2400   0.8024852E-006
      4.2500   0.7466019E-006
      4.2600   0.6944381E-006
      4.2700   0.6457589E-006
      4.2800   0.6003434E-006
      4.2900   0.5579839E-006
      4.3000   0.5184849E-006
      4.3100   0.4816628E-006
      4.3200   0.4473453E-006
      4.3300   0.4153701E-006
      4.3400   0.3855852E-006
      4.3500   0.3578477E-006
      4.3600   0.3320236E-006
      4.3700   0.3079871E-006
      4.3800   0.2856203E-006
      4.3900   0.2648125E-006
      4.4000   0.2454601E-006
      4.4100   0.2274659E-006
      4.4200   0.2107389E-006
      4.4300   0.1951939E-006
      4.4400   0.1807511E-006
      4.4500   0.1673359E-006
      4.4600   0.1548782E-006
      4.4700   0.1433127E-006
      4.4800   0.1325783E-006
      4.4900   0.1226178E-006
      4.5000   0.1133779E-006
      4.5100   0.1048085E-006
      4.5200   0.9686301E-007
      4.5300   0.8949796E-007
      4.5400   0.8267267E-007
      4.5500   0.7634920E-007
      4.5600   0.7049215E-007
      4.5700   0.6506850E-007
      4.5800   0.6004748E-007
      4.5900   0.5540036E-007
      4.6000   0.5110042E-007
      4.6100   0.4712272E-007
      4.6200   0.4344406E-007
      4.6300   0.4004281E-007
      4.6400   0.3689887E-007
      4.6500   0.3399350E-007
      4.6600   0.3130929E-007
      4.6700   0.2883002E-007
      4.6800   0.2654064E-007
      4.6900   0.2442713E-007
      4.7000   0.2247648E-007
      4.7100   0.2067659E-007
      4.7200   0.1901624E-007
      4.7300   0.1748500E-007
      4.7400   0.1607317E-007
      4.7500   0.1477178E-007
      4.7600   0.1357249E-007
      4.7700   0.1246757E-007
      4.7800   0.1144985E-007
      4.7900   0.1051268E-007
      4.8000   0.9649912E-008
      4.8100   0.8855828E-008
      4.8200   0.8125148E-008
      4.8300   0.7452977E-008
      4.8400   0.6834785E-008
      4.8500   0.6266380E-008
      4.8600   0.5743881E-008
      4.8700   0.5263703E-008
      4.8800   0.4822525E-008
      4.8900   0.4417283E-008
      4.9000   0.4045140E-008
      4.9100   0.3703479E-008
      4.9200   0.3389881E-008
      4.9300   0.3102111E-008
      4.9400   0.2838108E-008
      4.9500   0.2595968E-008
      4.9600   0.2373935E-008
      4.9700   0.2170391E-008
      4.9800   0.1983840E-008
      4.9900   0.1812907E-008
      5.0000   0.1656322E-008
      5.0100   0.1512915E-008
      5.0200   0.1381610E-008
      5.0300   0.1261414E-008
      5.0400   0.1151414E-008
      5.0500   0.1050769E-008
      5.0600   0.9587069E-009
      5.0700   0.8745149E-009
      5.0800   0.7975390E-009
      5.0900   0.7271774E-009
      5.1000   0.6628772E-009
      5.1100   0.6041301E-009
      5.1200   0.5504692E-009
      5.1300   0.5014658E-009
      5.1400   0.4567262E-009
      5.1500   0.4158888E-009
      5.1600   0.3786221E-009
      5.1700   0.3446217E-009
      5.1800   0.3136086E-009
      5.1900   0.2853268E-009
      5.2000   0.2595416E-009
      5.2100   0.2360381E-009
      5.2200   0.2146192E-009
      5.2300   0.1951044E-009
      5.2400   0.1773284E-009
      5.2500   0.1611400E-009
      5.2600   0.1464007E-009
      5.2700   0.1329836E-009
      5.2800   0.1207728E-009
      5.2900   0.1096624E-009
      5.3000   0.9955531E-010
      5.3100   0.9036294E-010
      5.3200   0.8200429E-010
      5.3300   0.7440535E-010
      5.3400   0.6749851E-010
      5.3500   0.6122206E-010
      5.3600   0.5551962E-010
      5.3700   0.5033977E-010
      5.3800   0.4563557E-010
      5.3900   0.4136418E-010
      5.4000   0.3748657E-010
      5.4100   0.3396711E-010
      5.4200   0.3077334E-010
      5.4300   0.2787568E-010
      5.4400   0.2524717E-010
      5.4500   0.2286325E-010
      5.4600   0.2070155E-010
      5.4700   0.1874173E-010
      5.4800   0.1696523E-010
      5.4900   0.1535520E-010
      5.5000   0.1389628E-010
      5.5100   0.1257451E-010
      5.5200   0.1137720E-010
      5.5300   0.1029280E-010
      5.5400   0.9310814E-011
      5.5500   0.8421715E-011
      5.5600   0.7616834E-011
      5.5700   0.6888300E-011
      5.5800   0.6228964E-011
      5.5900   0.5632337E-011
      5.6000   0.5092524E-011
      5.6100   0.4604180E-011
      5.6200   0.4162452E-011
      5.6300   0.3762937E-011
      5.6400   0.3401642E-011
      5.6500   0.3074946E-011
      5.6600   0.2779566E-011
      5.6700   0.2512527E-011
      5.6800   0.2271131E-011
      5.6900   0.2052935E-011
      5.7000   0.1855724E-011
      5.7100   0.1677494E-011
      5.7200   0.1516428E-011
      5.7300   0.1370881E-011
      5.7400   0.1239366E-011
      5.7500   0.1120535E-011
      5.7600   0.1013168E-011
      5.7700   0.9161634E-012
      5.7800   0.8285220E-012
      5.7900   0.7493413E-012
      5.8000   0.6778051E-012
      5.8100   0.6131751E-012
      5.8200   0.5547838E-012
      5.8300   0.5020280E-012
      5.8400   0.4543623E-012
      5.8500   0.4112938E-012
      5.8600   0.3723773E-012
      5.8700   0.3372103E-012
      5.8800   0.3054295E-012
      5.8900   0.2767064E-012
      5.9000   0.2507445E-012
      5.9100   0.2272759E-012
      5.9200   0.2060589E-012
      5.9300   0.1868749E-012
      5.9400   0.1695269E-012
      5.9500   0.1538368E-012
      5.9600   0.1396439E-012
      5.9700   0.1268031E-012
      5.9800   0.1151835E-012
      5.9900   0.1046668E-012
      6.0000   0.9514646E-013
      6.0100   0.8652606E-013
      6.0200   0.7871874E-013
      6.0300   0.7164604E-013
      6.0400   0.6523718E-013
      6.0500   0.5942823E-013
      6.0600   0.5416155E-013
      6.0700   0.4938507E-013
      6.0800   0.4505179E-013
      6.0900   0.4111932E-013
      6.1000   0.3754936E-013
      6.1100   0.3430734E-013
      6.1200   0.3136205E-013
      6.1300   0.2868532E-013
      6.1400   0.2625171E-013
      6.1500   0.2403822E-013
      6.1600   0.2202410E-013
      6.1700   0.2019061E-013
      6.1800   0.1852080E-013
      6.1900   0.1699936E-013
      6.2000   0.1561245E-013
      6.2100   0.1434758E-013
      6.2200   0.1319343E-013
      6.2300   0.1213978E-013
      6.2400   0.1117738E-013
      6.2500   0.1029787E-013
      6.2600   0.9493667E-014
      6.2700   0.8757931E-014
      6.2800   0.8084454E-014
      6.2900   0.7467619E-014
      6.3000   0.6902335E-014
      6.3100   0.6383992E-014
      6.3200   0.5908409E-014
      6.3300   0.5471799E-014
      6.3400   0.5070722E-014
      6.3500   0.4702061E-014
      6.3600   0.4362986E-014
      6.3700   0.4050926E-014
      6.3800   0.3763549E-014
      6.3900   0.3498734E-014
      6.4000   0.3254552E-014
      6.4100   0.3029252E-014
      6.4200   0.2821239E-014
      6.4300   0.2629061E-014
      6.4400   0.2451399E-014
      6.4500   0.2287048E-014
      6.4600   0.2134912E-014
      6.4700   0.1993991E-014
      6.4800   0.1863374E-014
      6.4900   0.1742229E-014
      6.5000   0.1629796E-014
      6.5100   0.1525381E-014
      6.5200   0.1428351E-014
      6.5300   0.1338126E-014
      6.5400   0.1254175E-014
      6.5500   0.1176014E-014
      6.5600   0.1103199E-014
      6.5700   0.1035321E-014
      6.5800   0.9720083E-015
      6.5900   0.9129184E-015
      6.6000   0.8577374E-015
      6.6100   0.8061771E-015
      6.6200   0.7579724E-015
      6.6300   0.7128798E-015
      6.6400   0.6706757E-015
      6.6500   0.6311540E-015
      6.6600   0.5941248E-015
      6.6700   0.5594135E-015
      6.6800   0.5268589E-015
      6.6900   0.4963124E-015
      6.7000   0.4676369E-015
      6.7100   0.4407057E-015
      6.7200   0.4154016E-015
      6.7300   0.3916165E-015
      6.7400   0.3692501E-015
      6.7500   0.3482096E-015
      6.7600   0.3284092E-015
      6.7700   0.3097692E-015
      6.7800   0.2922157E-015
      6.7900   0.2756799E-015
      6.8000   0.2600983E-015
      6.8100   0.2454114E-015
      6.8200   0.2315643E-015
      6.8300   0.2185056E-015
      6.8400   0.2061875E-015
      6.8500   0.1945654E-015
      6.8600   0.1835978E-015
      6.8700   0.1732459E-015
      6.8800   0.1634735E-015
      6.8900   0.1542467E-015
      6.9000   0.1455339E-015
      6.9100   0.1373054E-015
      6.9200   0.1295334E-015
      6.9300   0.1221920E-015
      6.9400   0.1152568E-015
      6.9500   0.1087048E-015
      6.9600   0.1025148E-015
      6.9700   0.9666633E-016
      6.9800   0.9114056E-016
      6.9900   0.8591962E-016
      7.0000   0.8098675E-016
      7.0100   0.7632612E-016
      7.0200   0.7192286E-016
      7.0300   0.6776292E-016
      7.0400   0.6383311E-016
      7.0500   0.6012092E-016
      7.0600   0.5661457E-016
      7.0700   0.5330294E-016
      7.0800   0.5017553E-016
      7.0900   0.4722241E-016
      7.1000   0.4443424E-016
      7.1100   0.4180209E-016
      7.1200   0.3931758E-016
      7.1300   0.3697282E-016
      7.1400   0.3476022E-016
      7.1500   0.3267270E-016
      7.1600   0.3070352E-016
      7.1700   0.2884632E-016
      7.1800   0.2709503E-016
      7.1900   0.2544396E-016
      7.2000   0.2388766E-016
      7.2100   0.2242099E-016
      7.2200   0.2103909E-016
      7.2300   0.1973735E-016
      7.2400   0.1851137E-016
      7.2500   0.1735703E-016
      7.2600   0.1627039E-016
      7.2700   0.1524772E-016
      7.2800   0.1428548E-016
      7.2900   0.1338034E-016
      7.3000   0.1252912E-016
      7.3100   0.1172882E-016
      7.3200   0.1097658E-016
      7.3300   0.1026971E-016
      7.3400   0.9605650E-017
      7.3500   0.8981972E-017
      7.3600   0.8396384E-017
      7.3700   0.7846721E-017
      7.3800   0.7330911E-017
      7.3900   0.6847012E-017
      7.4000   0.6393191E-017
      7.4100   0.5967678E-017
      7.4200   0.5568846E-017
      7.4300   0.5195124E-017
      7.4400   0.4845044E-017
      7.4500   0.4517186E-017
      7.4600   0.4210259E-017
      7.4700   0.3922997E-017
      7.4800   0.3654227E-017
      7.4900   0.3402840E-017
      7.5000   0.3167779E-017
      7.5100   0.2948060E-017
      7.5200   0.2742731E-017
      7.5300   0.2550925E-017
      7.5400   0.2371791E-017
      7.5500   0.2204566E-017
      7.5600   0.2048488E-017
      7.5700   0.1902872E-017
      7.5800   0.1767059E-017
      7.5900   0.1640426E-017
      7.6000   0.1522397E-017
      7.6100   0.1412414E-017
      7.6200   0.1309968E-017
      7.6300   0.1214573E-017
      7.6400   0.1125770E-017
      7.6500   0.1043133E-017
      7.6600   0.9662555E-018
      7.6700   0.8947608E-018
      7.6800   0.8283016E-018
      7.6900   0.7665315E-018
      7.7000   0.7091460E-018
      7.7100   0.6558481E-018
      7.7200   0.6063645E-018
      7.7300   0.5604372E-018
      7.7400   0.5178252E-018
      7.7500   0.4783005E-018
      7.7600   0.4416536E-018
      7.7700   0.4076852E-018
      7.7800   0.3762098E-018
      7.7900   0.3470554E-018
      7.8000   0.3200586E-018
      7.8100   0.2950686E-018
      7.8200   0.2719423E-018
      7.8300   0.2505516E-018
      7.8400   0.2307705E-018
      7.8500   0.2124829E-018
      7.8600   0.1955821E-018
      7.8700   0.1799688E-018
      7.8800   0.1655507E-018
      7.8900   0.1522393E-018
      7.9000   0.1399530E-018
      7.9100   0.1286191E-018
      7.9200   0.1181657E-018
      7.9300   0.1085286E-018
      7.9400   0.9964489E-019
      7.9500   0.9145981E-019
      7.9600   0.8392113E-019
      7.9700   0.7697891E-019
      7.9800   0.7059059E-019
      7.9900   0.6471103E-019
      8.0000   0.5930263E-019
      8.0100   0.5432955E-019
      8.0200   0.4975864E-019
      8.0300   0.4555710E-019
      8.0400   0.4169788E-019
      8.0500   0.3815440E-019
      8.0600   0.3490071E-019
      8.0700   0.3191515E-019
      8.0800   0.2917551E-019
      8.0900   0.2666289E-019
      8.1000   0.2435884E-019
      8.1100   0.2224763E-019
      8.1200   0.2031315E-019
      8.1300   0.1854115E-019
      8.1400   0.1691870E-019
      8.1500   0.1543307E-019
      8.1600   0.1407383E-019
      8.1700   0.1283082E-019
      8.1800   0.1169374E-019
      8.1900   0.1065387E-019
      8.2000   0.9704157E-020
      8.2100   0.8836093E-020
      8.2200   0.8043300E-020
      8.2300   0.7319471E-020
      8.2400   0.6658760E-020
      8.2500   0.6055979E-020
      8.2600   0.5505996E-020
      8.2700   0.5004593E-020
      8.2800   0.4547375E-020
      8.2900   0.4130826E-020
      8.3000   0.3751180E-020
      8.3100   0.3405422E-020
      8.3200   0.3090639E-020
      8.3300   0.2804141E-020
      8.3400   0.2543420E-020
      8.3500   0.2306270E-020
      8.3600   0.2090640E-020
      8.3700   0.1894713E-020
      8.3800   0.1716484E-020
      8.3900   0.1554562E-020
      8.4000   0.1407551E-020
      8.4100   0.1273890E-020
      8.4200   0.1152779E-020
      8.4300   0.1042816E-020
      8.4400   0.9430731E-021
      8.4500   0.8526053E-021
      8.4600   0.7705459E-021
      8.4700   0.6962227E-021
      8.4800   0.6289095E-021
      8.4900   0.5678819E-021
      8.5000   0.5126160E-021
      8.5100   0.4625835E-021
      8.5200   0.4173395E-021
      8.5300   0.3763861E-021
      8.5400   0.3393438E-021
      8.5500   0.3058694E-021
      8.5600   0.2755463E-021
      8.5700   0.2482268E-021
      8.5800   0.2235210E-021
      8.5900   0.2012084E-021
      8.6000   0.1810650E-021
      8.6100   0.1629234E-021
      8.6200   0.1464959E-021
      8.6300   0.1316954E-021
      8.6400   0.1184072E-021
      8.6500   0.1063947E-021
      8.6600   0.9555146E-022
      8.6700   0.8578417E-022
      8.6800   0.7701719E-022
      8.6900   0.6909765E-022
      8.7000   0.6199400E-022
      8.7100   0.5557845E-022
      8.7200   0.4982395E-022
      8.7300   0.4464117E-022
      8.7400   0.3998265E-022
      8.7500   0.3582556E-022
      8.7600   0.3206694E-022
      8.7700   0.2869606E-022
      8.7800   0.2568213E-022
      8.7900   0.2297276E-022
      8.8000   0.2052073E-022
      8.8100   0.1833597E-022
      8.8200   0.1638130E-022
      8.8300   0.1462891E-022
      8.8400   0.1307119E-022
      8.8500   0.1165866E-022
      8.8600   0.1039647E-022
      8.8700   0.9272380E-023
      8.8800   0.8264138E-023
      8.8900   0.7371881E-023
      8.9000   0.6563993E-023
      8.9100   0.5848053E-023
      8.9200   0.5205652E-023
      8.9300   0.4627005E-023
      8.9400   0.4119949E-023
      8.9500   0.3667414E-023
      8.9600   0.3261135E-023
      8.9700   0.2896090E-023
      8.9800   0.2572900E-023
      8.9900   0.2283421E-023
      9.0000   0.2028320E-023
      9.0100   0.1801670E-023
      9.0200   0.1597977E-023
      9.0300   0.1417472E-023
      9.0400   0.1257169E-023
      9.0500   0.1115226E-023
      9.0600   0.9897854E-024
      9.0700   0.8766279E-024
      9.0800   0.7776521E-024
      9.0900   0.6891213E-024
      9.1000   0.6082029E-024
      9.1100   0.5390361E-024
      9.1200   0.4767714E-024
      9.1300   0.4215572E-024
      9.1400   0.3737795E-024
      9.1500   0.3310936E-024
      9.1600   0.2927936E-024
      9.1700   0.2583308E-024
      9.1800   0.2277644E-024
      9.1900   0.2016017E-024
      9.2000   0.1783756E-024
      9.2100   0.1585458E-024
      9.2200   0.1400191E-024
      9.2300   0.1235620E-024
      9.2400   0.1096433E-024
      9.2500   0.9636559E-025
      9.2600   0.8571862E-025
      9.2700   0.7526542E-025
      9.2800   0.6688403E-025
      9.2900   0.5925528E-025
      9.3000   0.5177960E-025
      9.3100   0.4612944E-025
      9.3200   0.4060745E-025
      9.3300   0.3654907E-025
      9.3400   0.3222868E-025
      9.3500   0.2841311E-025
      9.3600   0.2536207E-025
      9.3700   0.2225317E-025
      9.3800   0.1977795E-025
      9.3900   0.1727037E-025
      9.4000   0.1547195E-025
      9.4100   0.1379355E-025
      9.4200   0.1214717E-025
      9.4300   0.1094199E-025
      9.4400   0.9463469E-026
      9.4500   0.8316211E-026
      9.4600   0.7596251E-026
      9.4700   0.6552277E-026
      9.4800   0.5786189E-026
      9.4900   0.5146510E-026
      9.5000   0.4529176E-026
      9.5100   0.4182392E-026
      9.5200   0.3590461E-026
      9.5300   0.3256992E-026
      9.5400   0.3018173E-026
      9.5500   0.2550034E-026
      9.5600   0.2260709E-026
      9.5700   0.2003301E-026
      9.5800   0.1781356E-026
      9.5900   0.1563855E-026
      9.6000   0.1392409E-026
      9.6100   0.1288668E-026
      9.6200   0.1111953E-026
      9.6300   0.1014669E-026
      9.6400   0.8552074E-027
      9.6500   0.7517922E-027
      9.6600   0.6644504E-027
      9.6700   0.5277319E-027
      9.6800   0.5516902E-027
      9.6900   0.4917233E-027
      9.7000   0.3948982E-027
      9.7100   0.3728315E-027
      9.7200   0.3156842E-027
      9.7300   0.2832063E-027
      9.7400   0.2406756E-027
      9.7500   0.1976482E-027
      9.7600   0.1940571E-027
      9.7700   0.1456959E-027
      9.7800   0.1623374E-027
      9.7900   0.1542343E-027
      9.8000   0.1079002E-027
      9.8100   0.8471081E-028
      9.8200   0.6030975E-028
      9.8300   0.6932174E-028
      9.8400   0.5852487E-028
      9.8500   0.5547937E-028
      9.8600   0.4142302E-028
      9.8700   0.3462188E-028
      9.8800   0.3975204E-028
      9.8900   0.2896355E-028
      9.9000   0.2363187E-028
      9.9100   0.2158304E-028
      9.9200   0.1563198E-028
      9.9300   0.1141524E-028
      9.9400   0.6911973E-029
      9.9500   0.7486663E-029
      9.9600   0.1172893E-028
      9.9700   0.1118199E-028
      9.9800   0.5715669E-029
      9.9900   0.3924209E-029
     10.0000   0.6264596E-029
     10.0100   0.3000940E-029
     10.0200   0.1686715E-029
     10.0300   0.1415450E-029
     10.0400   0.2928139E-029
     10.0500   0.4238742E-030
     10.0600   0.2339170E-029
     10.0700   0.1850512E-029
     10.0800   0.7445346E-031
     10.0900   0.1361877E-029
     10.1000   0.1524003E-029
     10.1100   0.8982389E-030
     10.1200   0.1669635E-029
     10.1300   0.7483583E-030
     10.1400   0.2045072E-029
     10.1500   0.5572007E-030
     10.1600   0.3842383E-030
     10.1700   0.6493353E-030
     10.1800   0.1216915E-030
     10.1900   0.1480601E-029
     10.2000   0.1844552E-029
     10.2100   0.1819913E-029
     10.2200   0.2750892E-030
     10.2300   0.2942834E-029
     10.2400   0.1962843E-029
     10.2500   0.1749465E-030
     10.2600   0.1369102E-029
     10.2700   0.1629692E-029
     10.2800   0.2301128E-029
     10.2900   0.1813286E-029
     10.3000   0.4692756E-030
     10.3100   0.3738952E-030
     10.3200   0.1622890E-029
     10.3300   0.1280648E-029
     10.3400   0.6372795E-030
     10.3500   0.3527173E-030
     10.3600   0.1450702E-029
     10.3700   0.1913964E-030
     10.3800   0.1154605E-030
     10.3900   0.7281526E-031
     10.4000   0.9494844E-030
     10.4100   0.1909969E-029
     10.4200   0.1901169E-029
     10.4300   0.9387126E-030
     10.4400   0.1909146E-031
     10.4500   0.3085819E-029
     10.4600   0.4134431E-030
     10.4700   0.3651234E-030
     10.4800   0.1069577E-029
     10.4900   0.1094483E-029
     10.5000   0.8567239E-030
     10.5100   0.1818723E-030
     10.5200   0.3588597E-031
     10.5300   0.8016823E-030
     10.5400   0.9954123E-030
     10.5500   0.1045814E-030
     10.5600   0.4126723E-030
     10.5700   0.3398083E-031
     10.5800   0.1139362E-029
     10.5900   0.2707624E-030
     10.6000   0.2164431E-030
     10.6100   0.1374626E-029
     10.6200   0.9387708E-030
     10.6300   0.5457238E-030
     10.6400   0.1049913E-030
     10.6500   0.3585449E-030
     10.6600   0.5133364E-030
     10.6700   0.9629386E-030
     10.6800   0.9914361E-031
     10.6900   0.4040144E-032
     10.7000   0.1146713E-030
     10.7100   0.6408556E-031
     10.7200   0.1025228E-029
     10.7300   0.1717542E-029
     10.7400   0.1467042E-029
     10.7500   0.5792689E-030
     10.7600   0.8922654E-030
     10.7700   0.1701331E-029
     10.7800   0.1242903E-029
     10.7900   0.6364344E-030
     10.8000   0.9953679E-031
     10.8100   0.1219178E-029
     10.8200   0.8520627E-030
     10.8300   0.1067553E-029
     10.8400   0.2284901E-030
     10.8500   0.1295879E-030
     10.8600   0.9616840E-030
     10.8700   0.1004808E-031
     10.8800   0.4825302E-030
     10.8900   0.9114339E-030
     10.9000   0.1288957E-030
     10.9100   0.1313638E-029
     10.9200   0.2465906E-030
     10.9300   0.1312511E-030
     10.9400   0.1440649E-030
     10.9500   0.2222843E-030
     10.9600   0.2302888E-030
     10.9700   0.1763231E-030
     10.9800   0.6399154E-031
     10.9900   0.2161620E-030
     11.0000   0.9684934E-030
     11.0100   0.4045075E-030
     11.0200   0.4722800E-030
     11.0300   0.6980149E-031
     11.0400   0.6306807E-030
     11.0500   0.1484959E-029
     11.0600   0.1666069E-030
     11.0700   0.7749638E-030
     11.0800   0.4246403E-031
     11.0900   0.5656069E-030
     11.1000   0.7156708E-030
     11.1100   0.2198784E-030
     11.1200   0.1557687E-031
     11.1300   0.1077427E-029
     11.1400   0.7047800E-031
     11.1500   0.3031953E-030
     11.1600   0.5767801E-030
     11.1700   0.5522786E-030
     11.1800   0.1168714E-029
     11.1900   0.5075039E-030
     11.2000   0.5140716E-030
     11.2100   0.3472624E-030
     11.2200   0.1410907E-029
     11.2300   0.4897741E-030
     11.2400   0.1205971E-030
     11.2500   0.1030605E-029
     11.2600   0.6328279E-031
     11.2700   0.6662385E-030
     11.2800   0.6091108E-030
     11.2900   0.7269906E-030
     11.3000   0.1166979E-029
     11.3100   0.1185898E-029
     11.3200   0.2814493E-030
     11.3300   0.6051666E-030
     11.3400   0.8407271E-031
     11.3500   0.2846714E-032
     11.3600   0.2800681E-032
     11.3700   0.1830638E-029
     11.3800   0.3272856E-030
     11.3900   0.5755844E-031
     11.4000   0.2614156E-030
     11.4100   0.2346484E-030
     11.4200   0.1233165E-030
     11.4300   0.1233129E-031
     11.4400   0.3101719E-031
     11.4500   0.3862747E-030
     11.4600   0.1420933E-031
     11.4700   0.2329329E-031
     11.4800   0.7331080E-032
     11.4900   0.5969316E-030
     11.5000   0.2563808E-030
     11.5100   0.1844002E-030
     11.5200   0.1884782E-030
     11.5300   0.1694862E-029
     11.5400   0.5929853E-030
     11.5500   0.7451743E-030
     11.5600   0.1666530E-030
     11.5700   0.8910375E-031
     11.5800   0.3911780E-030
     11.5900   0.2247210E-030
     11.6000   0.7591525E-031
     11.6100   0.6580049E-030
     11.6200   0.1384931E-030
     11.6300   0.1949992E-030
     11.6400   0.3215956E-030
     11.6500   0.1047639E-029
     11.6600   0.2035962E-030
     11.6700   0.4114160E-031
     11.6800   0.2269417E-030
     11.6900   0.2410166E-030
     11.7000   0.4653131E-031
     11.7100   0.3895390E-030
     11.7200   0.2377470E-030
     11.7300   0.3495908E-032
     11.7400   0.3421088E-030
     11.7500   0.3973540E-030
     11.7600   0.3596459E-030
     11.7700   0.4060924E-030
     11.7800   0.3727233E-030
     11.7900   0.1810129E-030
     11.8000   0.2097255E-029
     11.8100   0.4025568E-030
     11.8200   0.2251270E-030
     11.8300   0.8713827E-030
     11.8400   0.2143279E-030
     11.8500   0.1442471E-030
     11.8600   0.7503537E-031
     11.8700   0.5147435E-030
     11.8800   0.3666465E-030
     11.8900   0.1343914E-030
     11.9000   0.1432519E-031
     11.9100   0.8440344E-030
     11.9200   0.3720043E-029
     11.9300   0.6418790E-030
     11.9400   0.5815948E-030
     11.9500   0.2683869E-030
     11.9600   0.1036529E-029
     11.9700   0.1177427E-030
     11.9800   0.8408348E-031
     11.9900   0.4246340E-031
     12.0000   0.6411579E-031
     12.0100   0.8121460E-030
     12.0200   0.1373290E-030
     12.0300   0.1386467E-030
     12.0400   0.3953562E-030
     12.0500   0.1946107E-030
     12.0600   0.4555900E-030
     12.0700   0.2107442E-029
     12.0800   0.1061675E-031
     12.0900   0.1466772E-030
     12.1000   0.3976347E-030
     12.1100   0.2150376E-030
     12.1200   0.3663605E-030
     12.1300   0.6813644E-031
     12.1400   0.2043547E-030
     12.1500   0.2395160E-030
     12.1600   0.5226106E-030
     12.1700   0.2449097E-030
     12.1800   0.2777320E-031
     12.1900   0.5463310E-030
     12.2000   0.4470812E-030
     12.2100   0.4620607E-030
     12.2200   0.2786438E-030
     12.2300   0.3417924E-030
     12.2400   0.2090924E-030
     12.2500   0.1741915E-031
     12.2600   0.6739588E-030
     12.2700   0.3630308E-030
     12.2800   0.6491318E-030
     12.2900   0.1870315E-029
     12.3000   0.3387321E-031
     12.3100   0.9837955E-031
     12.3200   0.9024874E-030
     12.3300   0.6145059E-031
     12.3400   0.2795972E-031
     12.3500   0.5157048E-030
     12.3600   0.3490213E-030
     12.3700   0.2028375E-030
     12.3800   0.2035406E-030
     12.3900   0.1358331E-030
     12.4000   0.4708762E-030
     12.4100   0.3366147E-030
     12.4200   0.2221495E-030
     12.4300   0.8090507E-032
     12.4400   0.9057963E-033
     12.4500   0.3033751E-030
     12.4600   0.5597780E-031
     12.4700   0.1235764E-030
     12.4800   0.5238403E-030
     12.4900   0.4645152E-030
     12.5000   0.1965788E-030
     12.5100   0.1929483E-030
     12.5200   0.1247109E-031
     12.5300   0.1365590E-030
     12.5400   0.5286446E-030
     12.5500   0.7588524E-032
     12.5600   0.5897028E-030
     12.5700   0.6673898E-031
     12.5800   0.8808835E-031
     12.5900   0.2653841E-030
     12.6000   0.1296920E-029
     12.6100   0.2693927E-030
     12.6200   0.2643935E-030
     12.6300   0.1482652E-030
     12.6400   0.2123834E-030
     12.6500   0.4449303E-030
     12.6600   0.3330983E-030
     12.6700   0.2411599E-030
     12.6800   0.2579644E-030
     12.6900   0.5036227E-030
     12.7000   0.3601980E-030
     12.7100   0.7866463E-030
     12.7200   0.1945085E-030
     12.7300   0.3791170E-031
     12.7400   0.4756529E-030
     12.7500   0.3300211E-030
     12.7600   0.5990801E-031
     12.7700   0.4457203E-031
     12.7800   0.1029962E-030
     12.7900   0.1539200E-031
     12.8000   0.1161104E-030
     12.8100   0.6802871E-032
     12.8200   0.1905981E-030
     12.8300   0.1309598E-031
     12.8400   0.4203426E-030
     12.8500   0.1085823E-030
     12.8600   0.1566632E-029
     12.8700   0.1360003E-030
     12.8800   0.4625938E-030
     12.8900   0.7452288E-030
     12.9000   0.3029344E-030
     12.9100   0.1910408E-030
     12.9200   0.4210268E-030
     12.9300   0.1354021E-030
     12.9400   0.1028588E-030
     12.9500   0.1381930E-029
     12.9600   0.5467001E-030
     12.9700   0.5391257E-030
     12.9800   0.2592901E-030
     12.9900   0.2039626E-030
     13.0000   0.3070324E-030
     13.0100   0.4459444E-031
     13.0200   0.1925978E-030
     13.0300   0.1962466E-031
     13.0400   0.2024953E-030
     13.0500   0.4901109E-031
     13.0600   0.4128363E-031
     13.0700   0.2471561E-030
     13.0800   0.2395325E-030
     13.0900   0.3311202E-031
     13.1000   0.5852928E-031
     13.1100   0.1000630E-030
     13.1200   0.1712573E-030
     13.1300   0.2695485E-030
     13.1400   0.2212274E-030
     13.1500   0.1435500E-029
     13.1600   0.2588491E-030
     13.1700   0.3454364E-030
     13.1800   0.5816365E-030
     13.1900   0.1022451E-029
     13.2000   0.3267052E-031
     13.2100   0.6289529E-030
     13.2200   0.1396575E-030
     13.2300   0.1846215E-032
     13.2400   0.1077864E-029
     13.2500   0.4921148E-030
     13.2600   0.4711591E-030
     13.2700   0.1193518E-030
     13.2800   0.1171101E-030
     13.2900   0.2685494E-030
     13.3000   0.1344328E-030
     13.3100   0.4129414E-031
     13.3200   0.1536650E-030
     13.3300   0.1655889E-030
     13.3400   0.3660762E-030
     13.3500   0.5558658E-030
     13.3600   0.4614224E-031
     13.3700   0.2785768E-030
     13.3800   0.1119809E-033
     13.3900   0.7741952E-030
     13.4000   0.8973808E-031
     13.4100   0.7935826E-031
     13.4200   0.2855805E-031
     13.4300   0.3944329E-031
     13.4400   0.6200028E-030
     13.4500   0.2105796E-030
     13.4600   0.1218806E-030
     13.4700   0.3852267E-031
     13.4800   0.1373276E-030
     13.4900   0.5498272E-031
     13.5000   0.4921918E-030
     13.5100   0.2752227E-030
     13.5200   0.1205969E-030
     13.5300   0.9193861E-030
     13.5400   0.7070664E-031
     13.5500   0.4360633E-030
     13.5600   0.6625317E-031
     13.5700   0.2800498E-031
     13.5800   0.9969932E-032
     13.5900   0.3716521E-032
     13.6000   0.2769659E-030
     13.6100   0.7639637E-031
     13.6200   0.8235625E-030
     13.6300   0.1358683E-030
     13.6400   0.7008853E-031
     13.6500   0.6818791E-031
     13.6600   0.1678835E-030
     13.6700   0.2382555E-030
     13.6800   0.5126899E-030
     13.6900   0.1112602E-029
     13.7000   0.2045011E-030
     13.7100   0.1618652E-030
     13.7200   0.7143869E-031
     13.7300   0.1380062E-030
     13.7400   0.5599807E-031
     13.7500   0.1264708E-030
     13.7600   0.7496256E-031
     13.7700   0.5127090E-030
     13.7800   0.4107764E-030
     13.7900   0.9539877E-031
     13.8000   0.6521336E-031
     13.8100   0.3598672E-030
     13.8200   0.1897462E-030
     13.8300   0.5747622E-030
     13.8400   0.4690576E-031
     13.8500   0.4799646E-031
     13.8600   0.1495142E-030
     13.8700   0.1221146E-030
     13.8800   0.2105037E-030
     13.8900   0.5634999E-030
     13.9000   0.8657689E-031
     13.9100   0.1051186E-029
     13.9200   0.1836663E-030
     13.9300   0.5432429E-030
     13.9400   0.5333843E-031
     13.9500   0.1549294E-030
     13.9600   0.6073039E-030
     13.9700   0.3237153E-030
     13.9800   0.1052963E-030
     13.9900   0.9190821E-031
     14.0000   0.5837835E-030
     14.0100   0.3304550E-030
     14.0200   0.6608681E-030
     14.0300   0.4750996E-030
     14.0400   0.4565361E-030
     14.0500   0.8161018E-030
     14.0600   0.7670832E-031
     14.0700   0.1960033E-030
     14.0800   0.5623211E-030
     14.0900   0.3635136E-030
     14.1000   0.2657644E-030
     14.1100   0.7986105E-031
     14.1200   0.4248895E-030
     14.1300   0.4731921E-031
     14.1400   0.7082220E-031
     14.1500   0.1581484E-030
     14.1600   0.2174682E-031
     14.1700   0.3613508E-031
     14.1800   0.2658029E-030
     14.1900   0.8256783E-031
     14.2000   0.3013021E-031
     14.2100   0.4353330E-030
     14.2200   0.1920872E-030
     14.2300   0.3479557E-030
     14.2400   0.2694243E-030
     14.2500   0.1872250E-031
     14.2600   0.1145288E-030
     14.2700   0.3410779E-030
     14.2800   0.2303863E-030
     14.2900   0.1496459E-030
     14.3000   0.2315020E-032
     14.3100   0.2366329E-030
     14.3200   0.1647642E-030
     14.3300   0.7281144E-031
     14.3400   0.1268165E-030
     14.3500   0.3419056E-030
     14.3600   0.3906595E-031
     14.3700   0.3890095E-031
     14.3800   0.8395675E-031
     14.3900   0.6514256E-031
     14.4000   0.2868560E-031
     14.4100   0.3127617E-030
     14.4200   0.5465749E-030
     14.4300   0.1382656E-029
     14.4400   0.4037356E-030
     14.4500   0.1420468E-030
     14.4600   0.1557749E-029
     14.4700   0.2200122E-030
     14.4800   0.3609343E-031
     14.4900   0.3302312E-031
     14.5000   0.1780467E-030
     14.5100   0.9301329E-031
     14.5200   0.6953609E-030
     14.5300   0.5307007E-030
     14.5400   0.2724144E-031
     14.5500   0.4724114E-030
     14.5600   0.5592632E-030
     14.5700   0.3328272E-030
     14.5800   0.4437623E-032
     14.5900   0.6849982E-030
     14.6000   0.4727540E-030
     14.6100   0.1091142E-030
     14.6200   0.2618888E-030
     14.6300   0.1271348E-030
     14.6400   0.3433134E-031
     14.6500   0.6805861E-030
     14.6600   0.3718697E-030
     14.6700   0.1824986E-030
     14.6800   0.1356926E-030
     14.6900   0.2096950E-030
     14.7000   0.3377828E-031
     14.7100   0.2082109E-030
     14.7200   0.2613781E-030
     14.7300   0.3391867E-031
     14.7400   0.2997235E-030
     14.7500   0.3256717E-030
     14.7600   0.3470859E-030
     14.7700   0.2798783E-030
     14.7800   0.1431032E-030
     14.7900   0.2324019E-030
     14.8000   0.1084361E-030
     14.8100   0.1798847E-031
     14.8200   0.3582350E-030
     14.8300   0.3610736E-030
     14.8400   0.3993127E-030
     14.8500   0.3395049E-030
     14.8600   0.1520799E-030
     14.8700   0.1164138E-030
     14.8800   0.2728126E-030
     14.8900   0.5257339E-031
     14.9000   0.2155266E-030
     14.9100   0.2935344E-032
     14.9200   0.6099755E-030
     14.9300   0.5719803E-031
     14.9400   0.1991380E-030
     14.9500   0.7485414E-031
     14.9600   0.5048540E-030
     14.9700   0.1980914E-030
     14.9800   0.1115339E-030
     14.9900   0.1937254E-031
     15.0000   0.4040392E-031
     15.0100   0.2788396E-030
     15.0200   0.7701018E-031
     15.0300   0.4427612E-031
     15.0400   0.1651780E-030
     15.0500   0.3529507E-030
     15.0600   0.1121213E-030
     15.0700   0.9817794E-031
     15.0800   0.1203860E-030
     15.0900   0.4637632E-030
     15.1000   0.7420082E-030
     15.1100   0.4839965E-030
     15.1200   0.3694683E-030
     15.1300   0.3643674E-032
     15.1400   0.2688747E-031
     15.1500   0.1617126E-030
     15.1600   0.6279440E-031
     15.1700   0.2042755E-030
     15.1800   0.1962086E-030
     15.1900   0.9210971E-031
     15.2000   0.3539488E-030
     15.2100   0.1354086E-030
     15.2200   0.6068953E-032
     15.2300   0.1183841E-030
     15.2400   0.5663888E-031
     15.2500   0.1645128E-031
     15.2600   0.2993852E-030
     15.2700   0.2915638E-030
     15.2800   0.2315376E-030
     15.2900   0.1970140E-030
     15.3000   0.1481179E-030
     15.3100   0.1115967E-030
     15.3200   0.1643854E-032
     15.3300   0.2224856E-030
     15.3400   0.2731659E-031
     15.3500   0.9130164E-030
     15.3600   0.7684269E-030
     15.3700   0.1671719E-031
     15.3800   0.6850629E-031
     15.3900   0.1023968E-029
     15.4000   0.2445192E-030
     15.4100   0.7114010E-030
     15.4200   0.1620009E-030
     15.4300   0.8978235E-031
     15.4400   0.2559726E-030
     15.4500   0.8137192E-031
     15.4600   0.1240277E-030
     15.4700   0.8288089E-030
     15.4800   0.1624377E-030
     15.4900   0.9333182E-031
     15.5000   0.2758473E-031
     15.5100   0.1025808E-030
     15.5200   0.1872594E-030
     15.5300   0.2176865E-030
     15.5400   0.1485971E-030
     15.5500   0.2072991E-031
     15.5600   0.5149699E-030
     15.5700   0.6419452E-031
     15.5800   0.5900838E-031
     15.5900   0.6029360E-031
     15.6000   0.1116524E-030
     15.6100   0.3070929E-031
     15.6200   0.3490360E-030
     15.6300   0.3685129E-030
     15.6400   0.4406523E-030
     15.6500   0.5325449E-030
     15.6600   0.2122096E-030
     15.6700   0.3063045E-031
     15.6800   0.1895883E-030
     15.6900   0.2024151E-030
     15.7000   0.9063415E-030
     15.7100   0.4281992E-031
     15.7200   0.4417778E-030
     15.7300   0.3204446E-031
     15.7400   0.4106690E-030
     15.7500   0.2449986E-030
     15.7600   0.2626335E-030
     15.7700   0.7230275E-031
     15.7800   0.2090847E-031
     15.7900   0.3468217E-030
     15.8000   0.1062804E-030
     15.8100   0.1269658E-031
     15.8200   0.2587883E-030
     15.8300   0.3822559E-030
     15.8400   0.7284917E-031
     15.8500   0.5641887E-030
     15.8600   0.1062677E-030
     15.8700   0.5205139E-031
     15.8800   0.1742558E-030
     15.8900   0.1561196E-030
     15.9000   0.1578676E-030
     15.9100   0.1320832E-030
     15.9200   0.4364529E-030
     15.9300   0.1190582E-029
     15.9400   0.5820337E-030
     15.9500   0.1565763E-030
     15.9600   0.3836954E-030
     15.9700   0.1857634E-030
     15.9800   0.1895046E-031
     15.9900   0.1475411E-031
     16.0000   0.5619769E-030
     16.0100   0.3850002E-030
     16.0200   0.1869895E-031
     16.0300   0.9817681E-031
     16.0400   0.1048566E-030
     16.0500   0.4320621E-030
     16.0600   0.1216237E-030
     16.0700   0.3972820E-031
     16.0800   0.7798609E-031
     16.0900   0.1622391E-030
     16.1000   0.1877221E-030
     16.1100   0.2948815E-030
     16.1200   0.3140025E-030
     16.1300   0.1333144E-030
     16.1400   0.2003588E-030
     16.1500   0.3195397E-030
     16.1600   0.1119433E-030
     16.1700   0.2667655E-030
     16.1800   0.1791219E-030
     16.1900   0.5068055E-031
     16.2000   0.1957288E-030
     16.2100   0.9289985E-031
     16.2200   0.4721331E-031
     16.2300   0.4419003E-030
     16.2400   0.3738234E-030
     16.2500   0.6103986E-031
     16.2600   0.1466360E-030
     16.2700   0.1264642E-030
     16.2800   0.2960900E-030
     16.2900   0.2606394E-030
     16.3000   0.1420222E-030
     16.3100   0.2050779E-030
     16.3200   0.1366478E-030
     16.3300   0.2129200E-030
     16.3400   0.4426532E-031
     16.3500   0.1310453E-030
     16.3600   0.5988027E-030
     16.3700   0.1279881E-030
     16.3800   0.2833643E-030
     16.3900   0.3529071E-031
     16.4000   0.7097941E-031
     16.4100   0.3512616E-030
     16.4200   0.6714878E-031
     16.4300   0.2141916E-031
     16.4400   0.5100493E-031
     16.4500   0.2117434E-030
     16.4600   0.2550755E-030
     16.4700   0.9680374E-031
     16.4800   0.1055315E-030
     16.4900   0.5012305E-031
     16.5000   0.1552239E-030
     16.5100   0.2117533E-030
     16.5200   0.8106718E-031
     16.5300   0.2949430E-031
     16.5400   0.1268535E-030
     16.5500   0.2534175E-030
     16.5600   0.4717873E-031
     16.5700   0.9491751E-031
     16.5800   0.9405174E-032
     16.5900   0.3923348E-031
     16.6000   0.2207823E-030
     16.6100   0.1434459E-030
     16.6200   0.1977285E-030
     16.6300   0.3352948E-030
     16.6400   0.1165412E-031
     16.6500   0.5796076E-031
     16.6600   0.1407443E-030
     16.6700   0.5087246E-030
     16.6800   0.5671923E-030
     16.6900   0.1955273E-030
     16.7000   0.1657769E-030
     16.7100   0.8498730E-032
     16.7200   0.8650097E-031
     16.7300   0.4894723E-031
     16.7400   0.1289550E-030
     16.7500   0.3443484E-031
     16.7600   0.4314527E-030
     16.7700   0.5709279E-030
     16.7800   0.1297597E-030
     16.7900   0.5487896E-031
     16.8000   0.9928589E-031
     16.8100   0.3488383E-030
     16.8200   0.5953044E-031
     16.8300   0.2428093E-030
     16.8400   0.3176699E-030
     16.8500   0.6691715E-032
     16.8600   0.8561825E-031
     16.8700   0.8157109E-032
     16.8800   0.7522826E-031
     16.8900   0.5263066E-030
     16.9000   0.9943337E-032
     16.9100   0.4566644E-031
     16.9200   0.1313086E-030
     16.9300   0.2201095E-030
     16.9400   0.6436574E-032
     16.9500   0.8248550E-032
     16.9600   0.1887161E-030
     16.9700   0.1741599E-030
     16.9800   0.3261207E-030
     16.9900   0.1126359E-030
     17.0000   0.1238075E-030
     17.0100   0.3567197E-031
     17.0200   0.3264367E-031
     17.0300   0.1726139E-030
     17.0400   0.2156009E-030
     17.0500   0.6082020E-032
     17.0600   0.1024500E-030
     17.0700   0.1601028E-030
     17.0800   0.6059003E-030
     17.0900   0.5802202E-030
     17.1000   0.3108044E-030
     17.1100   0.4630144E-032
     17.1200   0.7316702E-031
     17.1300   0.2159615E-030
     17.1400   0.1427983E-030
     17.1500   0.2266415E-030
     17.1600   0.1180648E-030
     17.1700   0.2566854E-032
     17.1800   0.4981629E-031
     17.1900   0.4922702E-032
     17.2000   0.3844311E-030
     17.2100   0.1500904E-030
     17.2200   0.3677167E-031
     17.2300   0.5625615E-031
     17.2400   0.4078571E-030
     17.2500   0.5409865E-030
     17.2600   0.7485419E-031
     17.2700   0.3974820E-030
     17.2800   0.9935199E-031
     17.2900   0.1071954E-030
     17.3000   0.1952097E-030
     17.3100   0.1367287E-030
     17.3200   0.1429675E-030
     17.3300   0.3863104E-030
     17.3400   0.1129605E-030
     17.3500   0.1853827E-030
     17.3600   0.2185652E-030
     17.3700   0.2197344E-030
     17.3800   0.6737866E-031
     17.3900   0.6460475E-031
     17.4000   0.1557831E-030
     17.4100   0.1348681E-031
     17.4200   0.1406262E-030
     17.4300   0.2431464E-030
     17.4400   0.4491720E-030
     17.4500   0.3203181E-030
     17.4600   0.7743936E-031
     17.4700   0.1319438E-030
     17.4800   0.4205963E-030
     17.4900   0.2771233E-030
     17.5000   0.4842544E-030
     17.5100   0.5386217E-031
     17.5200   0.2946242E-031
     17.5300   0.9019684E-031
     17.5400   0.3094859E-031
     17.5500   0.2746801E-030
     17.5600   0.1650887E-030
     17.5700   0.2652214E-032
     17.5800   0.4958047E-030
     17.5900   0.7634823E-031
     17.6000   0.4677500E-031
     17.6100   0.1854912E-030
     17.6200   0.1151849E-030
     17.6300   0.1893252E-033
     17.6400   0.2262831E-030
     17.6500   0.7812671E-030
     17.6600   0.3731784E-030
     17.6700   0.5894676E-031
     17.6800   0.5136862E-031
     17.6900   0.7482874E-031
     17.7000   0.4370485E-031
     17.7100   0.4360923E-030
     17.7200   0.1177951E-030
     17.7300   0.3035206E-030
     17.7400   0.5474332E-030
     17.7500   0.7698572E-031
     17.7600   0.9536388E-031
     17.7700   0.5956037E-031
     17.7800   0.4640375E-031
     17.7900   0.5108026E-032
     17.8000   0.4248966E-031
     17.8100   0.2112957E-030
     17.8200   0.3717617E-030
     17.8300   0.1768328E-032
     17.8400   0.1225911E-030
     17.8500   0.3976821E-031
     17.8600   0.2471886E-030
     17.8700   0.1592387E-031
     17.8800   0.7041809E-030
     17.8900   0.7372035E-030
     17.9000   0.2331678E-032
     17.9100   0.4681851E-030
     17.9200   0.2048298E-030
     17.9300   0.7311681E-031
     17.9400   0.3631387E-031
     17.9500   0.1070710E-030
     17.9600   0.3523608E-031
     17.9700   0.3494122E-030
     17.9800   0.2464710E-031
     17.9900   0.4035404E-031
     18.0000   0.4997742E-031
     18.0100   0.7098138E-031
     18.0200   0.1229927E-030
     18.0300   0.7014655E-030
     18.0400   0.7195467E-031
     18.0500   0.4443809E-030
     18.0600   0.1122185E-030
     18.0700   0.2263927E-031
     18.0800   0.9716800E-031
     18.0900   0.3116901E-030
     18.1000   0.1064271E-030
     18.1100   0.9035084E-031
     18.1200   0.1602540E-032
     18.1300   0.1677867E-031
     18.1400   0.2189271E-030
     18.1500   0.1067900E-030
     18.1600   0.6688335E-032
     18.1700   0.1362866E-030
     18.1800   0.1204210E-030
     18.1900   0.6359277E-032
     18.2000   0.5944389E-031
     18.2100   0.1710308E-030
     18.2200   0.3553581E-030
     18.2300   0.8493730E-031
     18.2400   0.6099954E-031
     18.2500   0.9320738E-031
     18.2600   0.7901568E-031
     18.2700   0.1649467E-030
     18.2800   0.4187711E-030
     18.2900   0.9688471E-031
     18.3000   0.6375311E-031
     18.3100   0.6782995E-031
     18.3200   0.1826875E-030
     18.3300   0.2466142E-031
     18.3400   0.3051172E-031
     18.3500   0.3967901E-031
     18.3600   0.7203155E-031
     18.3700   0.3095788E-030
     18.3800   0.1988813E-030
     18.3900   0.1254621E-030
     18.4000   0.1073021E-031
     18.4100   0.1909664E-030
     18.4200   0.6490277E-031
     18.4300   0.7722145E-030
     18.4400   0.5707789E-031
     18.4500   0.4560863E-031
     18.4600   0.7320298E-030
     18.4700   0.3394351E-030
     18.4800   0.6192388E-032
     18.4900   0.1055901E-030
     18.5000   0.5861327E-031
     18.5100   0.4885075E-030
     18.5200   0.6338544E-031
     18.5300   0.3856187E-031
     18.5400   0.1072357E-030
     18.5500   0.3247813E-030
     18.5600   0.3787370E-030
     18.5700   0.3094125E-031
     18.5800   0.1164743E-031
     18.5900   0.3846803E-031
     18.6000   0.1704916E-031
     18.6100   0.8582097E-032
     18.6200   0.3658689E-031
     18.6300   0.2758036E-030
     18.6400   0.1739819E-030
     18.6500   0.9733040E-031
     18.6600   0.5231896E-030
     18.6700   0.1159213E-030
     18.6800   0.2405065E-033
     18.6900   0.1297625E-030
     18.7000   0.1764673E-030
     18.7100   0.1043468E-030
     18.7200   0.5040324E-030
     18.7300   0.1877890E-030
     18.7400   0.2676377E-031
     18.7500   0.1089979E-030
     18.7600   0.9860262E-031
     18.7700   0.1151411E-032
     18.7800   0.1198323E-032
     18.7900   0.1391607E-031
     18.8000   0.2698112E-030
     18.8100   0.9045626E-031
     18.8200   0.1243903E-030
     18.8300   0.4213831E-031
     18.8400   0.5029248E-031
     18.8500   0.2467813E-030
     18.8600   0.3349377E-030
     18.8700   0.4884509E-030
     18.8800   0.1034858E-030
     18.8900   0.4609980E-031
     18.9000   0.9113436E-031
     18.9100   0.9634499E-031
     18.9200   0.6277463E-031
     18.9300   0.4007871E-030
     18.9400   0.1219031E-031
     18.9500   0.2719865E-030
     18.9600   0.4126570E-030
     18.9700   0.4410154E-030
     18.9800   0.2205620E-030
     18.9900   0.5200803E-031
     19.0000   0.1815846E-031
     19.0100   0.3680853E-031
     19.0200   0.2538327E-030
     19.0300   0.3647051E-031
     19.0400   0.2849034E-030
     19.0500   0.2229790E-031
     19.0600   0.7435450E-031
     19.0700   0.2081853E-030
     19.0800   0.4199776E-031
     19.0900   0.1530190E-030
     19.1000   0.5735180E-032
     19.1100   0.9794204E-031
     19.1200   0.1286244E-030
     19.1300   0.6717176E-031
     19.1400   0.1201789E-031
     19.1500   0.2274539E-030
     19.1600   0.1665717E-030
     19.1700   0.1796354E-030
     19.1800   0.1658091E-030
     19.1900   0.1108573E-030
     19.2000   0.2058764E-030
     19.2100   0.7985639E-031
     19.2200   0.6134180E-031
     19.2300   0.1395676E-030
     19.2400   0.1197465E-030
     19.2500   0.1871301E-031
     19.2600   0.1440663E-030
     19.2700   0.2611173E-030
     19.2800   0.3998150E-031
     19.2900   0.5440435E-031
     19.3000   0.1444451E-031
     19.3100   0.4179588E-031
     19.3200   0.1020157E-031
     19.3300   0.1800512E-030
     19.3400   0.1830819E-030
     19.3500   0.1664494E-030
     19.3600   0.9775149E-031
     19.3700   0.1419609E-030
     19.3800   0.2641501E-030
     19.3900   0.3008484E-030
     19.4000   0.8945353E-031
     19.4100   0.1309919E-030
     19.4200   0.1252204E-033
     19.4300   0.2686750E-031
     19.4400   0.6672799E-031
     19.4500   0.1241977E-030
     19.4600   0.8341060E-031
     19.4700   0.3607386E-031
     19.4800   0.1965548E-030
     19.4900   0.1047696E-030
     19.5000   0.3510529E-030
     19.5100   0.1076459E-030
     19.5200   0.3168159E-032
     19.5300   0.1089378E-029
     19.5400   0.3489962E-030
     19.5500   0.2989240E-030
     19.5600   0.7948627E-031
     19.5700   0.8862022E-031
     19.5800   0.1136358E-030
     19.5900   0.7897416E-031
     19.6000   0.1243088E-031
     19.6100   0.7632644E-031
     19.6200   0.2922387E-031
     19.6300   0.4647463E-031
     19.6400   0.3967940E-031
     19.6500   0.2324016E-030
     19.6600   0.1638140E-030
     19.6700   0.2391795E-031
     19.6800   0.2344101E-031
     19.6900   0.6547255E-031
     19.7000   0.1508966E-030
     19.7100   0.2530469E-030
     19.7200   0.1740924E-030
     19.7300   0.1830468E-030
     19.7400   0.1071499E-030
     19.7500   0.1450813E-030
     19.7600   0.2062809E-030
     19.7700   0.6675139E-030
     19.7800   0.2491404E-031
     19.7900   0.1170096E-030
     19.8000   0.1279666E-030
     19.8100   0.4351291E-031
     19.8200   0.1332760E-030
     19.8300   0.1425257E-030
     19.8400   0.6394454E-031
     19.8500   0.1186385E-031
     19.8600   0.9406439E-031
     19.8700   0.9038195E-031
     19.8800   0.1660568E-031
     19.8900   0.7640568E-031
     19.9000   0.1543919E-030
     19.9100   0.6088231E-031
     19.9200   0.7783163E-030
     19.9300   0.4735380E-030
     19.9400   0.1016605E-030
     19.9500   0.6435391E-031
     19.9600   0.1289654E-030
     19.9700   0.2562919E-031
     19.9800   0.7807440E-031
     19.9900   0.8614398E-031
     20.0000   0.3439398E-174


==> BEC-GP-OMP-FOR/output/realsph-th-dyna.txt <==
    0.020000      1.88163364
    0.040000      1.88176768
    0.060000      1.88160150
    0.080000      1.88113534
    0.100000      1.88036982
    0.120000      1.87930597
    0.140000      1.87794521
    0.160000      1.87628935
    0.180000      1.87434060
    0.200000      1.87210158
    0.220000      1.86957529
    0.240000      1.86676514
    0.260000      1.86367493
    0.280000      1.86030887
    0.300000      1.85667158
    0.320000      1.85276805
    0.340000      1.84860372
    0.360000      1.84418439
    0.380000      1.83951629
    0.400000      1.83460605
    0.420000      1.82946070
    0.440000      1.82408770
    0.460000      1.81849488
    0.480000      1.81269052
    0.500000      1.80668326
    0.520000      1.80048218
    0.540000      1.79409676
    0.560000      1.78753685
    0.580000      1.78081274
    0.600000      1.77393510
    0.620000      1.76691498
    0.640000      1.75976382
    0.660000      1.75249346
    0.680000      1.74511608
    0.700000      1.73764424
    0.720000      1.73009085
    0.740000      1.72246915
    0.760000      1.71479272
    0.780000      1.70707543
    0.800000      1.69933144
    0.820000      1.69157520
    0.840000      1.68382138
    0.860000      1.67608490
    0.880000      1.66838085
    0.900000      1.66072450
    0.920000      1.65313126
    0.940000      1.64561664
    0.960000      1.63819620
    0.980000      1.63088556
    1.000000      1.62370030
    1.020000      1.61665598
    1.040000      1.60976802
    1.060000      1.60305174
    1.080000      1.59652226
    1.100000      1.59019445
    1.120000      1.58408292
    1.140000      1.57820191
    1.160000      1.57256529
    1.180000      1.56718651
    1.200000      1.56207849
    1.220000      1.55725364
    1.240000      1.55272377
    1.260000      1.54850004
    1.280000      1.54459294
    1.300000      1.54101220
    1.320000      1.53776679
    1.340000      1.53486487
    1.360000      1.53231374
    1.380000      1.53011981
    1.400000      1.52828856
    1.420000      1.52682457
    1.440000      1.52573141
    1.460000      1.52501170
    1.480000      1.52466707
    1.500000      1.52469814
    1.520000      1.52510456
    1.540000      1.52588497
    1.560000      1.52703703
    1.580000      1.52855743
    1.600000      1.53044193
    1.620000      1.53268533
    1.640000      1.53528158
    1.660000      1.53822372
    1.680000      1.54150398
    1.700000      1.54511379
    1.720000      1.54904384
    1.740000      1.55328409
    1.760000      1.55782386
    1.780000      1.56265183
    1.800000      1.56775613
    1.820000      1.57312436
    1.840000      1.57874365
    1.860000      1.58460070
    1.880000      1.59068184
    1.900000      1.59697309
    1.920000      1.60346015
    1.940000      1.61012854
    1.960000      1.61696354
    1.980000      1.62395030
    2.000000      1.63107389
    2.020000      1.63831928
    2.040000      1.64567143
    2.060000      1.65311529
    2.080000      1.66063587
    2.100000      1.66821825
    2.120000      1.67584759
    2.140000      1.68350922
    2.160000      1.69118858
    2.180000      1.69887132
    2.200000      1.70654330
    2.220000      1.71419056
    2.240000      1.72179944
    2.260000      1.72935649
    2.280000      1.73684855
    2.300000      1.74426277
    2.320000      1.75158658
    2.340000      1.75880771
    2.360000      1.76591426
    2.380000      1.77289462
    2.400000      1.77973755
    2.420000      1.78643214
    2.440000      1.79296786
    2.460000      1.79933453
    2.480000      1.80552233
    2.500000      1.81152183
    2.520000      1.81732396
    2.540000      1.82292005
    2.560000      1.82830179
    2.580000      1.83346128
    2.600000      1.83839098
    2.620000      1.84308377
    2.640000      1.84753288
    2.660000      1.85173198
    2.680000      1.85567508
    2.700000      1.85935663
    2.720000      1.86277145
    2.740000      1.86591474
    2.760000      1.86878211
    2.780000      1.87136956
    2.800000      1.87367349
    2.820000      1.87569066
    2.840000      1.87741827
    2.860000      1.87885386
    2.880000      1.87999540
    2.900000      1.88084122
    2.920000      1.88139007
    2.940000      1.88164106
    2.960000      1.88159372
    2.980000      1.88124793
    3.000000      1.88060400
    3.020000      1.87966260
    3.040000      1.87842481
    3.060000      1.87689210
    3.080000      1.87506631
    3.100000      1.87294970
    3.120000      1.87054491
    3.140000      1.86785497
    3.160000      1.86488330
    3.180000      1.86163375
    3.200000      1.85811052
    3.220000      1.85431825
    3.240000      1.85026196
    3.260000      1.84594707
    3.280000      1.84137942
    3.300000      1.83656523
    3.320000      1.83151114
    3.340000      1.82622421
    3.360000      1.82071189
    3.380000      1.81498204
    3.400000      1.80904294
    3.420000      1.80290328
    3.440000      1.79657215
    3.460000      1.79005906
    3.480000      1.78337393
    3.500000      1.77652709
    3.520000      1.76952927
    3.540000      1.76239161
    3.560000      1.75512564
    3.580000      1.74774331
    3.600000      1.74025693
    3.620000      1.73267922
    3.640000      1.72502327
    3.660000      1.71730252
    3.680000      1.70953078
    3.700000      1.70172220
    3.720000      1.69389125
    3.740000      1.68605270
    3.760000      1.67822163
    3.780000      1.67041336
    3.800000      1.66264347
    3.820000      1.65492773
    3.840000      1.64728211
    3.860000      1.63972271
    3.880000      1.63226574
    3.900000      1.62492748
    3.920000      1.61772422
    3.940000      1.61067225
    3.960000      1.60378776
    3.980000      1.59708681
    4.000000      1.59058527
    4.020000      1.58429879
    4.040000      1.57824267
    4.060000      1.57243187
    4.080000      1.56688091
    4.100000      1.56160379
    4.120000      1.55661396
    4.140000      1.55192426
    4.160000      1.54754680
    4.180000      1.54349298
    4.200000      1.53977336
    4.220000      1.53639769
    4.240000      1.53337476
    4.260000      1.53071246
    4.280000      1.52841765
    4.300000      1.52649620
    4.320000      1.52495292
    4.340000      1.52379155
    4.360000      1.52301473
    4.380000      1.52262405
    4.400000      1.52261995
    4.420000      1.52300183
    4.440000      1.52376797
    4.460000      1.52491562
    4.480000      1.52644095
    4.500000      1.52833914
    4.520000      1.53060439
    4.540000      1.53322994
    4.560000      1.53620813
    4.580000      1.53953046
    4.600000      1.54318758
    4.620000      1.54716941
    4.640000      1.55146514
    4.660000      1.55606333
    4.680000      1.56095191
    4.700000      1.56611827
    4.720000      1.57154932
    4.740000      1.57723153
    4.760000      1.58315098
    4.780000      1.58929342
    4.800000      1.59564432
    4.820000      1.60218894
    4.840000      1.60891234
    4.860000      1.61579944
    4.880000      1.62283508
    4.900000      1.63000405
    4.920000      1.63729112
    4.940000      1.64468110
    4.960000      1.65215883
    4.980000      1.65970928
    5.000000      1.66731750
    5.020000      1.67496873
    5.040000      1.68264834
    5.060000      1.69034193
    5.080000      1.69803531
    5.100000      1.70571450
    5.120000      1.71336582
    5.140000      1.72097581
    5.160000      1.72853133
    5.180000      1.73601952
    5.200000      1.74342782
    5.220000      1.75074401
    5.240000      1.75795616
    5.260000      1.76505270
    5.280000      1.77202239
    5.300000      1.77885435
    5.320000      1.78553801
    5.340000      1.79206320
    5.360000      1.79842007
    5.380000      1.80459916
    5.400000      1.81059137
    5.420000      1.81638793
    5.440000      1.82198048
    5.460000      1.82736101
    5.480000      1.83252187
    5.500000      1.83745580
    5.520000      1.84215590
    5.540000      1.84661563
    5.560000      1.85082884
    5.580000      1.85478974
    5.600000      1.85849292
    5.620000      1.86193333
    5.640000      1.86510630
    5.660000      1.86800752
    5.680000      1.87063307
    5.700000      1.87297940
    5.720000      1.87504330
    5.740000      1.87682197
    5.760000      1.87831297
    5.780000      1.87951422
    5.800000      1.88042403
    5.820000      1.88104107
    5.840000      1.88136438
    5.860000      1.88139339
    5.880000      1.88112790
    5.900000      1.88056807
    5.920000      1.87971446
    5.940000      1.87856798
    5.960000      1.87712994
    5.980000      1.87540201
    6.000000      1.87338626
    6.020000      1.87108513
    6.040000      1.86850143
    6.060000      1.86563839
    6.080000      1.86249957
    6.100000      1.85908897
    6.120000      1.85541095
    6.140000      1.85147024
    6.160000      1.84727201
    6.180000      1.84282177
    6.200000      1.83812545
    6.220000      1.83318936
    6.240000      1.82802022
    6.260000      1.82262511
    6.280000      1.81701155
    6.300000      1.81118741
    6.320000      1.80516099
    6.340000      1.79894097
    6.360000      1.79253642
    6.380000      1.78595682
    6.400000      1.77921202
    6.420000      1.77231229
    6.440000      1.76526826
    6.460000      1.75809097
    6.480000      1.75079182
    6.500000      1.74338262
    6.520000      1.73587553
    6.540000      1.72828307
    6.560000      1.72061815
    6.580000      1.71289400
    6.600000      1.70512422
    6.620000      1.69732271
    6.640000      1.68950372
    6.660000      1.68168178
    6.680000      1.67387170
    6.700000      1.66608858
    6.720000      1.65834774
    6.740000      1.65066473
    6.760000      1.64305529
    6.780000      1.63553532
    6.800000      1.62812086
    6.820000      1.62082802
    6.840000      1.61367299
    6.860000      1.60667195
    6.880000      1.59984106
    6.900000      1.59319639
    6.920000      1.58675387
    6.940000      1.58052924
    6.960000      1.57453797
    6.980000      1.56879525
    7.000000      1.56331586
    7.020000      1.55811416
    7.040000      1.55320397
    7.060000      1.54859854
    7.080000      1.54431049
    7.100000      1.54035170
    7.120000      1.53673325
    7.140000      1.53346540
    7.160000      1.53055748
    7.180000      1.52801785
    7.200000      1.52585385
    7.220000      1.52407176
    7.240000      1.52267674
    7.260000      1.52167280
    7.280000      1.52106280
    7.300000      1.52084838
    7.320000      1.52103002
    7.340000      1.52160698
    7.360000      1.52257733
    7.380000      1.52393798
    7.400000      1.52568468
    7.420000      1.52781206
    7.440000      1.53031367
    7.460000      1.53318205
    7.480000      1.53640873
    7.500000      1.53998433
    7.520000      1.54389859
    7.540000      1.54814043
    7.560000      1.55269807
    7.580000      1.55755899
    7.600000      1.56271010
    7.620000      1.56813774
    7.640000      1.57382778
    7.660000      1.57976563
    7.680000      1.58593638
    7.700000      1.59232481
    7.720000      1.59891542
    7.740000      1.60569258
    7.760000      1.61264047
    7.780000      1.61974322
    7.800000      1.62698488
    7.820000      1.63434955
    7.840000      1.64182134
    7.860000      1.64938445
    7.880000      1.65702319
    7.900000      1.66472205
    7.920000      1.67246565
    7.940000      1.68023884
    7.960000      1.68802672
    7.980000      1.69581459
    8.000000      1.70358807
    8.020000      1.71133304


==> BEC-GP-OMP-FOR/output/realsph-th-out.txt <==
 Number of Threads =          16
 Real time propagation spherically-symmetric trap,   OPTION =   2
 
  Number of Atoms N =      2000, Unit of length AHO =  0.00000100 m
  Scattering length a =     94.35*a0
  Nonlinearity G_3D =     125.4840001
 
 # Space Stp: NX =     2000
  Space Step: DX =   0.010000
 # Time Stp : NSTP =   1000000, NPAS =       100, NRUN =     40000
   Time Step:   DT =   0.000100
 
 * Change for dynamics: GPAR =       0.500 *
 
                   -----------------------------------------------------
                    Norm      Chem        Ener/N      <r>      |Psi(0)|^2
                   -----------------------------------------------------
Initial :          1.0000      1.5000      1.5000     1.2247     0.1796
After NSTP iter.:  1.0000      4.0155      3.0708     1.8813     0.0303
After NPAS iter.:  1.0000      4.0151      3.0708     1.8816     0.0303
After NRUN iter.:  1.0000      3.1504      2.5225     1.7113     0.0399
                   -----------------------------------------------------
 
 Clock Time:     42 seconds
   CPU Time:    683 seconds


==> BEC-GP-OMP-FOR/readme.txt <==
# BEC-GP-OMP-FOR programs are developed by:
#
# Luis E. Young-S.
# (Departamento de Ciencias Basicas, Universidad Santo Tomas, Tunja, Boyaca,
# Colombia)
#
# Paulsamy Muruganandam
# (Department of Physics, Bharathidasan University, Tiruchirappalli, Tamil
# Nadu, India)
#
# Sadhan K. Adhikari
# (Instituto de Fisica Teorica, UNESP - Sao Paulo State University, Brazil)
#
# Vladimir Loncar, Dusan Vudragovic, Antun Balaz
# (Scientific Computing Laboratory, Center for the Study of Complex Systems,
# Institute of Physics Belgrade, Serbia)
#
#
# Public use and modification of these codes are allowed provided that the
# following papers are cited:
# [1] L. E. Young-S. et al., Comput. Phys. Commun. 220 (2017) 503.
# [2] P. Muruganandam and S. K. Adhikari, Comput. Phys. Commun. 180 (2009) 1888.
# [3] D. Vudragovic et al., Comput. Phys. Commun. 183 (2012) 2021.
# [4] R. Kishor Kumar et al., Comput. Phys. Commun. 195 (2015) 117.
# [5] B. Sataric et al., Comput. Phys. Commun. 200 (2016) 411.
# [6] V. Loncar et al., Comput. Phys. Commun. 200 (2016) 406.
# [7] L. E. Young-S. et al., Comput. Phys. Commun. 204 (2016) 209.
# [8] V. Loncar et al., Comput. Phys. Commun. 209 (2016) 190.
#
# The authors would be grateful for all information and/or comments
# regarding the use of the programs.

BEC-GP-OMP-FOR is a set of OpenMP-parallelized Fortran 90 programs, optimized for GNU
and Intel Fortran compiler, that solves the time-(in)dependent Gross-Pitaevskii
nonlinear partial differential equation for BECs with contact interaction in one, two,
and three spatial dimensions in a trap using imaginary-time and real-time propagation.
The Gross-Pitaevskii equation describes the properties of a dilute trapped Bose-Einstein
condensate. The equation is solved using the split-step Crank-Nicolson method by
discretizing space and time, as described in Ref. [2]. The discretized equation is then
propagated in imaginary or real time over small time steps.

DESCRIPTION OF BEC-GP-OMP-FOR CODE DISTRIBUTION

I) Source codes

Programs are written in Fortran 90 programming language with OpenMP extensions and are
located in the src folder, which has the following structure:

 - src/imag1d-th.f90 code solves the imaginary-time Gross-Pitaevskii equation in
   one space dimension for the dynamics along x-axis in a harmonic trap.

 - src/imagcir-th.f90 code solves the imaginary-time Gross-Pitaevskii equation in
   two space dimensions for circular symmetry in a harmonic trap.

 - src/imagsph-th.f90 code solves the imaginary-time Gross-Pitaevskii equation in
   three space dimensions for spherical symmetry in a harmonic trap.

 - src/imag2d-th.f90 code solves the imaginary-time Gross-Pitaevskii equation in
   two space dimensions for the dynamics along x-y plane in an anisotropic harmonic trap.

 - src/imagaxi-th.f90 code solves the imaginary-time Gross-Pitaevskii equation in
   three space dimensions in an axially-symmetric harmonic trap.
   
 - src/imag3d-th.f90 code solves the imaginary-time Gross-Pitaevskii equation in
   three space dimensions in an anisotropic harmonic trap.

 - src/real1d-th.f90 code solves the real-time Gross-Pitaevskii equation in
   one space dimension for the dynamics along x-axis in a harmonic trap.

 - src/realcir-th.f90 code solves the real-time Gross-Pitaevskii equation in
   two space dimensions for circular symmetry in a harmonic trap.

 - src/realsph-th.f90 code solves the real-time Gross-Pitaevskii equation in
   three space dimensions for spherical symmetry in a harmonic trap.

 - src/real2d-th.f90 code solves the real-time Gross-Pitaevskii equation in
   two space dimensions for the dynamics along x-y plane in an anisotropic harmonic trap.

 - src/realaxi-th.f90 code solves the real-time Gross-Pitaevskii equation in
   three space dimensions in an axially-symmetric harmonic trap.
   
 - src/real3d-th.f90 code solves the real-time Gross-Pitaevskii equation in
   three space dimensions in an anisotropic harmonic trap.
   
II) Input parameters

A set of physical input parameters is given at the beginning of each program. If the
parameters have to be changed, the corresponding program has to be re-compiled.

III) Examples of matching outputs

The output folder contains examples of matching outputs for all programs and default
input parameters given at the beginning of each program. Some large density files are
omitted to save space.

IV) Compilation

Programs are compiled via a provided makefile, or using instructions at the beginning
of each program.

The use of the makefile:

   make <target> [compiler=<compiler>]

where possible targets are:
   
   all, clean, full-clean, help

as well as program-specific targets, which compile only a specified program:

   imag1d-th, imagcir-th, imagsph-th, imag2d-th, imagaxi-th, imag3d-th, 
   real1d-th, realcir-th, realsph-th, real2d-th, realaxi-th, real3d-th, 

The provided makefile allows compilation of the DBEC-GP-OMP-FOR programs, using
either the GNU or Intel Fortran 90 compiler.

Possible <compiler> values are:

   gnu, intel

and should be chosen according to the available compilers on the compile host. If
compiler is not specified on the command line, the default GNU Fortran 90 compiler
is used. If an older version of the Intel compiler is used, compilation may fail due
to the use of "-qopenmp" switch, which used to be "-openmp" in earlier versions. In
that case, modify the makefile to use "-openmp" switch in the variable OMPFLAGS.

The default optimization option set in the makefile is -O3, and can be adjusted if
needed in the makefile variable OMPFLAGS.

Examples compiling the programs:

1) Compile all BEC-GP-OMP-FOR programs with the GNU Fortran 90 compiler:
   
   make all
   
   or
   
   make all compiler=gnu
      
2) Compile imag2d-th program with the Intel Fortran 90 compiler (if
   available):
   
   make imag2d-th compiler=intel
   
V) Running the compiled programs

To run any of the programs compiled with the make command, you need to use
the syntax:
   
   ./<programname>
   
where <programname> is a name of the compiled executable.

Example of running a program:
   
   ./imag3d-th

Important note: if you encounter segmentation fault errors when running
programs, you should increase the stack size. Running the following
command should resolve the issue:

   ulimit -s unlimited          [if you are using bash shell]
   limit stacksize unlimited    [if you are using csh or tcsh shell]

